Analytical link between structural strength size effect and material random heterogeneity

A theoretical scaling law for the size effect of the strength of brittle materials is presented. To some extend, it can be seen as an extension of the well known Weibull law. For that a correlated Random Fields is used to model the heterogeneities of the material. Thanks to recent results on the geometry of excursion sets, one can analytically compute the whole probability distribution function for the strength of a structure of a given size. Then, using this PDF, the structural strength associated to any failure probability can be derived.

==> tikz/data/log_m_10_v_10_q_MonteCarlo.dat <==
0.001   9.96917933971652 4.57566899571031 5.6935402092777 6.38643500123606 9.54651782226246 
0.00183298071083244   10.0180977376156 4.72889750708056 5.77084790290983 6.40249129149491 9.50284685259076 
0.00335981828628378   9.99521546575335 4.7042841545095 5.79638037117891 6.42719436072464 9.56409277110833 
0.00615848211066027   9.9833117172708 4.65365053699504 5.70616117733227 6.41684001603112 9.52079566351572 
0.0112883789168469   10.0019394155231 4.61369861169525 5.68597991659613 6.38862380170869 9.51123121863124 
0.0206913808111479   9.99121237406747 4.607671805832 5.72078461256887 6.38917948915644 9.53703716388598 
0.0379269019073225   9.89624361675564 4.59259810182521 5.69255598897322 6.38374019409998 9.45450585542496 
0.0695192796177561   9.84664470871645 4.51427054244285 5.62493411024804 6.33975247361695 9.3783776993758 
0.127427498570313   9.84323621283856 4.67883916138588 5.72442217045642 6.38116663040605 9.35595733850255 
0.233572146909012   9.60908894077528 4.53006753504406 5.54740288646917 6.18511940562979 9.13807803488462 
0.428133239871939   9.22535456196827 4.32727060968355 5.35415857296132 5.97818258607733 8.80761349948419 
0.784759970351461   8.7734872294499 4.33004803549505 5.21567795197516 5.81738615101206 8.41238497059634 
1.43844988828766   8.03109035388126 3.98728471615885 4.89826138736447 5.40497225092024 7.80001865991652 
2.63665089873036   7.29232894637585 3.90349277897619 4.68909312823896 5.17097358136896 7.11479352321658 
4.83293023857175   6.55643407098304 3.63514759100182 4.34939838343291 4.77011331988924 6.45083190062862 
8.85866790410082   5.8994402653601 3.42478310192161 4.07824557669252 4.46151347331839 5.84413455042671 
16.2377673918872   5.37322850834061 3.31944723535407 3.86846328702612 4.18754481770924 5.34741282668119 
29.7635144163132   4.91576115477064 3.11662391269894 3.62909066352975 3.89454228353196 4.92226707352593 
54.5559478116851   4.52929191473065 2.98550888733863 3.42414805067286 3.68144098299539 4.54121046371949 
100   4.22071419260057 2.81713325034411 3.25462734484084 3.47113774912747 4.24670467849185 


==> tikz/data/lognormal_1D_Lc1_T0.01_th.dat <==
#Theoretical ELKC 1D with distribution=lognormal, hitting set= cumulative mean=0.5, v=2, Lc=1.
#threshold ELKC0 ELKC1
0.010000 0.000156 0.000002
0.010233 0.000167 0.000002
0.010471 0.000177 0.000002
0.010715 0.000189 0.000002
0.010965 0.000201 0.000002
0.011220 0.000213 0.000002
0.011482 0.000227 0.000002
0.011749 0.000241 0.000002
0.012023 0.000256 0.000003
0.012303 0.000272 0.000003
0.012589 0.000289 0.000003
0.012882 0.000307 0.000003
0.013183 0.000326 0.000003
0.013490 0.000346 0.000003
0.013804 0.000367 0.000004
0.014125 0.000390 0.000004
0.014454 0.000413 0.000004
0.014791 0.000438 0.000004
0.015136 0.000464 0.000005
0.015488 0.000492 0.000005
0.015849 0.000521 0.000005
0.016218 0.000552 0.000005
0.016596 0.000585 0.000006
0.016982 0.000619 0.000006
0.017378 0.000656 0.000006
0.017783 0.000694 0.000007
0.018197 0.000734 0.000007
0.018621 0.000776 0.000008
0.019055 0.000821 0.000008
0.019498 0.000868 0.000009
0.019953 0.000917 0.000009
0.020417 0.000969 0.000010
0.020893 0.001024 0.000010
0.021380 0.001081 0.000011
0.021878 0.001141 0.000011
0.022387 0.001205 0.000012
0.022909 0.001272 0.000012
0.023442 0.001342 0.000013
0.023988 0.001415 0.000014
0.024547 0.001492 0.000015
0.025119 0.001573 0.000015
0.025704 0.001658 0.000016
0.026303 0.001748 0.000017
0.026915 0.001841 0.000018
0.027542 0.001939 0.000019
0.028184 0.002042 0.000020
0.028840 0.002150 0.000021
0.029512 0.002262 0.000022
0.030200 0.002380 0.000023
0.030903 0.002504 0.000025
0.031623 0.002634 0.000026
0.032359 0.002769 0.000027
0.033113 0.002911 0.000029
0.033884 0.003059 0.000030
0.034674 0.003214 0.000032
0.035481 0.003376 0.000033
0.036308 0.003546 0.000035
0.037154 0.003723 0.000037
0.038019 0.003907 0.000038
0.038905 0.004101 0.000040
0.039811 0.004302 0.000042
0.040738 0.004512 0.000044
0.041687 0.004732 0.000047
0.042658 0.004961 0.000049
0.043652 0.005200 0.000051
0.044668 0.005448 0.000054
0.045709 0.005708 0.000056
0.046774 0.005978 0.000059
0.047863 0.006260 0.000062
0.048978 0.006553 0.000065
0.050119 0.006859 0.000068
0.051286 0.007177 0.000071
0.052481 0.007508 0.000074
0.053703 0.007852 0.000077
0.054954 0.008210 0.000081
0.056234 0.008582 0.000085
0.057544 0.008969 0.000088
0.058884 0.009372 0.000092
0.060256 0.009789 0.000096
0.061660 0.010224 0.000101
0.063096 0.010674 0.000105
0.064565 0.011143 0.000110
0.066069 0.011628 0.000115
0.067608 0.012132 0.000120
0.069183 0.012655 0.000125
0.070795 0.013198 0.000130
0.072444 0.013760 0.000136
0.074131 0.014343 0.000141
0.075858 0.014947 0.000147
0.077625 0.015572 0.000154
0.079433 0.016220 0.000160
0.081283 0.016891 0.000167
0.083176 0.017586 0.000173
0.085114 0.018305 0.000181
0.087096 0.019049 0.000188
0.089125 0.019818 0.000195
0.091201 0.020613 0.000203
0.093325 0.021436 0.000211
0.095499 0.022286 0.000220
0.097724 0.023164 0.000229
0.100000 0.024071 0.000238
0.102329 0.025008 0.000247
0.104713 0.025975 0.000256
0.107152 0.026973 0.000266
0.109648 0.028003 0.000276
0.112202 0.029066 0.000287
0.114815 0.030162 0.000298
0.117490 0.031292 0.000309
0.120226 0.032456 0.000321
0.123027 0.033657 0.000332
0.125893 0.034893 0.000345
0.128825 0.036167 0.000357
0.131826 0.037478 0.000370
0.134896 0.038828 0.000384
0.138038 0.040217 0.000397
0.141254 0.041647 0.000411
0.144544 0.043117 0.000426
0.147911 0.044629 0.000441
0.151356 0.046184 0.000456
0.154882 0.047781 0.000472
0.158489 0.049423 0.000489
0.162181 0.051109 0.000505
0.165959 0.052841 0.000522
0.169824 0.054619 0.000540
0.173780 0.056444 0.000558
0.177828 0.058316 0.000577
0.181970 0.060237 0.000596
0.186209 0.062208 0.000615
0.190546 0.064228 0.000635
0.194984 0.066299 0.000656
0.199526 0.068421 0.000677
0.204174 0.070595 0.000698
0.208930 0.072822 0.000720
0.213796 0.075102 0.000743
0.218776 0.077436 0.000766
0.223872 0.079825 0.000790
0.229087 0.082270 0.000814
0.234423 0.084770 0.000839
0.239883 0.087327 0.000864
0.245471 0.089941 0.000890
0.251189 0.092613 0.000917
0.257040 0.095343 0.000944
0.263027 0.098131 0.000972
0.269153 0.100979 0.001000
0.275423 0.103887 0.001029
0.281838 0.106855 0.001058
0.288403 0.109884 0.001088
0.295121 0.112974 0.001119
0.301995 0.116125 0.001150
0.309030 0.119339 0.001182
0.316228 0.122614 0.001215
0.323594 0.125952 0.001248
0.331131 0.129353 0.001282
0.338844 0.132818 0.001316
0.346737 0.136345 0.001351
0.354813 0.139936 0.001387
0.363078 0.143591 0.001423
0.371535 0.147309 0.001460
0.380189 0.151092 0.001498
0.389045 0.154939 0.001536
0.398107 0.158850 0.001575
0.407380 0.162825 0.001614
0.416869 0.166864 0.001655
0.426580 0.170967 0.001695
0.436516 0.175134 0.001737
0.446684 0.179365 0.001779
0.457088 0.183660 0.001822
0.467735 0.188018 0.001865
0.478630 0.192440 0.001909
0.489779 0.196924 0.001954
0.501187 0.201471 0.001999
0.512861 0.206081 0.002045
0.524807 0.210753 0.002091
0.537032 0.215486 0.002138
0.549541 0.220280 0.002186
0.562341 0.225134 0.002234
0.575440 0.230049 0.002283
0.588844 0.235023 0.002333
0.602560 0.240056 0.002383
0.616595 0.245148 0.002434
0.630957 0.250297 0.002485
0.645654 0.255502 0.002537
0.660693 0.260764 0.002589
0.676083 0.266080 0.002642
0.691831 0.271451 0.002696
0.707946 0.276876 0.002750
0.724436 0.282353 0.002805
0.741310 0.287882 0.002860
0.758578 0.293461 0.002915
0.776247 0.299090 0.002971
0.794328 0.304768 0.003028
0.812831 0.310492 0.003085
0.831764 0.316264 0.003143
0.851138 0.322080 0.003201
0.870964 0.327940 0.003259
0.891251 0.333843 0.003318
0.912011 0.339787 0.003377
0.933254 0.345771 0.003437
0.954993 0.351794 0.003497
0.977237 0.357855 0.003558
1.000000 0.363951 0.003618
1.023293 0.370082 0.003680
1.047129 0.376247 0.003741
1.071519 0.382443 0.003803
1.096478 0.388669 0.003865
1.122018 0.394924 0.003928
1.148154 0.401207 0.003990
1.174898 0.407515 0.004053
1.202264 0.413847 0.004117
1.230269 0.420201 0.004180
1.258925 0.426576 0.004244
1.288250 0.432971 0.004308
1.318257 0.439383 0.004372
1.348963 0.445811 0.004436
1.380384 0.452254 0.004500
1.412538 0.458709 0.004565
1.445440 0.465175 0.004629
1.479108 0.471650 0.004694
1.513561 0.478132 0.004759
1.548817 0.484621 0.004824
1.584893 0.491113 0.004889
1.621810 0.497608 0.004954
1.659587 0.504104 0.005019
1.698244 0.510598 0.005083
1.737801 0.517090 0.005148
1.778279 0.523577 0.005213
1.819701 0.530058 0.005278
1.862087 0.536531 0.005343
1.905461 0.542994 0.005408
1.949845 0.549446 0.005472
1.995262 0.555884 0.005537
2.041738 0.562309 0.005601
2.089296 0.568716 0.005665
2.137962 0.575106 0.005729
2.187762 0.581476 0.005793
2.238721 0.587825 0.005856
2.290868 0.594150 0.005920
2.344229 0.600452 0.005983
2.398833 0.606727 0.006046
2.454709 0.612975 0.006108
2.511886 0.619193 0.006170
2.570396 0.625381 0.006232
2.630268 0.631537 0.006294
2.691535 0.637659 0.006355
2.754229 0.643746 0.006416
2.818383 0.649797 0.006477
2.884032 0.655810 0.006537
2.951209 0.661784 0.006597
3.019952 0.667717 0.006657
3.090295 0.673609 0.006716
3.162278 0.679458 0.006774
3.235937 0.685262 0.006833
3.311311 0.691021 0.006890
3.388442 0.696733 0.006948
3.467369 0.702398 0.007004
3.548134 0.708014 0.007061
3.630781 0.713580 0.007117
3.715352 0.719095 0.007172
3.801894 0.724559 0.007227
3.890451 0.729969 0.007281
3.981072 0.735326 0.007335
4.073803 0.740629 0.007388
4.168694 0.745875 0.007441
4.265795 0.751066 0.007493
4.365158 0.756200 0.007544
4.466836 0.761276 0.007595
4.570882 0.766293 0.007646
4.677351 0.771252 0.007695
4.786301 0.776151 0.007745
4.897788 0.780990 0.007793
5.011872 0.785768 0.007841
5.128614 0.790485 0.007889
5.248075 0.795140 0.007935
5.370318 0.799733 0.007981
5.495409 0.804264 0.008027
5.623413 0.808732 0.008072
5.754399 0.813137 0.008116
5.888437 0.817478 0.008160
6.025596 0.821756 0.008203
6.165950 0.825970 0.008245
6.309573 0.830121 0.008287
6.456542 0.834207 0.008328
6.606934 0.838229 0.008368
6.760830 0.842187 0.008408
6.918310 0.846081 0.008447
7.079458 0.849911 0.008486
7.244360 0.853677 0.008524
7.413102 0.857379 0.008561
7.585776 0.861017 0.008598
7.762471 0.864591 0.008634
7.943282 0.868102 0.008669
8.128305 0.871549 0.008704
8.317638 0.874934 0.008738
8.511380 0.878255 0.008771
8.709636 0.881514 0.008804
8.912509 0.884711 0.008836
9.120108 0.887846 0.008868
9.332543 0.890920 0.008899
9.549926 0.893933 0.008929
9.772372 0.896885 0.008959
10.000000 0.899777 0.008988
10.232930 0.902609 0.009016
10.471285 0.905383 0.009044
10.715193 0.908097 0.009072
10.964782 0.910754 0.009098
11.220185 0.913353 0.009125
11.481536 0.915894 0.009150
11.748976 0.918380 0.009175
12.022644 0.920810 0.009200
12.302688 0.923184 0.009224
12.589254 0.925504 0.009247
12.882496 0.927770 0.009270
13.182567 0.929983 0.009292
13.489629 0.932144 0.009314
13.803843 0.934252 0.009335
14.125375 0.936310 0.009356
14.454398 0.938317 0.009376
14.791084 0.940274 0.009396
15.135612 0.942182 0.009415
15.488166 0.944042 0.009434
15.848932 0.945855 0.009452
16.218101 0.947620 0.009470
16.595869 0.949340 0.009487
16.982437 0.951014 0.009504
17.378008 0.952644 0.009521
17.782794 0.954230 0.009537
18.197009 0.955773 0.009552
18.620871 0.957274 0.009568
19.054607 0.958734 0.009582
19.498446 0.960153 0.009597
19.952623 0.961532 0.009611
20.417379 0.962871 0.009624
20.892961 0.964173 0.009637
21.379621 0.965436 0.009650
21.877616 0.966663 0.009662
22.387211 0.967854 0.009674
22.908677 0.969010 0.009686
23.442288 0.970131 0.009697
23.988329 0.971218 0.009708
24.547089 0.972272 0.009719
25.118864 0.973293 0.009729
25.703958 0.974283 0.009739
26.302680 0.975242 0.009749
26.915348 0.976171 0.009759
27.542287 0.977071 0.009768
28.183829 0.977941 0.009776
28.840315 0.978784 0.009785
29.512092 0.979599 0.009793
30.199517 0.980387 0.009801
30.902954 0.981150 0.009809
31.622777 0.981887 0.009816
32.359366 0.982599 0.009824
33.113112 0.983288 0.009831
33.884416 0.983953 0.009837
34.673685 0.984595 0.009844
35.481339 0.985215 0.009850
36.307805 0.985813 0.009856
37.153523 0.986390 0.009862
38.018940 0.986947 0.009868
38.904514 0.987484 0.009873
39.810717 0.988002 0.009878
40.738028 0.988501 0.009883
41.686938 0.988983 0.009888
42.657952 0.989446 0.009893
43.651583 0.989892 0.009897
44.668359 0.990322 0.009902
45.708819 0.990736 0.009906
46.773514 0.991134 0.009910
47.863009 0.991517 0.009914
48.977882 0.991886 0.009918
50.118723 0.992240 0.009921
51.286138 0.992581 0.009925
52.480746 0.992908 0.009928
53.703180 0.993223 0.009931
54.954087 0.993525 0.009934
56.234133 0.993815 0.009937
57.543994 0.994094 0.009940
58.884366 0.994362 0.009943
60.255959 0.994618 0.009945
61.659500 0.994864 0.009948
63.095734 0.995100 0.009950
64.565423 0.995327 0.009952
66.069345 0.995544 0.009955
67.608298 0.995752 0.009957
69.183097 0.995951 0.009959
70.794578 0.996142 0.009961
72.443596 0.996325 0.009963
74.131024 0.996500 0.009964
75.857758 0.996667 0.009966
77.624712 0.996827 0.009968
79.432823 0.996981 0.009969
81.283052 0.997127 0.009971
83.176377 0.997267 0.009972
85.113804 0.997401 0.009974
87.096359 0.997529 0.009975
89.125094 0.997651 0.009976
91.201084 0.997768 0.009977
93.325430 0.997879 0.009978
95.499259 0.997986 0.009979
97.723722 0.998087 0.009981
100.000000 0.998184 0.009982
102.329299 0.998276 0.009982
104.712855 0.998364 0.009983
107.151931 0.998448 0.009984
109.647820 0.998528 0.009985
112.201845 0.998605 0.009986
114.815362 0.998677 0.009987
117.489755 0.998746 0.009987
120.226443 0.998812 0.009988
123.026877 0.998875 0.009989
125.892541 0.998934 0.009989
128.824955 0.998991 0.009990
131.825674 0.999045 0.009990
134.896288 0.999096 0.009991
138.038426 0.999145 0.009991
141.253754 0.999191 0.009992
144.543977 0.999235 0.009992
147.910839 0.999277 0.009993
151.356125 0.999317 0.009993
154.881662 0.999354 0.009993
158.489319 0.999390 0.009994
162.181010 0.999424 0.009994
165.958691 0.999456 0.009994
169.824365 0.999486 0.009995
173.780083 0.999515 0.009995
177.827941 0.999543 0.009995
181.970086 0.999569 0.009996
186.208714 0.999593 0.009996
190.546072 0.999616 0.009996
194.984460 0.999638 0.009996
199.526231 0.999659 0.009997
204.173794 0.999679 0.009997
208.929613 0.999698 0.009997
213.796209 0.999715 0.009997
218.776162 0.999732 0.009997
223.872114 0.999748 0.009997
229.086765 0.999763 0.009998
234.422882 0.999777 0.009998
239.883292 0.999790 0.009998
245.470892 0.999803 0.009998
251.188643 0.999814 0.009998
257.039578 0.999826 0.009998
263.026799 0.999836 0.009998
269.153480 0.999846 0.009998
275.422870 0.999855 0.009999
281.838293 0.999864 0.009999
288.403150 0.999873 0.009999
295.120923 0.999880 0.009999
301.995172 0.999888 0.009999
309.029543 0.999895 0.009999
316.227766 0.999901 0.009999
323.593657 0.999908 0.009999
331.131121 0.999913 0.009999
338.844156 0.999919 0.009999
346.736850 0.999924 0.009999
354.813389 0.999929 0.009999
363.078055 0.999933 0.009999
371.535229 0.999938 0.009999
380.189396 0.999942 0.009999
389.045145 0.999945 0.009999
398.107171 0.999949 0.009999
407.380278 0.999952 0.010000
416.869383 0.999955 0.010000
426.579519 0.999958 0.010000
436.515832 0.999961 0.010000
446.683592 0.999964 0.010000
457.088190 0.999966 0.010000
467.735141 0.999968 0.010000
478.630092 0.999970 0.010000
489.778819 0.999972 0.010000
501.187234 0.999974 0.010000
512.861384 0.999976 0.010000
524.807460 0.999978 0.010000
537.031796 0.999979 0.010000
549.540874 0.999981 0.010000
562.341325 0.999982 0.010000
575.439937 0.999983 0.010000
588.843655 0.999984 0.010000
602.559586 0.999985 0.010000
616.595002 0.999986 0.010000
630.957344 0.999987 0.010000
645.654229 0.999988 0.010000
660.693448 0.999989 0.010000
676.082975 0.999990 0.010000
691.830971 0.999990 0.010000
707.945784 0.999991 0.010000
724.435960 0.999992 0.010000
741.310241 0.999992 0.010000
758.577575 0.999993 0.010000
776.247117 0.999993 0.010000
794.328235 0.999994 0.010000
812.830516 0.999994 0.010000
831.763771 0.999995 0.010000
851.138038 0.999995 0.010000
870.963590 0.999995 0.010000
891.250938 0.999996 0.010000
912.010839 0.999996 0.010000
933.254301 0.999996 0.010000
954.992586 0.999997 0.010000
977.237221 0.999997 0.010000
1000.000000 0.999997 0.010000


==> tikz/data/lognormal_1D_Lc1_T0.1_th.dat <==
#Theoretical ELKC 1D with distribution=lognormal, hitting set= cumulative mean=0.5, v=2, Lc=1.
#threshold ELKC0 ELKC1
0.010000 0.000186 0.000015
0.010233 0.000198 0.000016
0.010471 0.000211 0.000017
0.010715 0.000224 0.000018
0.010965 0.000239 0.000020
0.011220 0.000254 0.000021
0.011482 0.000269 0.000022
0.011749 0.000286 0.000024
0.012023 0.000304 0.000025
0.012303 0.000323 0.000027
0.012589 0.000343 0.000028
0.012882 0.000363 0.000030
0.013183 0.000386 0.000032
0.013490 0.000409 0.000034
0.013804 0.000434 0.000036
0.014125 0.000460 0.000038
0.014454 0.000487 0.000040
0.014791 0.000516 0.000043
0.015136 0.000547 0.000046
0.015488 0.000579 0.000048
0.015849 0.000614 0.000051
0.016218 0.000650 0.000054
0.016596 0.000687 0.000057
0.016982 0.000727 0.000061
0.017378 0.000769 0.000064
0.017783 0.000814 0.000068
0.018197 0.000860 0.000072
0.018621 0.000909 0.000076
0.019055 0.000961 0.000081
0.019498 0.001015 0.000085
0.019953 0.001072 0.000090
0.020417 0.001132 0.000095
0.020893 0.001195 0.000100
0.021380 0.001262 0.000106
0.021878 0.001331 0.000112
0.022387 0.001404 0.000118
0.022909 0.001481 0.000125
0.023442 0.001562 0.000132
0.023988 0.001646 0.000139
0.024547 0.001735 0.000147
0.025119 0.001828 0.000155
0.025704 0.001925 0.000163
0.026303 0.002028 0.000172
0.026915 0.002135 0.000181
0.027542 0.002247 0.000190
0.028184 0.002365 0.000201
0.028840 0.002488 0.000211
0.029512 0.002617 0.000222
0.030200 0.002752 0.000234
0.030903 0.002893 0.000246
0.031623 0.003040 0.000259
0.032359 0.003195 0.000272
0.033113 0.003356 0.000286
0.033884 0.003525 0.000301
0.034674 0.003701 0.000316
0.035481 0.003885 0.000332
0.036308 0.004078 0.000349
0.037154 0.004278 0.000366
0.038019 0.004488 0.000384
0.038905 0.004707 0.000403
0.039811 0.004935 0.000423
0.040738 0.005173 0.000444
0.041687 0.005421 0.000466
0.042658 0.005679 0.000488
0.043652 0.005949 0.000512
0.044668 0.006230 0.000536
0.045709 0.006522 0.000562
0.046774 0.006827 0.000588
0.047863 0.007144 0.000616
0.048978 0.007474 0.000645
0.050119 0.007817 0.000675
0.051286 0.008174 0.000707
0.052481 0.008546 0.000739
0.053703 0.008932 0.000773
0.054954 0.009333 0.000809
0.056234 0.009750 0.000845
0.057544 0.010184 0.000883
0.058884 0.010633 0.000923
0.060256 0.011101 0.000964
0.061660 0.011585 0.001007
0.063096 0.012089 0.001052
0.064565 0.012611 0.001098
0.066069 0.013152 0.001146
0.067608 0.013713 0.001196
0.069183 0.014295 0.001247
0.070795 0.014898 0.001301
0.072444 0.015523 0.001356
0.074131 0.016170 0.001414
0.075858 0.016841 0.001474
0.077625 0.017534 0.001535
0.079433 0.018252 0.001599
0.081283 0.018995 0.001666
0.083176 0.019764 0.001734
0.085114 0.020558 0.001805
0.087096 0.021380 0.001879
0.089125 0.022229 0.001955
0.091201 0.023107 0.002034
0.093325 0.024013 0.002115
0.095499 0.024950 0.002199
0.097724 0.025916 0.002286
0.100000 0.026914 0.002375
0.102329 0.027943 0.002468
0.104713 0.029006 0.002564
0.107152 0.030101 0.002663
0.109648 0.031231 0.002764
0.112202 0.032395 0.002870
0.114815 0.033596 0.002978
0.117490 0.034832 0.003090
0.120226 0.036106 0.003205
0.123027 0.037417 0.003324
0.125893 0.038767 0.003446
0.128825 0.040157 0.003572
0.131826 0.041586 0.003702
0.134896 0.043057 0.003836
0.138038 0.044569 0.003973
0.141254 0.046124 0.004115
0.144544 0.047723 0.004261
0.147911 0.049365 0.004410
0.151356 0.051052 0.004564
0.154882 0.052784 0.004723
0.158489 0.054563 0.004885
0.162181 0.056389 0.005052
0.165959 0.058263 0.005224
0.169824 0.060186 0.005400
0.173780 0.062158 0.005581
0.177828 0.064179 0.005766
0.181970 0.066252 0.005957
0.186209 0.068376 0.006152
0.190546 0.070552 0.006353
0.194984 0.072781 0.006558
0.199526 0.075064 0.006768
0.204174 0.077401 0.006984
0.208930 0.079792 0.007205
0.213796 0.082239 0.007431
0.218776 0.084742 0.007662
0.223872 0.087302 0.007899
0.229087 0.089920 0.008142
0.234423 0.092595 0.008390
0.239883 0.095328 0.008644
0.245471 0.098121 0.008903
0.251189 0.100973 0.009168
0.257040 0.103884 0.009439
0.263027 0.106857 0.009716
0.269153 0.109890 0.009999
0.275423 0.112985 0.010288
0.281838 0.116141 0.010582
0.288403 0.119359 0.010883
0.295121 0.122640 0.011190
0.301995 0.125983 0.011503
0.309030 0.129390 0.011822
0.316228 0.132860 0.012148
0.323594 0.136393 0.012479
0.331131 0.139990 0.012817
0.338844 0.143651 0.013161
0.346737 0.147376 0.013512
0.354813 0.151166 0.013869
0.363078 0.155019 0.014232
0.371535 0.158937 0.014602
0.380189 0.162920 0.014978
0.389045 0.166966 0.015360
0.398107 0.171077 0.015749
0.407380 0.175252 0.016144
0.416869 0.179491 0.016546
0.426580 0.183794 0.016954
0.436516 0.188161 0.017369
0.446684 0.192591 0.017790
0.457088 0.197084 0.018217
0.467735 0.201640 0.018650
0.478630 0.206259 0.019090
0.489779 0.210940 0.019537
0.501187 0.215683 0.019989
0.512861 0.220486 0.020448
0.524807 0.225351 0.020913
0.537032 0.230276 0.021384
0.549541 0.235260 0.021862
0.562341 0.240303 0.022345
0.575440 0.245405 0.022834
0.588844 0.250565 0.023330
0.602560 0.255781 0.023831
0.616595 0.261053 0.024338
0.630957 0.266381 0.024851
0.645654 0.271763 0.025370
0.660693 0.277199 0.025894
0.676083 0.282688 0.026424
0.691831 0.288228 0.026959
0.707946 0.293819 0.027499
0.724436 0.299459 0.028045
0.741310 0.305149 0.028596
0.758578 0.310885 0.029153
0.776247 0.316668 0.029714
0.794328 0.322496 0.030280
0.812831 0.328368 0.030851
0.831764 0.334283 0.031426
0.851138 0.340240 0.032006
0.870964 0.346236 0.032591
0.891251 0.352271 0.033179
0.912011 0.358344 0.033772
0.933254 0.364453 0.034370
0.954993 0.370596 0.034971
0.977237 0.376773 0.035575
1.000000 0.382981 0.036184
1.023293 0.389220 0.036796
1.047129 0.395487 0.037411
1.071519 0.401781 0.038029
1.096478 0.408101 0.038651
1.122018 0.414445 0.039276
1.148154 0.420811 0.039903
1.174898 0.427199 0.040533
1.202264 0.433605 0.041165
1.230269 0.440029 0.041800
1.258925 0.446468 0.042437
1.288250 0.452922 0.043075
1.318257 0.459389 0.043716
1.348963 0.465866 0.044358
1.380384 0.472352 0.045002
1.412538 0.478845 0.045647
1.445440 0.485344 0.046293
1.479108 0.491847 0.046941
1.513561 0.498353 0.047589
1.548817 0.504858 0.048237
1.584893 0.511363 0.048886
1.621810 0.517864 0.049536
1.659587 0.524361 0.050185
1.698244 0.530851 0.050835
1.737801 0.537333 0.051484
1.778279 0.543805 0.052133
1.819701 0.550266 0.052781
1.862087 0.556713 0.053429
1.905461 0.563145 0.054075
1.949845 0.569561 0.054721
1.995262 0.575958 0.055365
2.041738 0.582335 0.056008
2.089296 0.588691 0.056650
2.137962 0.595024 0.057289
2.187762 0.601332 0.057927
2.238721 0.607613 0.058563
2.290868 0.613867 0.059196
2.344229 0.620091 0.059827
2.398833 0.626284 0.060455
2.454709 0.632445 0.061081
2.511886 0.638572 0.061704
2.570396 0.644664 0.062324
2.630268 0.650719 0.062941
2.691535 0.656736 0.063554
2.754229 0.662713 0.064164
2.818383 0.668649 0.064770
2.884032 0.674544 0.065373
2.951209 0.680395 0.065972
3.019952 0.686202 0.066566
3.090295 0.691963 0.067157
3.162278 0.697677 0.067743
3.235937 0.703342 0.068325
3.311311 0.708959 0.068903
3.388442 0.714526 0.069476
3.467369 0.720041 0.070044
3.548134 0.725505 0.070607
3.630781 0.730915 0.071165
3.715352 0.736271 0.071719
3.801894 0.741572 0.072267
3.890451 0.746818 0.072810
3.981072 0.752007 0.073347
4.073803 0.757138 0.073879
4.168694 0.762212 0.074406
4.265795 0.767227 0.074927
4.365158 0.772183 0.075442
4.466836 0.777078 0.075952
4.570882 0.781914 0.076456
4.677351 0.786688 0.076954
4.786301 0.791401 0.077446
4.897788 0.796051 0.077932
5.011872 0.800640 0.078412
5.128614 0.805166 0.078885
5.248075 0.809628 0.079353
5.370318 0.814028 0.079814
5.495409 0.818364 0.080270
5.623413 0.822636 0.080719
5.754399 0.826844 0.081161
5.888437 0.830988 0.081598
6.025596 0.835067 0.082028
6.165950 0.839083 0.082451
6.309573 0.843034 0.082869
6.456542 0.846920 0.083279
6.606934 0.850743 0.083684
6.760830 0.854501 0.084082
6.918310 0.858195 0.084474
7.079458 0.861824 0.084859
7.244360 0.865390 0.085238
7.413102 0.868893 0.085610
7.585776 0.872332 0.085976
7.762471 0.875707 0.086336
7.943282 0.879020 0.086689
8.128305 0.882270 0.087036
8.317638 0.885458 0.087376
8.511380 0.888584 0.087711
8.709636 0.891649 0.088039
8.912509 0.894652 0.088361
9.120108 0.897594 0.088676
9.332543 0.900477 0.088986
9.549926 0.903300 0.089289
9.772372 0.906063 0.089587
10.000000 0.908768 0.089878
10.232930 0.911414 0.090163
10.471285 0.914003 0.090442
10.715193 0.916535 0.090716
10.964782 0.919011 0.090984
11.220185 0.921430 0.091246
11.481536 0.923795 0.091502
11.748976 0.926105 0.091752
12.022644 0.928361 0.091997
12.302688 0.930563 0.092236
12.589254 0.932714 0.092470
12.882496 0.934812 0.092699
13.182567 0.936859 0.092922
13.489629 0.938856 0.093140
13.803843 0.940803 0.093352
14.125375 0.942702 0.093560
14.454398 0.944552 0.093762
14.791084 0.946354 0.093960
15.135612 0.948110 0.094152
15.488166 0.949820 0.094340
15.848932 0.951484 0.094523
16.218101 0.953105 0.094701
16.595869 0.954681 0.094875
16.982437 0.956215 0.095044
17.378008 0.957706 0.095208
17.782794 0.959156 0.095368
18.197009 0.960566 0.095524
18.620871 0.961935 0.095676
19.054607 0.963266 0.095823
19.498446 0.964558 0.095966
19.952623 0.965813 0.096106
20.417379 0.967031 0.096241
20.892961 0.968213 0.096372
21.379621 0.969360 0.096500
21.877616 0.970472 0.096624
22.387211 0.971551 0.096744
22.908677 0.972597 0.096861
23.442288 0.973610 0.096974
23.988329 0.974592 0.097084
24.547089 0.975543 0.097191
25.118864 0.976464 0.097294
25.703958 0.977356 0.097394
26.302680 0.978219 0.097491
26.915348 0.979054 0.097585
27.542287 0.979862 0.097676
28.183829 0.980643 0.097764
28.840315 0.981398 0.097849
29.512092 0.982128 0.097932
30.199517 0.982834 0.098012
30.902954 0.983516 0.098089
31.622777 0.984174 0.098163
32.359366 0.984809 0.098235
33.113112 0.985423 0.098305
33.884416 0.986015 0.098372
34.673685 0.986586 0.098437
35.481339 0.987137 0.098500
36.307805 0.987669 0.098561
37.153523 0.988181 0.098619
38.018940 0.988675 0.098676
38.904514 0.989150 0.098730
39.810717 0.989608 0.098782
40.738028 0.990050 0.098833
41.686938 0.990474 0.098882
42.657952 0.990883 0.098929
43.651583 0.991277 0.098974
44.668359 0.991655 0.099017
45.708819 0.992019 0.099059
46.773514 0.992369 0.099100
47.863009 0.992705 0.099139
48.977882 0.993028 0.099176
50.118723 0.993339 0.099212
51.286138 0.993637 0.099246
52.480746 0.993923 0.099280
53.703180 0.994198 0.099311
54.954087 0.994462 0.099342
56.234133 0.994715 0.099372
57.543994 0.994958 0.099400
58.884366 0.995190 0.099427
60.255959 0.995413 0.099453
61.659500 0.995627 0.099478
63.095734 0.995832 0.099502
64.565423 0.996028 0.099525
66.069345 0.996216 0.099547
67.608298 0.996396 0.099568
69.183097 0.996569 0.099588
70.794578 0.996733 0.099608
72.443596 0.996891 0.099626
74.131024 0.997042 0.099644
75.857758 0.997186 0.099661
77.624712 0.997324 0.099677
79.432823 0.997455 0.099693
81.283052 0.997581 0.099708
83.176377 0.997701 0.099722
85.113804 0.997816 0.099735
87.096359 0.997925 0.099748
89.125094 0.998030 0.099761
91.201084 0.998129 0.099773
93.325430 0.998224 0.099784
95.499259 0.998315 0.099795
97.723722 0.998402 0.099805
100.000000 0.998484 0.099815
102.329299 0.998562 0.099824
104.712855 0.998637 0.099833
107.151931 0.998708 0.099842
109.647820 0.998776 0.099850
112.201845 0.998841 0.099858
114.815362 0.998902 0.099865
117.489755 0.998960 0.099872
120.226443 0.999016 0.099879
123.026877 0.999069 0.099885
125.892541 0.999119 0.099891
128.824955 0.999166 0.099897
131.825674 0.999212 0.099903
134.896288 0.999255 0.099908
138.038426 0.999296 0.099913
141.253754 0.999334 0.099918
144.543977 0.999371 0.099922
147.910839 0.999406 0.099926
151.356125 0.999439 0.099930
154.881662 0.999471 0.099934
158.489319 0.999500 0.099938
162.181010 0.999529 0.099941
165.958691 0.999555 0.099944
169.824365 0.999581 0.099948
173.780083 0.999605 0.099951
177.827941 0.999627 0.099953
181.970086 0.999649 0.099956
186.208714 0.999669 0.099958
190.546072 0.999688 0.099961
194.984460 0.999707 0.099963
199.526231 0.999724 0.099965
204.173794 0.999740 0.099967
208.929613 0.999755 0.099969
213.796209 0.999770 0.099971
218.776162 0.999784 0.099973
223.872114 0.999796 0.099974
229.086765 0.999809 0.099976
234.422882 0.999820 0.099977
239.883292 0.999831 0.099979
245.470892 0.999841 0.099980
251.188643 0.999851 0.099981
257.039578 0.999860 0.099982
263.026799 0.999869 0.099983
269.153480 0.999877 0.099984
275.422870 0.999884 0.099985
281.838293 0.999892 0.099986
288.403150 0.999898 0.099987
295.120923 0.999905 0.099988
301.995172 0.999911 0.099989
309.029543 0.999916 0.099989
316.227766 0.999922 0.099990
323.593657 0.999927 0.099991
331.131121 0.999931 0.099991
338.844156 0.999936 0.099992
346.736850 0.999940 0.099992
354.813389 0.999944 0.099993
363.078055 0.999947 0.099993
371.535229 0.999951 0.099994
380.189396 0.999954 0.099994
389.045145 0.999957 0.099994
398.107171 0.999960 0.099995
407.380278 0.999962 0.099995
416.869383 0.999965 0.099995
426.579519 0.999967 0.099996
436.515832 0.999969 0.099996
446.683592 0.999972 0.099996
457.088190 0.999973 0.099997
467.735141 0.999975 0.099997
478.630092 0.999977 0.099997
489.778819 0.999978 0.099997
501.187234 0.999980 0.099997
512.861384 0.999981 0.099998
524.807460 0.999983 0.099998
537.031796 0.999984 0.099998
549.540874 0.999985 0.099998
562.341325 0.999986 0.099998
575.439937 0.999987 0.099998
588.843655 0.999988 0.099998
602.559586 0.999989 0.099998
616.595002 0.999989 0.099999
630.957344 0.999990 0.099999
645.654229 0.999991 0.099999
660.693448 0.999992 0.099999
676.082975 0.999992 0.099999
691.830971 0.999993 0.099999
707.945784 0.999993 0.099999
724.435960 0.999994 0.099999
741.310241 0.999994 0.099999
758.577575 0.999995 0.099999
776.247117 0.999995 0.099999
794.328235 0.999995 0.099999
812.830516 0.999996 0.099999
831.763771 0.999996 0.099999
851.138038 0.999996 0.099999
870.963590 0.999997 0.100000
891.250938 0.999997 0.100000
912.010839 0.999997 0.100000
933.254301 0.999997 0.100000
954.992586 0.999997 0.100000
977.237221 0.999998 0.100000
1000.000000 0.999998 0.100000


==> tikz/data/lognormal_1D_Lc1_T100_th.dat <==
#Theoretical ELKC 1D with distribution=lognormal, hitting set= cumulative mean=0.5, v=2, Lc=1.
#threshold ELKC0 ELKC1
0.010000 0.033466 0.015316
0.010233 0.035487 0.016306
0.010471 0.037622 0.017356
0.010715 0.039873 0.018468
0.010965 0.042249 0.019648
0.011220 0.044754 0.020897
0.011482 0.047395 0.022220
0.011749 0.050178 0.023621
0.012023 0.053111 0.025104
0.012303 0.056201 0.026673
0.012589 0.059454 0.028334
0.012882 0.062879 0.030090
0.013183 0.066484 0.031947
0.013490 0.070277 0.033911
0.013804 0.074267 0.035986
0.014125 0.078462 0.038178
0.014454 0.082873 0.040494
0.014791 0.087508 0.042940
0.015136 0.092378 0.045523
0.015488 0.097493 0.048248
0.015849 0.102864 0.051124
0.016218 0.108502 0.054158
0.016596 0.114419 0.057358
0.016982 0.120626 0.060732
0.017378 0.127137 0.064288
0.017783 0.133963 0.068036
0.018197 0.141119 0.071984
0.018621 0.148618 0.076142
0.019055 0.156473 0.080521
0.019498 0.164701 0.085131
0.019953 0.173314 0.089982
0.020417 0.182330 0.095086
0.020893 0.191765 0.100455
0.021380 0.201634 0.106100
0.021878 0.211954 0.112035
0.022387 0.222744 0.118273
0.022909 0.234022 0.124828
0.023442 0.245805 0.131713
0.023988 0.258113 0.138944
0.024547 0.270966 0.146536
0.025119 0.284383 0.154504
0.025704 0.298385 0.162866
0.026303 0.312994 0.171638
0.026915 0.328232 0.180838
0.027542 0.344120 0.190485
0.028184 0.360681 0.200596
0.028840 0.377940 0.211193
0.029512 0.395919 0.222295
0.030200 0.414644 0.233923
0.030903 0.434140 0.246099
0.031623 0.454432 0.258846
0.032359 0.475546 0.272186
0.033113 0.497509 0.286144
0.033884 0.520349 0.300745
0.034674 0.544094 0.316013
0.035481 0.568771 0.331975
0.036308 0.594411 0.348658
0.037154 0.621041 0.366091
0.038019 0.648693 0.384301
0.038905 0.677396 0.403320
0.039811 0.707183 0.423176
0.040738 0.738083 0.443903
0.041687 0.770130 0.465531
0.042658 0.803356 0.488095
0.043652 0.837793 0.511629
0.044668 0.873475 0.536167
0.045709 0.910436 0.561746
0.046774 0.948709 0.588403
0.047863 0.988329 0.616176
0.048978 1.029332 0.645104
0.050119 1.071752 0.675227
0.051286 1.115625 0.706587
0.052481 1.160986 0.739224
0.053703 1.207872 0.773184
0.054954 1.256318 0.808508
0.056234 1.306362 0.845243
0.057544 1.358040 0.883435
0.058884 1.411388 0.923132
0.060256 1.466443 0.964380
0.061660 1.523243 1.007231
0.063096 1.581824 1.051733
0.064565 1.642224 1.097940
0.066069 1.704478 1.145902
0.067608 1.768624 1.195674
0.069183 1.834699 1.247310
0.070795 1.902738 1.300867
0.072444 1.972778 1.356399
0.074131 2.044855 1.413966
0.075858 2.119004 1.473626
0.077625 2.195261 1.535439
0.079433 2.273661 1.599465
0.081283 2.354237 1.665766
0.083176 2.437024 1.734405
0.085114 2.522054 1.805445
0.087096 2.609361 1.878950
0.089125 2.698976 1.954987
0.091201 2.790929 2.033622
0.093325 2.885252 2.114921
0.095499 2.981973 2.198953
0.097724 3.081122 2.285786
0.100000 3.182725 2.375491
0.102329 3.286808 2.468137
0.104713 3.393397 2.563795
0.107152 3.502516 2.662539
0.109648 3.614188 2.764439
0.112202 3.728434 2.869568
0.114815 3.845273 2.978002
0.117490 3.964725 3.089813
0.120226 4.086807 3.205076
0.123027 4.211533 3.323867
0.125893 4.338918 3.446261
0.128825 4.468974 3.572334
0.131826 4.601711 3.702162
0.134896 4.737138 3.835821
0.138038 4.875260 3.973388
0.141254 5.016083 4.114940
0.144544 5.159609 4.260553
0.147911 5.305838 4.410305
0.151356 5.454770 4.564272
0.154882 5.606398 4.722530
0.158489 5.760719 4.885157
0.162181 5.917722 5.052229
0.165959 6.077397 5.223821
0.169824 6.239731 5.400010
0.173780 6.404708 5.580870
0.177828 6.572309 5.766475
0.181970 6.742513 5.956901
0.186209 6.915297 6.152221
0.190546 7.090634 6.352507
0.194984 7.268496 6.557830
0.199526 7.448850 6.768263
0.204174 7.631662 6.983874
0.208930 7.816895 7.204733
0.213796 8.004509 7.430908
0.218776 8.194459 7.662464
0.223872 8.386702 7.899468
0.229087 8.581187 8.141983
0.234423 8.777862 8.390072
0.239883 8.976674 8.643795
0.245471 9.177564 8.903211
0.251189 9.380472 9.168379
0.257040 9.585334 9.439353
0.263027 9.792084 9.716187
0.269153 10.000652 9.998934
0.275423 10.210965 10.287643
0.281838 10.422949 10.582361
0.288403 10.636526 10.883133
0.295121 10.851613 11.190004
0.301995 11.068128 11.503013
0.309030 11.285983 11.822199
0.316228 11.505090 12.147597
0.323594 11.725355 12.479241
0.331131 11.946684 12.817159
0.338844 12.168980 13.161381
0.346737 12.392142 13.511931
0.354813 12.616067 13.868830
0.363078 12.840651 14.232096
0.371535 13.065786 14.601747
0.380189 13.291362 14.977794
0.389045 13.517268 15.360246
0.398107 13.743388 15.749109
0.407380 13.969608 16.144387
0.416869 14.195807 16.546077
0.426580 14.421868 16.954178
0.436516 14.647667 17.368679
0.446684 14.873081 17.789572
0.457088 15.097984 18.216840
0.467735 15.322251 18.650465
0.478630 15.545753 19.090425
0.489779 15.768361 19.536695
0.501187 15.989944 19.989245
0.512861 16.210372 20.448042
0.524807 16.429512 20.913048
0.537032 16.647230 21.384223
0.549541 16.863394 21.861523
0.562341 17.077870 22.344897
0.575440 17.290522 22.834295
0.588844 17.501217 23.329660
0.602560 17.709819 23.830931
0.616595 17.916195 24.338046
0.630957 18.120210 24.850934
0.645654 18.321729 25.369526
0.660693 18.520620 25.893746
0.676083 18.716749 26.423513
0.691831 18.909985 26.958746
0.707946 19.100197 27.499356
0.724436 19.287255 28.045254
0.741310 19.471030 28.596344
0.758578 19.651394 29.152530
0.776247 19.828224 29.713708
0.794328 20.001393 30.279775
0.812831 20.170781 30.850620
0.831764 20.336267 31.426133
0.851138 20.497734 32.006196
0.870964 20.655065 32.590692
0.891251 20.808148 33.179498
0.912011 20.956872 33.772489
0.933254 21.101128 34.369535
0.954993 21.240813 34.970506
0.977237 21.375823 35.575267
1.000000 21.506060 36.183680
1.023293 21.631427 36.795606
1.047129 21.751833 37.410901
1.071519 21.867188 38.029421
1.096478 21.977407 38.651016
1.122018 22.082409 39.275537
1.148154 22.182114 39.902832
1.174898 22.276449 40.532745
1.202264 22.365344 41.165121
1.230269 22.448733 41.799799
1.258925 22.526554 42.436620
1.288250 22.598749 43.075422
1.318257 22.665264 43.716041
1.348963 22.726052 44.358312
1.380384 22.781066 45.002068
1.412538 22.830268 45.647142
1.445440 22.873621 46.293366
1.479108 22.911095 46.940569
1.513561 22.942663 47.588581
1.548817 22.968304 48.237232
1.584893 22.988001 48.886350
1.621810 23.001742 49.535763
1.659587 23.009518 50.185300
1.698244 23.011328 50.834787
1.737801 23.007173 51.484052
1.778279 22.997061 52.132925
1.819701 22.981002 52.781232
1.862087 22.959012 53.428804
1.905461 22.931114 54.075469
1.949845 22.897331 54.721058
1.995262 22.857695 55.365400
2.041738 22.812240 56.008330
2.089296 22.761006 56.649678
2.137962 22.704036 57.289281
2.187762 22.641378 57.926972
2.238721 22.573086 58.562591
2.290868 22.499215 59.195975
2.344229 22.419827 59.826965
2.398833 22.334988 60.455403
2.454709 22.244767 61.081134
2.511886 22.149236 61.704004
2.570396 22.048473 62.323863
2.630268 21.942560 62.940561
2.691535 21.831579 63.553951
2.754229 21.715621 64.163890
2.818383 21.594776 64.770237
2.884032 21.469139 65.372852
2.951209 21.338808 65.971600
3.019952 21.203884 66.566348
3.090295 21.064473 67.156967
3.162278 20.920679 67.743329
3.235937 20.772614 68.325311
3.311311 20.620390 68.902792
3.388442 20.464120 69.475656
3.467369 20.303922 70.043788
3.548134 20.139915 70.607079
3.630781 19.972221 71.165421
3.715352 19.800960 71.718712
3.801894 19.626260 72.266851
3.890451 19.448245 72.809744
3.981072 19.267042 73.347297
4.073803 19.082782 73.879421
4.168694 18.895593 74.406033
4.265795 18.705606 74.927052
4.365158 18.512954 75.442399
4.466836 18.317768 75.952001
4.570882 18.120181 76.455790
4.677351 17.920326 76.953699
4.786301 17.718337 77.445666
4.897788 17.514348 77.931634
5.011872 17.308491 78.411549
5.128614 17.100900 78.885360
5.248075 16.891707 79.353021
5.370318 16.681046 79.814489
5.495409 16.469047 80.269726
5.623413 16.255843 80.718696
5.754399 16.041562 81.161370
5.888437 15.826335 81.597719
6.025596 15.610289 82.027719
6.165950 15.393552 82.451351
6.309573 15.176248 82.868599
6.456542 14.958502 83.279449
6.606934 14.740436 83.683894
6.760830 14.522171 84.081926
6.918310 14.303826 84.473543
7.079458 14.085518 84.858748
7.244360 13.867363 85.237545
7.413102 13.649472 85.609941
7.585776 13.431959 85.975947
7.762471 13.214930 86.335579
7.943282 12.998493 86.688852
8.128305 12.782752 87.035789
8.317638 12.567808 87.376411
8.511380 12.353761 87.710746
8.709636 12.140707 88.038822
8.912509 11.928740 88.360672
9.120108 11.717952 88.676329
9.332543 11.508431 88.985831
9.549926 11.300263 89.289217
9.772372 11.093532 89.586530
10.000000 10.888317 89.877814
10.232930 10.684697 90.163115
10.471285 10.482745 90.442482
10.715193 10.282533 90.715966
10.964782 10.084132 90.983621
11.220185 9.887605 91.245500
11.481536 9.693017 91.501661
11.748976 9.500427 91.752162
12.022644 9.309892 91.997063
12.302688 9.121468 92.236426
12.589254 8.935205 92.470314
12.882496 8.751152 92.698792
13.182567 8.569354 92.921925
13.489629 8.389855 93.139782
13.803843 8.212694 93.352430
14.125375 8.037908 93.559939
14.454398 7.865532 93.762379
14.791084 7.695597 93.959823
15.135612 7.528132 94.152341
15.488166 7.363164 94.340008
15.848932 7.200715 94.522897
16.218101 7.040808 94.701082
16.595869 6.883461 94.874639
16.982437 6.728688 95.043643
17.378008 6.576505 95.208170
17.782794 6.426922 95.368295
18.197009 6.279948 95.524095
18.620871 6.135589 95.675648
19.054607 5.993849 95.823029
19.498446 5.854732 95.966315
19.952623 5.718235 96.105584
20.417379 5.584358 96.240912
20.892961 5.453096 96.372376
21.379621 5.324444 96.500052
21.877616 5.198392 96.624017
22.387211 5.074932 96.744346
22.908677 4.954052 96.861115
23.442288 4.835739 96.974399
23.988329 4.719977 97.084274
24.547089 4.606750 97.190814
25.118864 4.496041 97.294092
25.703958 4.387831 97.394182
26.302680 4.282097 97.491156
26.915348 4.178819 97.585087
27.542287 4.077974 97.676046
28.183829 3.979536 97.764104
28.840315 3.883480 97.849331
29.512092 3.789780 97.931795
30.199517 3.698408 98.011565
30.902954 3.609335 98.088710
31.622777 3.522533 98.163294
32.359366 3.437971 98.235385
33.113112 3.355618 98.305047
33.884416 3.275442 98.372344
34.673685 3.197412 98.437340
35.481339 3.121494 98.500095
36.307805 3.047656 98.560673
37.153523 2.975862 98.619131
38.018940 2.906080 98.675530
38.904514 2.838274 98.729928
39.810717 2.772409 98.782382
40.738028 2.708451 98.832948
41.686938 2.646363 98.881681
42.657952 2.586111 98.928635
43.651583 2.527658 98.973863
44.668359 2.470969 99.017417
45.708819 2.416007 99.059347
46.773514 2.362737 99.099704
47.863009 2.311123 99.138536
48.977882 2.261129 99.175891
50.118723 2.212720 99.211816
51.286138 2.165859 99.246356
52.480746 2.120512 99.279556
53.703180 2.076642 99.311459
54.954087 2.034216 99.342108
56.234133 1.993198 99.371545
57.543994 1.953553 99.399809
58.884366 1.915248 99.426941
60.255959 1.878249 99.452978
61.659500 1.842521 99.477959
63.095734 1.808033 99.501919
64.565423 1.774750 99.524895
66.069345 1.742642 99.546921
67.608298 1.711675 99.568031
69.183097 1.681819 99.588257
70.794578 1.653042 99.607632
72.443596 1.625313 99.626186
74.131024 1.598603 99.643949
75.857758 1.572882 99.660951
77.624712 1.548120 99.677219
79.432823 1.524290 99.692782
81.283052 1.501362 99.707666
83.176377 1.479310 99.721896
85.113804 1.458107 99.735499
87.096359 1.437725 99.748498
89.125094 1.418139 99.760916
91.201084 1.399323 99.772777
93.325430 1.381253 99.784102
95.499259 1.363904 99.794913
97.723722 1.347253 99.805231
100.000000 1.331275 99.815075
102.329299 1.315949 99.824464
104.712855 1.301252 99.833418
107.151931 1.287162 99.841954
109.647820 1.273659 99.850089
112.201845 1.260721 99.857841
114.815362 1.248330 99.865225
117.489755 1.236464 99.872256
120.226443 1.225106 99.878951
123.026877 1.214236 99.885324
125.892541 1.203837 99.891387
128.824955 1.193892 99.897156
131.825674 1.184383 99.902642
134.896288 1.175293 99.907858
138.038426 1.166608 99.912816
141.253754 1.158311 99.917528
144.543977 1.150387 99.922005
147.910839 1.142822 99.926256
151.356125 1.135601 99.930294
154.881662 1.128712 99.934126
158.489319 1.122140 99.937764
162.181010 1.115872 99.941215
165.958691 1.109898 99.944488
169.824365 1.104203 99.947593
173.780083 1.098778 99.950536
177.827941 1.093610 99.953325
181.970086 1.088689 99.955968
186.208714 1.084004 99.958471
190.546072 1.079546 99.960842
194.984460 1.075305 99.963087
199.526231 1.071270 99.965212
204.173794 1.067434 99.967223
208.929613 1.063788 99.969125
213.796209 1.060322 99.970924
218.776162 1.057030 99.972625
223.872114 1.053903 99.974233
229.086765 1.050934 99.975753
234.422882 1.048116 99.977188
239.883292 1.045442 99.978544
245.470892 1.042905 99.979825
251.188643 1.040499 99.981034
257.039578 1.038217 99.982174
263.026799 1.036055 99.983251
269.153480 1.034006 99.984266
275.422870 1.032065 99.985224
281.838293 1.030226 99.986126
288.403150 1.028486 99.986977
295.120923 1.026839 99.987779
301.995172 1.025280 99.988534
309.029543 1.023805 99.989245
316.227766 1.022411 99.989915
323.593657 1.021092 99.990545
331.131121 1.019846 99.991139
338.844156 1.018669 99.991697
346.736850 1.017556 99.992222
354.813389 1.016506 99.992715
363.078055 1.015514 99.993179
371.535229 1.014578 99.993615
380.189396 1.013695 99.994025
389.045145 1.012862 99.994409
398.107171 1.012077 99.994771
407.380278 1.011336 99.995110
416.869383 1.010638 99.995428
426.579519 1.009980 99.995727
436.515832 1.009361 99.996007
446.683592 1.008778 99.996270
457.088190 1.008228 99.996516
467.735141 1.007712 99.996747
478.630092 1.007225 99.996963
489.778819 1.006768 99.997166
501.187234 1.006338 99.997356
512.861384 1.005933 99.997534
524.807460 1.005553 99.997700
537.031796 1.005196 99.997856
549.540874 1.004861 99.998001
562.341325 1.004546 99.998138
575.439937 1.004250 99.998265
588.843655 1.003972 99.998384
602.559586 1.003712 99.998495
616.595002 1.003468 99.998599
630.957344 1.003239 99.998697
645.654229 1.003024 99.998787
660.693448 1.002823 99.998872
676.082975 1.002634 99.998951
691.830971 1.002458 99.999025
707.945784 1.002292 99.999093
724.435960 1.002138 99.999158
741.310241 1.001993 99.999217
758.577575 1.001857 99.999273
776.247117 1.001730 99.999325
794.328235 1.001612 99.999373
812.830516 1.001501 99.999419
831.763771 1.001397 99.999461
851.138038 1.001301 99.999500
870.963590 1.001210 99.999536
891.250938 1.001126 99.999570
912.010839 1.001047 99.999601
933.254301 1.000973 99.999630
954.992586 1.000905 99.999658
977.237221 1.000841 99.999683
1000.000000 1.000781 99.999706


==> tikz/data/lognormal_1D_Lc1_T10_th.dat <==
#Theoretical ELKC 1D with distribution=lognormal, hitting set= cumulative mean=0.5, v=2, Lc=1.
#threshold ELKC0 ELKC1
0.010000 0.003484 0.001532
0.010233 0.003695 0.001631
0.010471 0.003918 0.001736
0.010715 0.004154 0.001847
0.010965 0.004402 0.001965
0.011220 0.004663 0.002090
0.011482 0.004939 0.002222
0.011749 0.005230 0.002362
0.012023 0.005537 0.002510
0.012303 0.005860 0.002667
0.012589 0.006200 0.002833
0.012882 0.006559 0.003009
0.013183 0.006936 0.003195
0.013490 0.007333 0.003391
0.013804 0.007751 0.003599
0.014125 0.008190 0.003818
0.014454 0.008652 0.004049
0.014791 0.009137 0.004294
0.015136 0.009647 0.004552
0.015488 0.010183 0.004825
0.015849 0.010746 0.005112
0.016218 0.011338 0.005416
0.016596 0.011958 0.005736
0.016982 0.012609 0.006073
0.017378 0.013292 0.006429
0.017783 0.014009 0.006804
0.018197 0.014760 0.007198
0.018621 0.015547 0.007614
0.019055 0.016372 0.008052
0.019498 0.017236 0.008513
0.019953 0.018141 0.008998
0.020417 0.019089 0.009509
0.020893 0.020081 0.010045
0.021380 0.021118 0.010610
0.021878 0.022204 0.011204
0.022387 0.023339 0.011827
0.022909 0.024526 0.012483
0.023442 0.025766 0.013171
0.023988 0.027062 0.013894
0.024547 0.028415 0.014654
0.025119 0.029829 0.015450
0.025704 0.031304 0.016287
0.026303 0.032844 0.017164
0.026915 0.034451 0.018084
0.027542 0.036126 0.019048
0.028184 0.037874 0.020060
0.028840 0.039695 0.021119
0.029512 0.041593 0.022230
0.030200 0.043570 0.023392
0.030903 0.045629 0.024610
0.031623 0.047773 0.025885
0.032359 0.050004 0.027219
0.033113 0.052326 0.028614
0.033884 0.054742 0.030074
0.034674 0.057254 0.031601
0.035481 0.059865 0.033197
0.036308 0.062579 0.034866
0.037154 0.065399 0.036609
0.038019 0.068328 0.038430
0.038905 0.071370 0.040332
0.039811 0.074527 0.042318
0.040738 0.077803 0.044390
0.041687 0.081203 0.046553
0.042658 0.084728 0.048810
0.043652 0.088384 0.051163
0.044668 0.092173 0.053617
0.045709 0.096099 0.056175
0.046774 0.100167 0.058840
0.047863 0.104379 0.061618
0.048978 0.108739 0.064510
0.050119 0.113252 0.067523
0.051286 0.117922 0.070659
0.052481 0.122752 0.073922
0.053703 0.127746 0.077318
0.054954 0.132908 0.080851
0.056234 0.138243 0.084524
0.057544 0.143755 0.088344
0.058884 0.149447 0.092313
0.060256 0.155324 0.096438
0.061660 0.161389 0.100723
0.063096 0.167648 0.105173
0.064565 0.174104 0.109794
0.066069 0.180761 0.114590
0.067608 0.187623 0.119567
0.069183 0.194696 0.124731
0.070795 0.201982 0.130087
0.072444 0.209485 0.135640
0.074131 0.217211 0.141397
0.075858 0.225163 0.147363
0.077625 0.233345 0.153544
0.079433 0.241761 0.159947
0.081283 0.250416 0.166577
0.083176 0.259312 0.173440
0.085114 0.268454 0.180544
0.087096 0.277847 0.187895
0.089125 0.287492 0.195499
0.091201 0.297396 0.203362
0.093325 0.307559 0.211492
0.095499 0.317988 0.219895
0.097724 0.328684 0.228579
0.100000 0.339652 0.237549
0.102329 0.350894 0.246814
0.104713 0.362414 0.256380
0.107152 0.374214 0.266254
0.109648 0.386299 0.276444
0.112202 0.398669 0.286957
0.114815 0.411329 0.297800
0.117490 0.424281 0.308981
0.120226 0.437526 0.320508
0.123027 0.451068 0.332387
0.125893 0.464908 0.344626
0.128825 0.479048 0.357233
0.131826 0.493491 0.370216
0.134896 0.508236 0.383582
0.138038 0.523287 0.397339
0.141254 0.538643 0.411494
0.144544 0.554306 0.426055
0.147911 0.570277 0.441030
0.151356 0.586555 0.456427
0.154882 0.603143 0.472253
0.158489 0.620038 0.488516
0.162181 0.637242 0.505223
0.165959 0.654754 0.522382
0.169824 0.672573 0.540001
0.173780 0.690699 0.558087
0.177828 0.709129 0.576648
0.181970 0.727863 0.595690
0.186209 0.746900 0.615222
0.190546 0.766236 0.635251
0.194984 0.785870 0.655783
0.199526 0.805799 0.676826
0.204174 0.826021 0.698387
0.208930 0.846532 0.720473
0.213796 0.867329 0.743091
0.218776 0.888408 0.766246
0.223872 0.909765 0.789947
0.229087 0.931397 0.814198
0.234423 0.953297 0.839007
0.239883 0.975462 0.864379
0.245471 0.997885 0.890321
0.251189 1.020563 0.916838
0.257040 1.043488 0.943935
0.263027 1.066654 0.971619
0.269153 1.090056 0.999893
0.275423 1.113685 1.028764
0.281838 1.137536 1.058236
0.288403 1.161601 1.088313
0.295121 1.185871 1.119000
0.301995 1.210340 1.150301
0.309030 1.234998 1.182220
0.316228 1.259837 1.214760
0.323594 1.284849 1.247924
0.331131 1.310023 1.281716
0.338844 1.335350 1.316138
0.346737 1.360822 1.351193
0.354813 1.386426 1.386883
0.363078 1.412154 1.423210
0.371535 1.437994 1.460175
0.380189 1.463936 1.497779
0.389045 1.489969 1.536025
0.398107 1.516081 1.574911
0.407380 1.542260 1.614439
0.416869 1.568495 1.654608
0.426580 1.594774 1.695418
0.436516 1.621085 1.736868
0.446684 1.647414 1.778957
0.457088 1.673750 1.821684
0.467735 1.700079 1.865046
0.478630 1.726389 1.909043
0.489779 1.752666 1.953670
0.501187 1.778898 1.998925
0.512861 1.805070 2.044804
0.524807 1.831169 2.091305
0.537032 1.857181 2.138422
0.549541 1.883093 2.186152
0.562341 1.908891 2.234490
0.575440 1.934561 2.283430
0.588844 1.960089 2.332966
0.602560 1.985460 2.383093
0.616595 2.010662 2.433805
0.630957 2.035679 2.485093
0.645654 2.060499 2.536953
0.660693 2.085106 2.589375
0.676083 2.109487 2.642351
0.691831 2.133627 2.695875
0.707946 2.157514 2.749936
0.724436 2.181133 2.804525
0.741310 2.204470 2.859634
0.758578 2.227512 2.915253
0.776247 2.250246 2.971371
0.794328 2.272657 3.027977
0.812831 2.294734 3.085062
0.831764 2.316462 3.142613
0.851138 2.337829 3.200620
0.870964 2.358823 3.259069
0.891251 2.379430 3.317950
0.912011 2.399640 3.377249
0.933254 2.419439 3.436954
0.954993 2.438816 3.497051
0.977237 2.457760 3.557527
1.000000 2.476259 3.618368
1.023293 2.494303 3.679561
1.047129 2.511881 3.741090
1.071519 2.528984 3.802942
1.096478 2.545600 3.865102
1.122018 2.561721 3.927554
1.148154 2.577337 3.990283
1.174898 2.592440 4.053275
1.202264 2.607021 4.116512
1.230269 2.621072 4.179980
1.258925 2.634585 4.243662
1.288250 2.647554 4.307542
1.318257 2.659971 4.371604
1.348963 2.671830 4.435831
1.380384 2.683125 4.500207
1.412538 2.693851 4.564714
1.445440 2.704002 4.629337
1.479108 2.713575 4.694057
1.513561 2.722564 4.758858
1.548817 2.730966 4.823723
1.584893 2.738777 4.888635
1.621810 2.745996 4.953576
1.659587 2.752620 5.018530
1.698244 2.758646 5.083479
1.737801 2.764074 5.148405
1.778279 2.768902 5.213292
1.819701 2.773131 5.278123
1.862087 2.776760 5.342880
1.905461 2.779791 5.407547
1.949845 2.782223 5.472106
1.995262 2.784058 5.536540
2.041738 2.785299 5.600833
2.089296 2.785948 5.664968
2.137962 2.786007 5.728928
2.187762 2.785481 5.792697
2.238721 2.784372 5.856259
2.290868 2.782685 5.919597
2.344229 2.780425 5.982696
2.398833 2.777597 6.045540
2.454709 2.774207 6.108113
2.511886 2.770260 6.170400
2.570396 2.765762 6.232386
2.630268 2.760721 6.294056
2.691535 2.755144 6.355395
2.754229 2.749037 6.416389
2.818383 2.742410 6.477024
2.884032 2.735270 6.537285
2.951209 2.727625 6.597160
3.019952 2.719486 6.656635
3.090295 2.710860 6.715697
3.162278 2.701758 6.774333
3.235937 2.692189 6.832531
3.311311 2.682164 6.890279
3.388442 2.671693 6.947566
3.467369 2.660786 7.004379
3.548134 2.649455 7.060708
3.630781 2.637711 7.116542
3.715352 2.625564 7.171871
3.801894 2.613028 7.226685
3.890451 2.600112 7.280974
3.981072 2.586830 7.334730
4.073803 2.573193 7.387942
4.168694 2.559214 7.440603
4.265795 2.544904 7.492705
4.365158 2.530277 7.544240
4.466836 2.515345 7.595200
4.570882 2.500120 7.645579
4.677351 2.484616 7.695370
4.786301 2.468845 7.744567
4.897788 2.452819 7.793163
5.011872 2.436553 7.841155
5.128614 2.420058 7.888536
5.248075 2.403348 7.935302
5.370318 2.386435 7.981449
5.495409 2.369332 8.026973
5.623413 2.352053 8.071870
5.754399 2.334609 8.116137
5.888437 2.317013 8.159772
6.025596 2.299278 8.202772
6.165950 2.281417 8.245135
6.309573 2.263442 8.286860
6.456542 2.245365 8.327945
6.606934 2.227199 8.368389
6.760830 2.208954 8.408193
6.918310 2.190644 8.447354
7.079458 2.172281 8.485875
7.244360 2.153874 8.523754
7.413102 2.135437 8.560994
7.585776 2.116979 8.597595
7.762471 2.098513 8.633558
7.943282 2.080049 8.668885
8.128305 2.061597 8.703579
8.317638 2.043168 8.737641
8.511380 2.024773 8.771075
8.709636 2.006420 8.803882
8.912509 1.988120 8.836067
9.120108 1.969882 8.867633
9.332543 1.951716 8.898583
9.549926 1.933629 8.928922
9.772372 1.915632 8.958653
10.000000 1.897732 8.987781
10.232930 1.879938 9.016311
10.471285 1.862257 9.044248
10.715193 1.844697 9.071597
10.964782 1.827266 9.098362
11.220185 1.809970 9.124550
11.481536 1.792817 9.150166
11.748976 1.775812 9.175216
12.022644 1.758963 9.199706
12.302688 1.742275 9.223643
12.589254 1.725753 9.247031
12.882496 1.709404 9.269879
13.182567 1.693233 9.292193
13.489629 1.677244 9.313978
13.803843 1.661441 9.335243
14.125375 1.645830 9.355994
14.454398 1.630415 9.376238
14.791084 1.615198 9.395982
15.135612 1.600184 9.415234
15.488166 1.585376 9.434001
15.848932 1.570778 9.452290
16.218101 1.556391 9.470108
16.595869 1.542218 9.487464
16.982437 1.528262 9.504364
17.378008 1.514524 9.520817
17.782794 1.501007 9.536829
18.197009 1.487712 9.552410
18.620871 1.474640 9.567565
19.054607 1.461792 9.582303
19.498446 1.449170 9.596632
19.952623 1.436774 9.610558
20.417379 1.424604 9.624091
20.892961 1.412661 9.637238
21.379621 1.400945 9.650005
21.877616 1.389455 9.662402
22.387211 1.378192 9.674435
22.908677 1.367155 9.686111
23.442288 1.356343 9.697440
23.988329 1.345756 9.708427
24.547089 1.335392 9.719081
25.118864 1.325251 9.729409
25.703958 1.315331 9.739418
26.302680 1.305630 9.749116
26.915348 1.296148 9.758509
27.542287 1.286882 9.767605
28.183829 1.277830 9.776410
28.840315 1.268992 9.784933
29.512092 1.260364 9.793179
30.199517 1.251945 9.801157
30.902954 1.243732 9.808871
31.622777 1.235723 9.816329
32.359366 1.227916 9.823539
33.113112 1.220307 9.830505
33.884416 1.212895 9.837234
34.673685 1.205677 9.843734
35.481339 1.198650 9.850010
36.307805 1.191812 9.856067
37.153523 1.185158 9.861913
38.018940 1.178688 9.867553
38.904514 1.172397 9.872993
39.810717 1.166282 9.878238
40.738028 1.160342 9.883295
41.686938 1.154571 9.888168
42.657952 1.148969 9.892864
43.651583 1.143531 9.897386
44.668359 1.138254 9.901742
45.708819 1.133135 9.905935
46.773514 1.128171 9.909970
47.863009 1.123359 9.913854
48.977882 1.118696 9.917589
50.118723 1.114178 9.921182
51.286138 1.109803 9.924636
52.480746 1.105567 9.927956
53.703180 1.101467 9.931146
54.954087 1.097501 9.934211
56.234133 1.093664 9.937154
57.543994 1.089954 9.939981
58.884366 1.086367 9.942694
60.255959 1.082902 9.945298
61.659500 1.079554 9.947796
63.095734 1.076321 9.950192
64.565423 1.073199 9.952490
66.069345 1.070186 9.954692
67.608298 1.067280 9.956803
69.183097 1.064476 9.958826
70.794578 1.061773 9.960763
72.443596 1.059167 9.962619
74.131024 1.056656 9.964395
75.857758 1.054237 9.966095
77.624712 1.051907 9.967722
79.432823 1.049664 9.969278
81.283052 1.047505 9.970767
83.176377 1.045428 9.972190
85.113804 1.043430 9.973550
87.096359 1.041509 9.974850
89.125094 1.039662 9.976092
91.201084 1.037887 9.977278
93.325430 1.036182 9.978410
95.499259 1.034545 9.979491
97.723722 1.032972 9.980523
100.000000 1.031463 9.981507
102.329299 1.030015 9.982446
104.712855 1.028626 9.983342
107.151931 1.027294 9.984195
109.647820 1.026017 9.985009
112.201845 1.024793 9.985784
114.815362 1.023620 9.986522
117.489755 1.022497 9.987226
120.226443 1.021421 9.987895
123.026877 1.020392 9.988532
125.892541 1.019406 9.989139
128.824955 1.018464 9.989716
131.825674 1.017562 9.990264
134.896288 1.016700 9.990786
138.038426 1.015876 9.991282
141.253754 1.015089 9.991753
144.543977 1.014337 9.992200
147.910839 1.013618 9.992626
151.356125 1.012933 9.993029
154.881662 1.012278 9.993413
158.489319 1.011654 9.993776
162.181010 1.011058 9.994121
165.958691 1.010490 9.994449
169.824365 1.009949 9.994759
173.780083 1.009433 9.995054
177.827941 1.008941 9.995332
181.970086 1.008473 9.995597
186.208714 1.008027 9.995847
190.546072 1.007602 9.996084
194.984460 1.007198 9.996309
199.526231 1.006814 9.996521
204.173794 1.006448 9.996722
208.929613 1.006101 9.996913
213.796209 1.005771 9.997092
218.776162 1.005457 9.997263
223.872114 1.005158 9.997423
229.086765 1.004875 9.997575
234.422882 1.004606 9.997719
239.883292 1.004351 9.997854
245.470892 1.004109 9.997982
251.188643 1.003879 9.998103
257.039578 1.003661 9.998217
263.026799 1.003455 9.998325
269.153480 1.003259 9.998427
275.422870 1.003073 9.998522
281.838293 1.002898 9.998613
288.403150 1.002731 9.998698
295.120923 1.002574 9.998778
301.995172 1.002425 9.998853
309.029543 1.002284 9.998925
316.227766 1.002150 9.998992
323.593657 1.002024 9.999055
331.131121 1.001905 9.999114
338.844156 1.001792 9.999170
346.736850 1.001686 9.999222
354.813389 1.001585 9.999272
363.078055 1.001490 9.999318
371.535229 1.001400 9.999362
380.189396 1.001316 9.999402
389.045145 1.001236 9.999441
398.107171 1.001161 9.999477
407.380278 1.001090 9.999511
416.869383 1.001023 9.999543
426.579519 1.000960 9.999573
436.515832 1.000900 9.999601
446.683592 1.000844 9.999627
457.088190 1.000791 9.999652
467.735141 1.000742 9.999675
478.630092 1.000695 9.999696
489.778819 1.000651 9.999717
501.187234 1.000610 9.999736
512.861384 1.000571 9.999753
524.807460 1.000535 9.999770
537.031796 1.000500 9.999786
549.540874 1.000468 9.999800
562.341325 1.000438 9.999814
575.439937 1.000409 9.999827
588.843655 1.000383 9.999838
602.559586 1.000358 9.999850
616.595002 1.000334 9.999860
630.957344 1.000312 9.999870
645.654229 1.000291 9.999879
660.693448 1.000272 9.999887
676.082975 1.000254 9.999895
691.830971 1.000237 9.999902
707.945784 1.000221 9.999909
724.435960 1.000206 9.999916
741.310241 1.000192 9.999922
758.577575 1.000179 9.999927
776.247117 1.000167 9.999933
794.328235 1.000156 9.999937
812.830516 1.000145 9.999942
831.763771 1.000135 9.999946
851.138038 1.000126 9.999950
870.963590 1.000117 9.999954
891.250938 1.000109 9.999957
912.010839 1.000101 9.999960
933.254301 1.000094 9.999963
954.992586 1.000087 9.999966
977.237221 1.000081 9.999968
1000.000000 1.000075 9.999971


==> tikz/data/lognormal_1D_Lc1_T1_th.dat <==
#Theoretical ELKC 1D with distribution=lognormal, hitting set= cumulative mean=0.5, v=2, Lc=1.
#threshold ELKC0 ELKC1
0.010000 0.000486 0.000153
0.010233 0.000516 0.000163
0.010471 0.000548 0.000174
0.010715 0.000582 0.000185
0.010965 0.000617 0.000196
0.011220 0.000654 0.000209
0.011482 0.000694 0.000222
0.011749 0.000736 0.000236
0.012023 0.000780 0.000251
0.012303 0.000826 0.000267
0.012589 0.000875 0.000283
0.012882 0.000927 0.000301
0.013183 0.000981 0.000319
0.013490 0.001038 0.000339
0.013804 0.001099 0.000360
0.014125 0.001163 0.000382
0.014454 0.001230 0.000405
0.014791 0.001300 0.000429
0.015136 0.001374 0.000455
0.015488 0.001453 0.000482
0.015849 0.001535 0.000511
0.016218 0.001621 0.000542
0.016596 0.001712 0.000574
0.016982 0.001808 0.000607
0.017378 0.001908 0.000643
0.017783 0.002013 0.000680
0.018197 0.002124 0.000720
0.018621 0.002240 0.000761
0.019055 0.002362 0.000805
0.019498 0.002490 0.000851
0.019953 0.002624 0.000900
0.020417 0.002765 0.000951
0.020893 0.002912 0.001005
0.021380 0.003067 0.001061
0.021878 0.003229 0.001120
0.022387 0.003398 0.001183
0.022909 0.003576 0.001248
0.023442 0.003762 0.001317
0.023988 0.003957 0.001389
0.024547 0.004160 0.001465
0.025119 0.004373 0.001545
0.025704 0.004596 0.001629
0.026303 0.004829 0.001716
0.026915 0.005073 0.001808
0.027542 0.005327 0.001905
0.028184 0.005593 0.002006
0.028840 0.005870 0.002112
0.029512 0.006160 0.002223
0.030200 0.006462 0.002339
0.030903 0.006778 0.002461
0.031623 0.007107 0.002588
0.032359 0.007450 0.002722
0.033113 0.007808 0.002861
0.033884 0.008181 0.003007
0.034674 0.008569 0.003160
0.035481 0.008974 0.003320
0.036308 0.009396 0.003487
0.037154 0.009835 0.003661
0.038019 0.010292 0.003843
0.038905 0.010767 0.004033
0.039811 0.011261 0.004232
0.040738 0.011775 0.004439
0.041687 0.012310 0.004655
0.042658 0.012866 0.004881
0.043652 0.013443 0.005116
0.044668 0.014043 0.005362
0.045709 0.014666 0.005617
0.046774 0.015312 0.005884
0.047863 0.015983 0.006162
0.048978 0.016680 0.006451
0.050119 0.017402 0.006752
0.051286 0.018151 0.007066
0.052481 0.018928 0.007392
0.053703 0.019733 0.007732
0.054954 0.020567 0.008085
0.056234 0.021432 0.008452
0.057544 0.022326 0.008834
0.058884 0.023253 0.009231
0.060256 0.024212 0.009644
0.061660 0.025204 0.010072
0.063096 0.026230 0.010517
0.064565 0.027292 0.010979
0.066069 0.028389 0.011459
0.067608 0.029523 0.011957
0.069183 0.030695 0.012473
0.070795 0.031906 0.013009
0.072444 0.033156 0.013564
0.074131 0.034447 0.014140
0.075858 0.035779 0.014736
0.077625 0.037153 0.015354
0.079433 0.038571 0.015995
0.081283 0.040033 0.016658
0.083176 0.041541 0.017344
0.085114 0.043094 0.018054
0.087096 0.044695 0.018790
0.089125 0.046344 0.019550
0.091201 0.048042 0.020336
0.093325 0.049790 0.021149
0.095499 0.051589 0.021990
0.097724 0.053440 0.022858
0.100000 0.055345 0.023755
0.102329 0.057303 0.024681
0.104713 0.059316 0.025638
0.107152 0.061384 0.026625
0.109648 0.063510 0.027644
0.112202 0.065693 0.028696
0.114815 0.067935 0.029780
0.117490 0.070236 0.030898
0.120226 0.072598 0.032051
0.123027 0.075022 0.033239
0.125893 0.077507 0.034463
0.128825 0.080056 0.035723
0.131826 0.082669 0.037022
0.134896 0.085346 0.038358
0.138038 0.088089 0.039734
0.141254 0.090899 0.041149
0.144544 0.093776 0.042606
0.147911 0.096720 0.044103
0.151356 0.099734 0.045643
0.154882 0.102817 0.047225
0.158489 0.105970 0.048852
0.162181 0.109194 0.050522
0.165959 0.112490 0.052238
0.169824 0.115857 0.054000
0.173780 0.119298 0.055809
0.177828 0.122811 0.057665
0.181970 0.126398 0.059569
0.186209 0.130060 0.061522
0.190546 0.133796 0.063525
0.194984 0.137607 0.065578
0.199526 0.141494 0.067683
0.204174 0.145457 0.069839
0.208930 0.149496 0.072047
0.213796 0.153611 0.074309
0.218776 0.157803 0.076625
0.223872 0.162072 0.078995
0.229087 0.166418 0.081420
0.234423 0.170840 0.083901
0.239883 0.175340 0.086438
0.245471 0.179917 0.089032
0.251189 0.184572 0.091684
0.257040 0.189303 0.094394
0.263027 0.194111 0.097162
0.269153 0.198996 0.099989
0.275423 0.203957 0.102876
0.281838 0.208995 0.105824
0.288403 0.214108 0.108831
0.295121 0.219297 0.111900
0.301995 0.224561 0.115030
0.309030 0.229900 0.118222
0.316228 0.235312 0.121476
0.323594 0.240798 0.124792
0.331131 0.246357 0.128172
0.338844 0.251987 0.131614
0.346737 0.257690 0.135119
0.354813 0.263462 0.138688
0.363078 0.269304 0.142321
0.371535 0.275215 0.146017
0.380189 0.281194 0.149778
0.389045 0.287239 0.153602
0.398107 0.293350 0.157491
0.407380 0.299526 0.161444
0.416869 0.305764 0.165461
0.426580 0.312065 0.169542
0.436516 0.318427 0.173687
0.446684 0.324848 0.177896
0.457088 0.331327 0.182168
0.467735 0.337862 0.186505
0.478630 0.344453 0.190904
0.489779 0.351097 0.195367
0.501187 0.357793 0.199892
0.512861 0.364539 0.204480
0.524807 0.371334 0.209130
0.537032 0.378176 0.213842
0.549541 0.385063 0.218615
0.562341 0.391993 0.223449
0.575440 0.398965 0.228343
0.588844 0.405976 0.233297
0.602560 0.413024 0.238309
0.616595 0.420109 0.243380
0.630957 0.427226 0.248509
0.645654 0.434376 0.253695
0.660693 0.441554 0.258937
0.676083 0.448760 0.264235
0.691831 0.455991 0.269587
0.707946 0.463246 0.274994
0.724436 0.470521 0.280453
0.741310 0.477814 0.285963
0.758578 0.485124 0.291525
0.776247 0.492448 0.297137
0.794328 0.499784 0.302798
0.812831 0.507129 0.308506
0.831764 0.514481 0.314261
0.851138 0.521839 0.320062
0.870964 0.529199 0.325907
0.891251 0.536559 0.331795
0.912011 0.543916 0.337725
0.933254 0.551270 0.343695
0.954993 0.558616 0.349705
0.977237 0.565953 0.355753
1.000000 0.573279 0.361837
1.023293 0.580591 0.367956
1.047129 0.587886 0.374109
1.071519 0.595163 0.380294
1.096478 0.602419 0.386510
1.122018 0.609652 0.392755
1.148154 0.616859 0.399028
1.174898 0.624039 0.405327
1.202264 0.631188 0.411651
1.230269 0.638305 0.417998
1.258925 0.645388 0.424366
1.288250 0.652434 0.430754
1.318257 0.659441 0.437160
1.348963 0.666408 0.443583
1.380384 0.673331 0.450021
1.412538 0.680209 0.456471
1.445440 0.687041 0.462934
1.479108 0.693823 0.469406
1.513561 0.700554 0.475886
1.548817 0.707232 0.482372
1.584893 0.713855 0.488864
1.621810 0.720421 0.495358
1.659587 0.726930 0.501853
1.698244 0.733378 0.508348
1.737801 0.739764 0.514841
1.778279 0.746087 0.521329
1.819701 0.752344 0.527812
1.862087 0.758535 0.534288
1.905461 0.764658 0.540755
1.949845 0.770712 0.547211
1.995262 0.776694 0.553654
2.041738 0.782605 0.560083
2.089296 0.788442 0.566497
2.137962 0.794204 0.572893
2.187762 0.799891 0.579270
2.238721 0.805501 0.585626
2.290868 0.811032 0.591960
2.344229 0.816485 0.598270
2.398833 0.821858 0.604554
2.454709 0.827151 0.610811
2.511886 0.832362 0.617040
2.570396 0.837491 0.623239
2.630268 0.842537 0.629406
2.691535 0.847500 0.635540
2.754229 0.852379 0.641639
2.818383 0.857173 0.647702
2.884032 0.861883 0.653729
2.951209 0.866507 0.659716
3.019952 0.871046 0.665663
3.090295 0.875499 0.671570
3.162278 0.879866 0.677433
3.235937 0.884147 0.683253
3.311311 0.888342 0.689028
3.388442 0.892450 0.694757
3.467369 0.896473 0.700438
3.548134 0.900409 0.706071
3.630781 0.904260 0.711654
3.715352 0.908025 0.717187
3.801894 0.911704 0.722669
3.890451 0.915299 0.728097
3.981072 0.918809 0.733473
4.073803 0.922234 0.738794
4.168694 0.925576 0.744060
4.265795 0.928834 0.749271
4.365158 0.932009 0.754424
4.466836 0.935102 0.759520
4.570882 0.938114 0.764558
4.677351 0.941045 0.769537
4.786301 0.943895 0.774457
4.897788 0.946667 0.779316
5.011872 0.949359 0.784115
5.128614 0.951974 0.788854
5.248075 0.954512 0.793530
5.370318 0.956974 0.798145
5.495409 0.959361 0.802697
5.623413 0.961674 0.807187
5.754399 0.963913 0.811614
5.888437 0.966081 0.815977
6.025596 0.968177 0.820277
6.165950 0.970204 0.824514
6.309573 0.972162 0.828686
6.456542 0.974052 0.832794
6.606934 0.975875 0.836839
6.760830 0.977633 0.840819
6.918310 0.979326 0.844735
7.079458 0.980957 0.848587
7.244360 0.982525 0.852375
7.413102 0.984033 0.856099
7.585776 0.985481 0.859759
7.762471 0.986872 0.863356
7.943282 0.988205 0.866889
8.128305 0.989482 0.870358
8.317638 0.990705 0.873764
8.511380 0.991874 0.877107
8.709636 0.992991 0.880388
8.912509 0.994058 0.883607
9.120108 0.995075 0.886763
9.332543 0.996044 0.889858
9.549926 0.996966 0.892892
9.772372 0.997842 0.895865
10.000000 0.998674 0.898778
10.232930 0.999462 0.901631
10.471285 1.000208 0.904425
10.715193 1.000913 0.907160
10.964782 1.001579 0.909836
11.220185 1.002206 0.912455
11.481536 1.002797 0.915017
11.748976 1.003351 0.917522
12.022644 1.003870 0.919971
12.302688 1.004355 0.922364
12.589254 1.004808 0.924703
12.882496 1.005230 0.926988
13.182567 1.005621 0.929219
13.489629 1.005982 0.931398
13.803843 1.006316 0.933524
14.125375 1.006622 0.935599
14.454398 1.006903 0.937624
14.791084 1.007158 0.939598
15.135612 1.007389 0.941523
15.488166 1.007598 0.943400
15.848932 1.007784 0.945229
16.218101 1.007949 0.947011
16.595869 1.008094 0.948746
16.982437 1.008219 0.950436
17.378008 1.008326 0.952082
17.782794 1.008415 0.953683
18.197009 1.008488 0.955241
18.620871 1.008545 0.956756
19.054607 1.008586 0.958230
19.498446 1.008614 0.959663
19.952623 1.008628 0.961056
20.417379 1.008629 0.962409
20.892961 1.008617 0.963724
21.379621 1.008595 0.965001
21.877616 1.008562 0.966240
22.387211 1.008518 0.967443
22.908677 1.008466 0.968611
23.442288 1.008404 0.969744
23.988329 1.008334 0.970843
24.547089 1.008257 0.971908
25.118864 1.008172 0.972941
25.703958 1.008081 0.973942
26.302680 1.007983 0.974912
26.915348 1.007881 0.975851
27.542287 1.007773 0.976760
28.183829 1.007660 0.977641
28.840315 1.007543 0.978493
29.512092 1.007423 0.979318
30.199517 1.007299 0.980116
30.902954 1.007172 0.980887
31.622777 1.007042 0.981633
32.359366 1.006910 0.982354
33.113112 1.006776 0.983050
33.884416 1.006641 0.983723
34.673685 1.006504 0.984373
35.481339 1.006366 0.985001
36.307805 1.006227 0.985607
37.153523 1.006088 0.986191
38.018940 1.005949 0.986755
38.904514 1.005809 0.987299
39.810717 1.005670 0.987824
40.738028 1.005531 0.988329
41.686938 1.005392 0.988817
42.657952 1.005255 0.989286
43.651583 1.005118 0.989739
44.668359 1.004982 0.990174
45.708819 1.004848 0.990593
46.773514 1.004714 0.990997
47.863009 1.004583 0.991385
48.977882 1.004453 0.991759
50.118723 1.004324 0.992118
51.286138 1.004198 0.992464
52.480746 1.004073 0.992796
53.703180 1.003950 0.993115
54.954087 1.003829 0.993421
56.234133 1.003710 0.993715
57.543994 1.003594 0.993998
58.884366 1.003479 0.994269
60.255959 1.003367 0.994530
61.659500 1.003257 0.994780
63.095734 1.003149 0.995019
64.565423 1.003044 0.995249
66.069345 1.002941 0.995469
67.608298 1.002840 0.995680
69.183097 1.002742 0.995883
70.794578 1.002646 0.996076
72.443596 1.002552 0.996262
74.131024 1.002461 0.996439
75.857758 1.002372 0.996610
77.624712 1.002286 0.996772
79.432823 1.002201 0.996928
81.283052 1.002120 0.997077
83.176377 1.002040 0.997219
85.113804 1.001963 0.997355
87.096359 1.001887 0.997485
89.125094 1.001814 0.997609
91.201084 1.001744 0.997728
93.325430 1.001675 0.997841
95.499259 1.001609 0.997949
97.723722 1.001544 0.998052
100.000000 1.001482 0.998151
102.329299 1.001422 0.998245
104.712855 1.001363 0.998334
107.151931 1.001307 0.998420
109.647820 1.001252 0.998501
112.201845 1.001200 0.998578
114.815362 1.001149 0.998652
117.489755 1.001100 0.998723
120.226443 1.001053 0.998790
123.026877 1.001007 0.998853
125.892541 1.000963 0.998914
128.824955 1.000921 0.998972
131.825674 1.000880 0.999026
134.896288 1.000841 0.999079
138.038426 1.000803 0.999128
141.253754 1.000767 0.999175
144.543977 1.000732 0.999220
147.910839 1.000698 0.999263
151.356125 1.000666 0.999303
154.881662 1.000635 0.999341
158.489319 1.000605 0.999378
162.181010 1.000577 0.999412
165.958691 1.000549 0.999445
169.824365 1.000523 0.999476
173.780083 1.000498 0.999505
177.827941 1.000474 0.999533
181.970086 1.000451 0.999560
186.208714 1.000429 0.999585
190.546072 1.000408 0.999608
194.984460 1.000388 0.999631
199.526231 1.000368 0.999652
204.173794 1.000350 0.999672
208.929613 1.000332 0.999691
213.796209 1.000315 0.999709
218.776162 1.000299 0.999726
223.872114 1.000284 0.999742
229.086765 1.000269 0.999758
234.422882 1.000255 0.999772
239.883292 1.000242 0.999785
245.470892 1.000229 0.999798
251.188643 1.000217 0.999810
257.039578 1.000206 0.999822
263.026799 1.000195 0.999833
269.153480 1.000184 0.999843
275.422870 1.000174 0.999852
281.838293 1.000165 0.999861
288.403150 1.000156 0.999870
295.120923 1.000147 0.999878
301.995172 1.000139 0.999885
309.029543 1.000132 0.999892
316.227766 1.000124 0.999899
323.593657 1.000117 0.999905
331.131121 1.000111 0.999911
338.844156 1.000104 0.999917
346.736850 1.000099 0.999922
354.813389 1.000093 0.999927
363.078055 1.000088 0.999932
371.535229 1.000083 0.999936
380.189396 1.000078 0.999940
389.045145 1.000073 0.999944
398.107171 1.000069 0.999948
407.380278 1.000065 0.999951
416.869383 1.000061 0.999954
426.579519 1.000058 0.999957
436.515832 1.000054 0.999960
446.683592 1.000051 0.999963
457.088190 1.000048 0.999965
467.735141 1.000045 0.999967
478.630092 1.000042 0.999970
489.778819 1.000040 0.999972
501.187234 1.000037 0.999974
512.861384 1.000035 0.999975
524.807460 1.000033 0.999977
537.031796 1.000031 0.999979
549.540874 1.000029 0.999980
562.341325 1.000027 0.999981
575.439937 1.000025 0.999983
588.843655 1.000024 0.999984
602.559586 1.000022 0.999985
616.595002 1.000021 0.999986
630.957344 1.000019 0.999987
645.654229 1.000018 0.999988
660.693448 1.000017 0.999989
676.082975 1.000016 0.999990
691.830971 1.000015 0.999990
707.945784 1.000014 0.999991
724.435960 1.000013 0.999992
741.310241 1.000012 0.999992
758.577575 1.000011 0.999993
776.247117 1.000011 0.999993
794.328235 1.000010 0.999994
812.830516 1.000009 0.999994
831.763771 1.000009 0.999995
851.138038 1.000008 0.999995
870.963590 1.000008 0.999995
891.250938 1.000007 0.999996
912.010839 1.000007 0.999996
933.254301 1.000006 0.999996
954.992586 1.000006 0.999997
977.237221 1.000005 0.999997
1000.000000 1.000005 0.999997


==> tikz/data/lognormal_1D_Lc1_T2_th.dat <==
#Theoretical ELKC 1D with distribution=lognormal, hitting set= cumulative mean=0.5, v=2, Lc=1.
#threshold ELKC0 ELKC1
0.010000 0.000819 0.000306
0.010233 0.000870 0.000326
0.010471 0.000923 0.000347
0.010715 0.000978 0.000369
0.010965 0.001038 0.000393
0.011220 0.001100 0.000418
0.011482 0.001166 0.000444
0.011749 0.001235 0.000472
0.012023 0.001308 0.000502
0.012303 0.001385 0.000533
0.012589 0.001467 0.000567
0.012882 0.001552 0.000602
0.013183 0.001643 0.000639
0.013490 0.001738 0.000678
0.013804 0.001838 0.000720
0.014125 0.001943 0.000764
0.014454 0.002054 0.000810
0.014791 0.002171 0.000859
0.015136 0.002294 0.000910
0.015488 0.002423 0.000965
0.015849 0.002558 0.001022
0.016218 0.002701 0.001083
0.016596 0.002850 0.001147
0.016982 0.003008 0.001215
0.017378 0.003173 0.001286
0.017783 0.003346 0.001361
0.018197 0.003528 0.001440
0.018621 0.003719 0.001523
0.019055 0.003919 0.001610
0.019498 0.004128 0.001703
0.019953 0.004348 0.001800
0.020417 0.004578 0.001902
0.020893 0.004820 0.002009
0.021380 0.005072 0.002122
0.021878 0.005337 0.002241
0.022387 0.005614 0.002365
0.022909 0.005904 0.002497
0.023442 0.006207 0.002634
0.023988 0.006524 0.002779
0.024547 0.006855 0.002931
0.025119 0.007202 0.003090
0.025704 0.007564 0.003257
0.026303 0.007942 0.003433
0.026915 0.008337 0.003617
0.027542 0.008749 0.003810
0.028184 0.009179 0.004012
0.028840 0.009628 0.004224
0.029512 0.010097 0.004446
0.030200 0.010585 0.004678
0.030903 0.011095 0.004922
0.031623 0.011625 0.005177
0.032359 0.012178 0.005444
0.033113 0.012754 0.005723
0.033884 0.013354 0.006015
0.034674 0.013979 0.006320
0.035481 0.014629 0.006639
0.036308 0.015305 0.006973
0.037154 0.016009 0.007322
0.038019 0.016740 0.007686
0.038905 0.017500 0.008066
0.039811 0.018291 0.008464
0.040738 0.019112 0.008878
0.041687 0.019965 0.009311
0.042658 0.020850 0.009762
0.043652 0.021770 0.010233
0.044668 0.022724 0.010723
0.045709 0.023714 0.011235
0.046774 0.024741 0.011768
0.047863 0.025805 0.012324
0.048978 0.026909 0.012902
0.050119 0.028052 0.013505
0.051286 0.029237 0.014132
0.052481 0.030464 0.014784
0.053703 0.031735 0.015464
0.054954 0.033050 0.016170
0.056234 0.034411 0.016905
0.057544 0.035818 0.017669
0.058884 0.037274 0.018463
0.060256 0.038780 0.019288
0.061660 0.040336 0.020145
0.063096 0.041943 0.021035
0.064565 0.043604 0.021959
0.066069 0.045319 0.022918
0.067608 0.047090 0.023913
0.069183 0.048918 0.024946
0.070795 0.050803 0.026017
0.072444 0.052748 0.027128
0.074131 0.054754 0.028279
0.075858 0.056822 0.029473
0.077625 0.058953 0.030709
0.079433 0.061148 0.031989
0.081283 0.063409 0.033315
0.083176 0.065738 0.034688
0.085114 0.068134 0.036109
0.087096 0.070601 0.037579
0.089125 0.073138 0.039100
0.091201 0.075748 0.040672
0.093325 0.078431 0.042298
0.095499 0.081189 0.043979
0.097724 0.084023 0.045716
0.100000 0.086934 0.047510
0.102329 0.089924 0.049363
0.104713 0.092993 0.051276
0.107152 0.096143 0.053251
0.109648 0.099375 0.055289
0.112202 0.102690 0.057391
0.114815 0.106090 0.059560
0.117490 0.109575 0.061796
0.120226 0.113146 0.064102
0.123027 0.116805 0.066477
0.125893 0.120552 0.068925
0.128825 0.124388 0.071447
0.131826 0.128315 0.074043
0.134896 0.132334 0.076716
0.138038 0.136444 0.079468
0.141254 0.140648 0.082299
0.144544 0.144946 0.085211
0.147911 0.149338 0.088206
0.151356 0.153825 0.091285
0.154882 0.158409 0.094451
0.158489 0.163089 0.097703
0.162181 0.167866 0.101045
0.165959 0.172741 0.104476
0.169824 0.177715 0.108000
0.173780 0.182787 0.111617
0.177828 0.187958 0.115330
0.181970 0.193228 0.119138
0.186209 0.198598 0.123044
0.190546 0.204067 0.127050
0.194984 0.209637 0.131157
0.199526 0.215306 0.135365
0.204174 0.221075 0.139677
0.208930 0.226944 0.144095
0.213796 0.232913 0.148618
0.218776 0.238981 0.153249
0.223872 0.245149 0.157989
0.229087 0.251415 0.162840
0.234423 0.257780 0.167801
0.239883 0.264243 0.172876
0.245471 0.270803 0.178064
0.251189 0.277460 0.183368
0.257040 0.284212 0.188787
0.263027 0.291060 0.194324
0.269153 0.298003 0.199979
0.275423 0.305038 0.205753
0.281838 0.312166 0.211647
0.288403 0.319385 0.217663
0.295121 0.326694 0.223800
0.301995 0.334092 0.230060
0.309030 0.341577 0.236444
0.316228 0.349148 0.242952
0.323594 0.356804 0.249585
0.331131 0.364542 0.256343
0.338844 0.372361 0.263228
0.346737 0.380260 0.270239
0.354813 0.388236 0.277377
0.363078 0.396288 0.284642
0.371535 0.404413 0.292035
0.380189 0.412610 0.299556
0.389045 0.420876 0.307205
0.398107 0.429209 0.314982
0.407380 0.437607 0.322888
0.416869 0.446068 0.330922
0.426580 0.454588 0.339084
0.436516 0.463166 0.347374
0.446684 0.471799 0.355791
0.457088 0.480485 0.364337
0.467735 0.489220 0.373009
0.478630 0.498001 0.381809
0.489779 0.506827 0.390734
0.501187 0.515693 0.399785
0.512861 0.524598 0.408961
0.524807 0.533538 0.418261
0.537032 0.542510 0.427684
0.549541 0.551511 0.437230
0.562341 0.560537 0.446898
0.575440 0.569587 0.456686
0.588844 0.578655 0.466593
0.602560 0.587740 0.476619
0.616595 0.596837 0.486761
0.630957 0.605943 0.497019
0.645654 0.615056 0.507391
0.660693 0.624171 0.517875
0.676083 0.633285 0.528470
0.691831 0.642395 0.539175
0.707946 0.651498 0.549987
0.724436 0.660589 0.560905
0.741310 0.669665 0.571927
0.758578 0.678723 0.583051
0.776247 0.687759 0.594274
0.794328 0.696770 0.605595
0.812831 0.705752 0.617012
0.831764 0.714701 0.628523
0.851138 0.723615 0.640124
0.870964 0.732490 0.651814
0.891251 0.741322 0.663590
0.912011 0.750108 0.675450
0.933254 0.758844 0.687391
0.954993 0.767527 0.699410
0.977237 0.776154 0.711505
1.000000 0.784721 0.723674
1.023293 0.793225 0.735912
1.047129 0.801663 0.748218
1.071519 0.810032 0.760588
1.096478 0.818328 0.773020
1.122018 0.826548 0.785511
1.148154 0.834690 0.798057
1.174898 0.842750 0.810655
1.202264 0.850725 0.823302
1.230269 0.858613 0.835996
1.258925 0.866410 0.848732
1.288250 0.874114 0.861508
1.318257 0.881722 0.874321
1.348963 0.889232 0.887166
1.380384 0.896642 0.900041
1.412538 0.903947 0.912943
1.445440 0.911147 0.925867
1.479108 0.918239 0.938811
1.513561 0.925221 0.951772
1.548817 0.932091 0.964745
1.584893 0.938846 0.977727
1.621810 0.945485 0.990715
1.659587 0.952006 1.003706
1.698244 0.958407 1.016696
1.737801 0.964687 1.029681
1.778279 0.970844 1.042658
1.819701 0.976876 1.055625
1.862087 0.982783 1.068576
1.905461 0.988562 1.081509
1.949845 0.994213 1.094421
1.995262 0.999735 1.107308
2.041738 1.005126 1.120167
2.089296 1.010387 1.132994
2.137962 1.015516 1.145786
2.187762 1.020512 1.158539
2.238721 1.025375 1.171252
2.290868 1.030105 1.183919
2.344229 1.034701 1.196539
2.398833 1.039163 1.209108
2.454709 1.043490 1.221623
2.511886 1.047684 1.234080
2.570396 1.051743 1.246477
2.630268 1.055669 1.258811
2.691535 1.059460 1.271079
2.754229 1.063119 1.283278
2.818383 1.066644 1.295405
2.884032 1.070037 1.307457
2.951209 1.073298 1.319432
3.019952 1.076428 1.331327
3.090295 1.079428 1.343139
3.162278 1.082298 1.354867
3.235937 1.085040 1.366506
3.311311 1.087655 1.378056
3.388442 1.090144 1.389513
3.467369 1.092508 1.400876
3.548134 1.094748 1.412142
3.630781 1.096866 1.423308
3.715352 1.098863 1.434374
3.801894 1.100740 1.445337
3.890451 1.102500 1.456195
3.981072 1.104144 1.466946
4.073803 1.105674 1.477588
4.168694 1.107091 1.488121
4.265795 1.108397 1.498541
4.365158 1.109595 1.508848
4.466836 1.110685 1.519040
4.570882 1.111670 1.529116
4.677351 1.112553 1.539074
4.786301 1.113334 1.548913
4.897788 1.114017 1.558633
5.011872 1.114603 1.568231
5.128614 1.115095 1.577707
5.248075 1.115494 1.587060
5.370318 1.115803 1.596290
5.495409 1.116024 1.605395
5.623413 1.116160 1.614374
5.754399 1.116213 1.623227
5.888437 1.116184 1.631954
6.025596 1.116077 1.640554
6.165950 1.115894 1.649027
6.309573 1.115637 1.657372
6.456542 1.115309 1.665589
6.606934 1.114911 1.673678
6.760830 1.114446 1.681639
6.918310 1.113917 1.689471
7.079458 1.113326 1.697175
7.244360 1.112675 1.704751
7.413102 1.111967 1.712199
7.585776 1.111203 1.719519
7.762471 1.110387 1.726712
7.943282 1.109521 1.733777
8.128305 1.108606 1.740716
8.317638 1.107645 1.747528
8.511380 1.106641 1.754215
8.709636 1.105595 1.760776
8.912509 1.104509 1.767213
9.120108 1.103387 1.773527
9.332543 1.102230 1.779717
9.549926 1.101040 1.785784
9.772372 1.099819 1.791731
10.000000 1.098569 1.797556
10.232930 1.097292 1.803262
10.471285 1.095991 1.808850
10.715193 1.094667 1.814319
10.964782 1.093322 1.819672
11.220185 1.091958 1.824910
11.481536 1.090577 1.830033
11.748976 1.089180 1.835043
12.022644 1.087769 1.839941
12.302688 1.086346 1.844729
12.589254 1.084913 1.849406
12.882496 1.083471 1.853976
13.182567 1.082022 1.858439
13.489629 1.080567 1.862796
13.803843 1.079108 1.867049
14.125375 1.077646 1.871199
14.454398 1.076182 1.875248
14.791084 1.074718 1.879196
15.135612 1.073256 1.883047
15.488166 1.071795 1.886800
15.848932 1.070339 1.890458
16.218101 1.068887 1.894022
16.595869 1.067441 1.897493
16.982437 1.066001 1.900873
17.378008 1.064570 1.904163
17.782794 1.063148 1.907366
18.197009 1.061735 1.910482
18.620871 1.060333 1.913513
19.054607 1.058943 1.916461
19.498446 1.057565 1.919326
19.952623 1.056199 1.922112
20.417379 1.054848 1.924818
20.892961 1.053511 1.927448
21.379621 1.052189 1.930001
21.877616 1.050883 1.932480
22.387211 1.049593 1.934887
22.908677 1.048320 1.937222
23.442288 1.047064 1.939488
23.988329 1.045825 1.941685
24.547089 1.044605 1.943816
25.118864 1.043403 1.945882
25.703958 1.042220 1.947884
26.302680 1.041055 1.949823
26.915348 1.039910 1.951702
27.542287 1.038785 1.953521
28.183829 1.037679 1.955282
28.840315 1.036593 1.956987
29.512092 1.035527 1.958636
30.199517 1.034481 1.960231
30.902954 1.033456 1.961774
31.622777 1.032451 1.963266
32.359366 1.031466 1.964708
33.113112 1.030502 1.966101
33.884416 1.029558 1.967447
34.673685 1.028634 1.968747
35.481339 1.027731 1.970002
36.307805 1.026848 1.971213
37.153523 1.025985 1.972383
38.018940 1.025142 1.973511
38.904514 1.024319 1.974599
39.810717 1.023516 1.975648
40.738028 1.022732 1.976659
41.686938 1.021968 1.977634
42.657952 1.021223 1.978573
43.651583 1.020497 1.979477
44.668359 1.019790 1.980348
45.708819 1.019102 1.981187
46.773514 1.018432 1.981994
47.863009 1.017780 1.982771
48.977882 1.017146 1.983518
50.118723 1.016530 1.984236
51.286138 1.015931 1.984927
52.480746 1.015350 1.985591
53.703180 1.014785 1.986229
54.954087 1.014237 1.986842
56.234133 1.013705 1.987431
57.543994 1.013189 1.987996
58.884366 1.012689 1.988539
60.255959 1.012204 1.989060
61.659500 1.011734 1.989559
63.095734 1.011279 1.990038
64.565423 1.010839 1.990498
66.069345 1.010413 1.990938
67.608298 1.010000 1.991361
69.183097 1.009601 1.991765
70.794578 1.009216 1.992153
72.443596 1.008843 1.992524
74.131024 1.008483 1.992879
75.857758 1.008135 1.993219
77.624712 1.007799 1.993544
79.432823 1.007475 1.993856
81.283052 1.007162 1.994153
83.176377 1.006861 1.994438
85.113804 1.006570 1.994710
87.096359 1.006290 1.994970
89.125094 1.006020 1.995218
91.201084 1.005760 1.995456
93.325430 1.005509 1.995682
95.499259 1.005268 1.995898
97.723722 1.005036 1.996105
100.000000 1.004813 1.996301
102.329299 1.004599 1.996489
104.712855 1.004393 1.996668
107.151931 1.004194 1.996839
109.647820 1.004004 1.997002
112.201845 1.003821 1.997157
114.815362 1.003646 1.997304
117.489755 1.003477 1.997445
120.226443 1.003316 1.997579
123.026877 1.003161 1.997706
125.892541 1.003012 1.997828
128.824955 1.002870 1.997943
131.825674 1.002734 1.998053
134.896288 1.002603 1.998157
138.038426 1.002478 1.998256
141.253754 1.002358 1.998351
144.543977 1.002243 1.998440
147.910839 1.002134 1.998525
151.356125 1.002029 1.998606
154.881662 1.001929 1.998683
158.489319 1.001833 1.998755
162.181010 1.001741 1.998824
165.958691 1.001654 1.998890
169.824365 1.001570 1.998952
173.780083 1.001491 1.999011
177.827941 1.001415 1.999066
181.970086 1.001342 1.999119
186.208714 1.001273 1.999169
190.546072 1.001207 1.999217
194.984460 1.001144 1.999262
199.526231 1.001084 1.999304
204.173794 1.001027 1.999344
208.929613 1.000973 1.999383
213.796209 1.000922 1.999418
218.776162 1.000872 1.999453
223.872114 1.000826 1.999485
229.086765 1.000781 1.999515
234.422882 1.000739 1.999544
239.883292 1.000699 1.999571
245.470892 1.000660 1.999596
251.188643 1.000624 1.999621
257.039578 1.000590 1.999643
263.026799 1.000557 1.999665
269.153480 1.000526 1.999685
275.422870 1.000496 1.999704
281.838293 1.000469 1.999723
288.403150 1.000442 1.999740
295.120923 1.000417 1.999756
301.995172 1.000393 1.999771
309.029543 1.000371 1.999785
316.227766 1.000349 1.999798
323.593657 1.000329 1.999811
331.131121 1.000310 1.999823
338.844156 1.000292 1.999834
346.736850 1.000275 1.999844
354.813389 1.000259 1.999854
363.078055 1.000243 1.999864
371.535229 1.000229 1.999872
380.189396 1.000215 1.999880
389.045145 1.000202 1.999888
398.107171 1.000190 1.999895
407.380278 1.000179 1.999902
416.869383 1.000168 1.999909
426.579519 1.000158 1.999915
436.515832 1.000148 1.999920
446.683592 1.000139 1.999925
457.088190 1.000130 1.999930
467.735141 1.000122 1.999935
478.630092 1.000115 1.999939
489.778819 1.000108 1.999943
501.187234 1.000101 1.999947
512.861384 1.000094 1.999951
524.807460 1.000089 1.999954
537.031796 1.000083 1.999957
549.540874 1.000078 1.999960
562.341325 1.000073 1.999963
575.439937 1.000068 1.999965
588.843655 1.000064 1.999968
602.559586 1.000059 1.999970
616.595002 1.000056 1.999972
630.957344 1.000052 1.999974
645.654229 1.000049 1.999976
660.693448 1.000045 1.999977
676.082975 1.000042 1.999979
691.830971 1.000040 1.999980
707.945784 1.000037 1.999982
724.435960 1.000034 1.999983
741.310241 1.000032 1.999984
758.577575 1.000030 1.999985
776.247117 1.000028 1.999987
794.328235 1.000026 1.999987
812.830516 1.000024 1.999988
831.763771 1.000023 1.999989
851.138038 1.000021 1.999990
870.963590 1.000020 1.999991
891.250938 1.000018 1.999991
912.010839 1.000017 1.999992
933.254301 1.000016 1.999993
954.992586 1.000015 1.999993
977.237221 1.000014 1.999994
1000.000000 1.000013 1.999994


==> tikz/data/lognormal_1D_Lc1_T5_th.dat <==
#Theoretical ELKC 1D with distribution=lognormal, hitting set= cumulative mean=0.5, v=2, Lc=1.
#threshold ELKC0 ELKC1
0.010000 0.001819 0.000766
0.010233 0.001929 0.000815
0.010471 0.002046 0.000868
0.010715 0.002169 0.000923
0.010965 0.002299 0.000982
0.011220 0.002436 0.001045
0.011482 0.002581 0.001111
0.011749 0.002733 0.001181
0.012023 0.002894 0.001255
0.012303 0.003063 0.001334
0.012589 0.003242 0.001417
0.012882 0.003430 0.001505
0.013183 0.003628 0.001597
0.013490 0.003836 0.001696
0.013804 0.004055 0.001799
0.014125 0.004286 0.001909
0.014454 0.004528 0.002025
0.014791 0.004783 0.002147
0.015136 0.005051 0.002276
0.015488 0.005333 0.002412
0.015849 0.005629 0.002556
0.016218 0.005940 0.002708
0.016596 0.006266 0.002868
0.016982 0.006608 0.003037
0.017378 0.006968 0.003214
0.017783 0.007345 0.003402
0.018197 0.007740 0.003599
0.018621 0.008154 0.003807
0.019055 0.008589 0.004026
0.019498 0.009044 0.004257
0.019953 0.009521 0.004499
0.020417 0.010020 0.004754
0.020893 0.010543 0.005023
0.021380 0.011090 0.005305
0.021878 0.011662 0.005602
0.022387 0.012261 0.005914
0.022909 0.012887 0.006241
0.023442 0.013542 0.006586
0.023988 0.014226 0.006947
0.024547 0.014940 0.007327
0.025119 0.015687 0.007725
0.025704 0.016466 0.008143
0.026303 0.017280 0.008582
0.026915 0.018130 0.009042
0.027542 0.019016 0.009524
0.028184 0.019940 0.010030
0.028840 0.020903 0.010560
0.029512 0.021908 0.011115
0.030200 0.022954 0.011696
0.030903 0.024045 0.012305
0.031623 0.025181 0.012942
0.032359 0.026363 0.013609
0.033113 0.027594 0.014307
0.033884 0.028875 0.015037
0.034674 0.030207 0.015801
0.035481 0.031592 0.016599
0.036308 0.033033 0.017433
0.037154 0.034530 0.018305
0.038019 0.036086 0.019215
0.038905 0.037701 0.020166
0.039811 0.039379 0.021159
0.040738 0.041121 0.022195
0.041687 0.042929 0.023277
0.042658 0.044805 0.024405
0.043652 0.046750 0.025581
0.044668 0.048767 0.026808
0.045709 0.050858 0.028087
0.046774 0.053025 0.029420
0.047863 0.055270 0.030809
0.048978 0.057595 0.032255
0.050119 0.060002 0.033761
0.051286 0.062494 0.035329
0.052481 0.065072 0.036961
0.053703 0.067739 0.038659
0.054954 0.070497 0.040425
0.056234 0.073348 0.042262
0.057544 0.076295 0.044172
0.058884 0.079339 0.046157
0.060256 0.082484 0.048219
0.061660 0.085731 0.050362
0.063096 0.089083 0.052587
0.064565 0.092542 0.054897
0.066069 0.096110 0.057295
0.067608 0.099790 0.059784
0.069183 0.103584 0.062366
0.070795 0.107495 0.065043
0.072444 0.111525 0.067820
0.074131 0.115675 0.070698
0.075858 0.119950 0.073681
0.077625 0.124350 0.076772
0.079433 0.128878 0.079973
0.081283 0.133537 0.083288
0.083176 0.138328 0.086720
0.085114 0.143254 0.090272
0.087096 0.148318 0.093948
0.089125 0.153521 0.097749
0.091201 0.158866 0.101681
0.093325 0.164354 0.105746
0.095499 0.169989 0.109948
0.097724 0.175771 0.114289
0.100000 0.181703 0.118775
0.102329 0.187788 0.123407
0.104713 0.194026 0.128190
0.107152 0.200420 0.133127
0.109648 0.206972 0.138222
0.112202 0.213683 0.143478
0.114815 0.220555 0.148900
0.117490 0.227589 0.154491
0.120226 0.234789 0.160254
0.123027 0.242153 0.166193
0.125893 0.249685 0.172313
0.128825 0.257386 0.178617
0.131826 0.265256 0.185108
0.134896 0.273297 0.191791
0.138038 0.281510 0.198669
0.141254 0.289896 0.205747
0.144544 0.298456 0.213028
0.147911 0.307190 0.220515
0.151356 0.316099 0.228214
0.154882 0.325184 0.236127
0.158489 0.334445 0.244258
0.162181 0.343882 0.252611
0.165959 0.353496 0.261191
0.169824 0.363287 0.270000
0.173780 0.373254 0.279043
0.177828 0.383397 0.288324
0.181970 0.393716 0.297845
0.186209 0.404211 0.307611
0.190546 0.414881 0.317625
0.194984 0.425724 0.327892
0.199526 0.436741 0.338413
0.204174 0.447930 0.349194
0.208930 0.459290 0.360237
0.213796 0.470819 0.371545
0.218776 0.482516 0.383123
0.223872 0.494380 0.394973
0.229087 0.506408 0.407099
0.234423 0.518599 0.419504
0.239883 0.530950 0.432190
0.245471 0.543459 0.445161
0.251189 0.556123 0.458419
0.257040 0.568941 0.471968
0.263027 0.581908 0.485809
0.269153 0.595022 0.499947
0.275423 0.608281 0.514382
0.281838 0.621680 0.529118
0.288403 0.635216 0.544157
0.295121 0.648886 0.559500
0.301995 0.662685 0.575151
0.309030 0.676610 0.591110
0.316228 0.690657 0.607380
0.323594 0.704821 0.623962
0.331131 0.719097 0.640858
0.338844 0.733482 0.658069
0.346737 0.747970 0.675597
0.354813 0.762557 0.693441
0.363078 0.777237 0.711605
0.371535 0.792006 0.730087
0.380189 0.806857 0.748890
0.389045 0.821786 0.768012
0.398107 0.836786 0.787455
0.407380 0.851852 0.807219
0.416869 0.866978 0.827304
0.426580 0.882158 0.847709
0.436516 0.897386 0.868434
0.446684 0.912655 0.889479
0.457088 0.927959 0.910842
0.467735 0.943292 0.932523
0.478630 0.958647 0.954521
0.489779 0.974017 0.976835
0.501187 0.989395 0.999462
0.512861 1.004775 1.022402
0.524807 1.020150 1.045652
0.537032 1.035512 1.069211
0.549541 1.050854 1.093076
0.562341 1.066170 1.117245
0.575440 1.081452 1.141715
0.588844 1.096693 1.166483
0.602560 1.111885 1.191547
0.616595 1.127021 1.216902
0.630957 1.142094 1.242547
0.645654 1.157097 1.268476
0.660693 1.172022 1.294687
0.676083 1.186861 1.321176
0.691831 1.201607 1.347937
0.707946 1.216254 1.374968
0.724436 1.230793 1.402263
0.741310 1.245217 1.429817
0.758578 1.259519 1.457626
0.776247 1.273691 1.485685
0.794328 1.287728 1.513989
0.812831 1.301620 1.542531
0.831764 1.315362 1.571307
0.851138 1.328946 1.600310
0.870964 1.342365 1.629535
0.891251 1.355613 1.658975
0.912011 1.368682 1.688624
0.933254 1.381567 1.718477
0.954993 1.394260 1.748525
0.977237 1.406756 1.778763
1.000000 1.419048 1.809184
1.023293 1.431130 1.839780
1.047129 1.442995 1.870545
1.071519 1.454639 1.901471
1.096478 1.466055 1.932551
1.122018 1.477238 1.963777
1.148154 1.488183 1.995142
1.174898 1.498884 2.026637
1.202264 1.509336 2.058256
1.230269 1.519535 2.089990
1.258925 1.529476 2.121831
1.288250 1.539154 2.153771
1.318257 1.548566 2.185802
1.348963 1.557707 2.217916
1.380384 1.566573 2.250103
1.412538 1.575161 2.282357
1.445440 1.583468 2.314668
1.479108 1.591490 2.347028
1.513561 1.599225 2.379429
1.548817 1.606669 2.411862
1.584893 1.613820 2.444318
1.621810 1.620677 2.476788
1.659587 1.627236 2.509265
1.698244 1.633497 2.541739
1.737801 1.639457 2.574203
1.778279 1.645116 2.606646
1.819701 1.650472 2.639062
1.862087 1.655524 2.671440
1.905461 1.660273 2.703773
1.949845 1.664717 2.736053
1.995262 1.668856 2.768270
2.041738 1.672691 2.800416
2.089296 1.676222 2.832484
2.137962 1.679450 2.864464
2.187762 1.682375 2.896349
2.238721 1.684999 2.928130
2.290868 1.687323 2.959799
2.344229 1.689348 2.991348
2.398833 1.691076 3.022770
2.454709 1.692509 3.054057
2.511886 1.693650 3.085200
2.570396 1.694500 3.116193
2.630268 1.695063 3.147028
2.691535 1.695342 3.177698
2.754229 1.695338 3.208195
2.818383 1.695056 3.238512
2.884032 1.694499 3.268643
2.951209 1.693671 3.298580
3.019952 1.692575 3.328317
3.090295 1.691215 3.357848
3.162278 1.689596 3.387166
3.235937 1.687721 3.416266
3.311311 1.685596 3.445140
3.388442 1.683225 3.473783
3.467369 1.680612 3.502189
3.548134 1.677763 3.530354
3.630781 1.674683 3.558271
3.715352 1.671376 3.585936
3.801894 1.667848 3.613343
3.890451 1.664105 3.640487
3.981072 1.660151 3.667365
4.073803 1.655994 3.693971
4.168694 1.651637 3.720302
4.265795 1.647087 3.746353
4.365158 1.642350 3.772120
4.466836 1.637432 3.797600
4.570882 1.632339 3.822789
4.677351 1.627076 3.847685
4.786301 1.621651 3.872283
4.897788 1.616068 3.896582
5.011872 1.610334 3.920577
5.128614 1.604456 3.944268
5.248075 1.598439 3.967651
5.370318 1.592290 3.990724
5.495409 1.586015 4.013486
5.623413 1.579620 4.035935
5.754399 1.573111 4.058068
5.888437 1.566495 4.079886
6.025596 1.559778 4.101386
6.165950 1.552965 4.122568
6.309573 1.546064 4.143430
6.456542 1.539080 4.163972
6.606934 1.532019 4.184195
6.760830 1.524887 4.204096
6.918310 1.517690 4.223677
7.079458 1.510434 4.242937
7.244360 1.503125 4.261877
7.413102 1.495768 4.280497
7.585776 1.488369 4.298797
7.762471 1.480934 4.316779
7.943282 1.473469 4.334443
8.128305 1.465978 4.351789
8.317638 1.458466 4.368821
8.511380 1.450940 4.385537
8.709636 1.443404 4.401941
8.912509 1.435863 4.418034
9.120108 1.428323 4.433816
9.332543 1.420787 4.449292
9.549926 1.413261 4.464461
9.772372 1.405749 4.479327
10.000000 1.398255 4.493891
10.232930 1.390784 4.508156
10.471285 1.383341 4.522124
10.715193 1.375928 4.535798
10.964782 1.368551 4.549181
11.220185 1.361212 4.562275
11.481536 1.353917 4.575083
11.748976 1.346667 4.587608
12.022644 1.339467 4.599853
12.302688 1.332319 4.611821
12.589254 1.325228 4.623516
12.882496 1.318196 4.634940
13.182567 1.311226 4.646096
13.489629 1.304321 4.656989
13.803843 1.297483 4.667622
14.125375 1.290715 4.677997
14.454398 1.284019 4.688119
14.791084 1.277398 4.697991
15.135612 1.270854 4.707617
15.488166 1.264388 4.717000
15.848932 1.258003 4.726145
16.218101 1.251701 4.735054
16.595869 1.245482 4.743732
16.982437 1.239349 4.752182
17.378008 1.233303 4.760408
17.782794 1.227345 4.768415
18.197009 1.221476 4.776205
18.620871 1.215698 4.783782
19.054607 1.210011 4.791151
19.498446 1.204417 4.798316
19.952623 1.198915 4.805279
20.417379 1.193507 4.812046
20.892961 1.188192 4.818619
21.379621 1.182973 4.825003
21.877616 1.177848 4.831201
22.387211 1.172818 4.837217
22.908677 1.167883 4.843056
23.442288 1.163044 4.848720
23.988329 1.158299 4.854214
24.547089 1.153650 4.859541
25.118864 1.149096 4.864705
25.703958 1.144636 4.869709
26.302680 1.140271 4.874558
26.915348 1.135999 4.879254
27.542287 1.131821 4.883802
28.183829 1.127736 4.888205
28.840315 1.123743 4.892467
29.512092 1.119841 4.896590
30.199517 1.116030 4.900578
30.902954 1.112310 4.904435
31.622777 1.108678 4.908165
32.359366 1.105135 4.911769
33.113112 1.101679 4.915252
33.884416 1.098309 4.918617
34.673685 1.095025 4.921867
35.481339 1.091826 4.925005
36.307805 1.088709 4.928034
37.153523 1.085675 4.930957
38.018940 1.082722 4.933777
38.904514 1.079848 4.936496
39.810717 1.077053 4.939119
40.738028 1.074336 4.941647
41.686938 1.071694 4.944084
42.657952 1.069128 4.946432
43.651583 1.066635 4.948693
44.668359 1.064214 4.950871
45.708819 1.061864 4.952967
46.773514 1.059584 4.954985
47.863009 1.057372 4.956927
48.977882 1.055227 4.958795
50.118723 1.053148 4.960591
51.286138 1.051133 4.962318
52.480746 1.049181 4.963978
53.703180 1.047291 4.965573
54.954087 1.045461 4.967105
56.234133 1.043690 4.968577
57.543994 1.041976 4.969990
58.884366 1.040318 4.971347
60.255959 1.038716 4.972649
61.659500 1.037167 4.973898
63.095734 1.035670 4.975096
64.565423 1.034224 4.976245
66.069345 1.032828 4.977346
67.608298 1.031480 4.978402
69.183097 1.030179 4.979413
70.794578 1.028925 4.980382
72.443596 1.027714 4.981309
74.131024 1.026548 4.982197
75.857758 1.025423 4.983048
77.624712 1.024340 4.983861
79.432823 1.023296 4.984639
81.283052 1.022291 4.985383
83.176377 1.021324 4.986095
85.113804 1.020393 4.986775
87.096359 1.019497 4.987425
89.125094 1.018636 4.988046
91.201084 1.017808 4.988639
93.325430 1.017012 4.989205
95.499259 1.016247 4.989746
97.723722 1.015512 4.990262
100.000000 1.014807 4.990754
102.329299 1.014130 4.991223
104.712855 1.013480 4.991671
107.151931 1.012857 4.992098
109.647820 1.012259 4.992504
112.201845 1.011686 4.992892
114.815362 1.011136 4.993261
117.489755 1.010610 4.993613
120.226443 1.010105 4.993948
123.026877 1.009622 4.994266
125.892541 1.009160 4.994569
128.824955 1.008718 4.994858
131.825674 1.008294 4.995132
134.896288 1.007889 4.995393
138.038426 1.007502 4.995641
141.253754 1.007132 4.995876
144.543977 1.006778 4.996100
147.910839 1.006441 4.996313
151.356125 1.006118 4.996515
154.881662 1.005810 4.996706
158.489319 1.005516 4.996888
162.181010 1.005235 4.997061
165.958691 1.004968 4.997224
169.824365 1.004712 4.997380
173.780083 1.004469 4.997527
177.827941 1.004237 4.997666
181.970086 1.004016 4.997798
186.208714 1.003806 4.997924
190.546072 1.003605 4.998042
194.984460 1.003415 4.998154
199.526231 1.003233 4.998261
204.173794 1.003060 4.998361
208.929613 1.002896 4.998456
213.796209 1.002740 4.998546
218.776162 1.002591 4.998631
223.872114 1.002450 4.998712
229.086765 1.002316 4.998788
234.422882 1.002189 4.998859
239.883292 1.002068 4.998927
245.470892 1.001954 4.998991
251.188643 1.001845 4.999052
257.039578 1.001742 4.999109
263.026799 1.001644 4.999163
269.153480 1.001551 4.999213
275.422870 1.001463 4.999261
281.838293 1.001380 4.999306
288.403150 1.001301 4.999349
295.120923 1.001226 4.999389
301.995172 1.001155 4.999427
309.029543 1.001088 4.999462
316.227766 1.001025 4.999496
323.593657 1.000965 4.999527
331.131121 1.000908 4.999557
338.844156 1.000855 4.999585
346.736850 1.000804 4.999611
354.813389 1.000756 4.999636
363.078055 1.000711 4.999659
371.535229 1.000668 4.999681
380.189396 1.000628 4.999701
389.045145 1.000590 4.999720
398.107171 1.000554 4.999739
407.380278 1.000520 4.999755
416.869383 1.000488 4.999771
426.579519 1.000458 4.999786
436.515832 1.000430 4.999800
446.683592 1.000403 4.999813
457.088190 1.000378 4.999826
467.735141 1.000355 4.999837
478.630092 1.000332 4.999848
489.778819 1.000311 4.999858
501.187234 1.000292 4.999868
512.861384 1.000273 4.999877
524.807460 1.000256 4.999885
537.031796 1.000239 4.999893
549.540874 1.000224 4.999900
562.341325 1.000210 4.999907
575.439937 1.000196 4.999913
588.843655 1.000183 4.999919
602.559586 1.000171 4.999925
616.595002 1.000160 4.999930
630.957344 1.000150 4.999935
645.654229 1.000140 4.999939
660.693448 1.000130 4.999944
676.082975 1.000122 4.999948
691.830971 1.000114 4.999951
707.945784 1.000106 4.999955
724.435960 1.000099 4.999958
741.310241 1.000092 4.999961
758.577575 1.000086 4.999964
776.247117 1.000080 4.999966
794.328235 1.000075 4.999969
812.830516 1.000070 4.999971
831.763771 1.000065 4.999973
851.138038 1.000060 4.999975
870.963590 1.000056 4.999977
891.250938 1.000052 4.999978
912.010839 1.000049 4.999980
933.254301 1.000045 4.999982
954.992586 1.000042 4.999983
977.237221 1.000039 4.999984
1000.000000 1.000036 4.999985


==> tikz/data/lognormal_1D_Lc1_ex.dat <==
#Experimental LKC 1D with distribution=lognormal, mean=0.5, v=2, Lc=1.
#threshold min(LKC0) mean(LKC0) max(LKC1) min(LKC1) mean(LKC1) max(LKC1)
0.010000 0.000000 0.035000 1.000000 0.000000 0.017283 0.999001
0.010715 0.000000 0.040000 1.000000 0.000000 0.020679 0.999001
0.011482 0.000000 0.043000 1.000000 0.000000 0.023477 1.098901
0.012303 0.000000 0.052000 1.000000 0.000000 0.027373 1.098901
0.013183 0.000000 0.064000 1.000000 0.000000 0.032567 1.198801
0.014125 0.000000 0.078000 1.000000 0.000000 0.040360 1.298701
0.015136 0.000000 0.097000 2.000000 0.000000 0.047952 1.398601
0.016218 0.000000 0.115000 2.000000 0.000000 0.058142 1.698302
0.017378 0.000000 0.129000 3.000000 0.000000 0.068831 1.898102
0.018621 0.000000 0.150000 3.000000 0.000000 0.081718 2.597403
0.019953 0.000000 0.178000 3.000000 0.000000 0.095504 2.597403
0.021380 0.000000 0.210000 3.000000 0.000000 0.113287 2.797203
0.022909 0.000000 0.245000 3.000000 0.000000 0.131968 2.897103
0.024547 0.000000 0.291000 3.000000 0.000000 0.158442 2.997003
0.026303 0.000000 0.335000 3.000000 0.000000 0.185015 3.196803
0.028184 0.000000 0.374000 3.000000 0.000000 0.214985 3.196803
0.030200 0.000000 0.415000 3.000000 0.000000 0.248651 3.296703
0.032359 0.000000 0.476000 4.000000 0.000000 0.285814 3.296703
0.034674 0.000000 0.547000 4.000000 0.000000 0.329071 3.396603
0.037154 0.000000 0.614000 4.000000 0.000000 0.379920 3.596404
0.039811 0.000000 0.684000 5.000000 0.000000 0.431668 3.896104
0.042658 0.000000 0.777000 5.000000 0.000000 0.495704 4.195804
0.045709 0.000000 0.875000 5.000000 0.000000 0.565934 4.595405
0.048978 0.000000 1.015000 5.000000 0.000000 0.649451 5.194805
0.052481 0.000000 1.156000 6.000000 0.000000 0.750749 6.393606
0.056234 0.000000 1.299000 6.000000 0.000000 0.860240 7.592408
0.060256 0.000000 1.472000 7.000000 0.000000 0.981319 7.892108
0.064565 0.000000 1.657000 7.000000 0.000000 1.120280 7.992008
0.069183 0.000000 1.854000 8.000000 0.000000 1.270829 8.191808
0.074131 0.000000 2.062000 8.000000 0.000000 1.440260 8.791209
0.079433 0.000000 2.299000 9.000000 0.000000 1.629171 8.991009
0.085114 0.000000 2.545000 10.000000 0.000000 1.833666 9.090909
0.091201 0.000000 2.821000 10.000000 0.000000 2.061139 9.490509
0.097724 0.000000 3.136000 10.000000 0.000000 2.325475 9.590410
0.104713 0.000000 3.442000 10.000000 0.000000 2.603297 9.790210
0.112202 0.000000 3.783000 11.000000 0.000000 2.916384 10.089910
0.120226 0.000000 4.110000 11.000000 0.000000 3.244855 10.289710
0.128825 0.000000 4.508000 11.000000 0.000000 3.611788 10.789211
0.138038 0.000000 4.907000 12.000000 0.000000 4.016883 11.088911
0.147911 0.000000 5.337000 13.000000 0.000000 4.449051 11.688312
0.158489 0.000000 5.785000 14.000000 0.000000 4.919880 12.687313
0.169824 0.000000 6.235000 14.000000 0.000000 5.427073 13.386613
0.181970 0.000000 6.738000 15.000000 0.000000 5.978022 14.885115
0.194984 0.000000 7.291000 16.000000 0.000000 6.583816 16.383616
0.208930 0.000000 7.845000 16.000000 0.000000 7.234765 17.482517
0.223872 1.000000 8.370000 17.000000 0.299700 7.924875 18.681319
0.239883 2.000000 8.935000 18.000000 0.699301 8.652947 20.379620
0.257040 2.000000 9.525000 19.000000 1.198801 9.435864 21.978022
0.275423 2.000000 10.228000 19.000000 1.598402 10.288711 22.677323
0.295121 2.000000 10.839000 21.000000 1.798202 11.193407 24.175824
0.316228 3.000000 11.476000 21.000000 1.898102 12.136763 24.775225
0.338844 4.000000 12.140000 22.000000 2.597403 13.148651 26.373626
0.363078 4.000000 12.798000 23.000000 2.997003 14.224675 28.371628
0.389045 6.000000 13.457000 24.000000 3.696304 15.353946 29.670330
0.416869 6.000000 14.111000 24.000000 4.495504 16.519780 31.368631
0.446684 7.000000 14.786000 26.000000 4.895105 17.764336 32.567433
0.478630 8.000000 15.452000 27.000000 5.694306 19.039161 34.165834
0.512861 8.000000 16.098000 26.000000 5.994006 20.405395 36.263736
0.549541 9.000000 16.738000 26.000000 6.993007 21.812388 38.061938
0.588844 10.000000 17.388000 26.000000 7.892108 23.272527 39.760240
0.630957 11.000000 18.015000 27.000000 9.590410 24.783317 40.659341
0.676083 11.000000 18.613000 27.000000 10.889111 26.352448 42.057942
0.724436 11.000000 19.277000 28.000000 13.586414 27.975325 43.956044
0.776247 12.000000 19.768000 29.000000 15.284715 29.646753 46.353646
0.831764 13.000000 20.307000 29.000000 17.782218 31.353846 47.952048
0.891251 13.000000 20.785000 28.000000 19.580420 33.121878 49.550450
0.954993 12.000000 21.261000 30.000000 20.579421 34.917183 51.448551
1.023293 13.000000 21.732000 30.000000 21.978022 36.739760 53.446553
1.096478 13.000000 22.086000 31.000000 23.376623 38.622278 56.643357
1.174898 15.000000 22.429000 31.000000 25.374625 40.524875 58.741259
1.258925 15.000000 22.618000 33.000000 26.773227 42.448851 61.538462
1.348963 16.000000 22.797000 33.000000 28.171828 44.357542 63.736264
1.445440 15.000000 22.921000 31.000000 29.470529 46.280919 65.434565
1.548817 15.000000 23.057000 31.000000 30.769231 48.207692 67.332667
1.659587 15.000000 23.085000 31.000000 33.066933 50.123676 69.530470
1.778279 16.000000 23.095000 32.000000 35.364635 52.072328 72.027972
1.905461 15.000000 23.031000 32.000000 36.763237 54.030470 74.525475
2.041738 15.000000 22.890000 33.000000 38.361638 55.975325 76.323676
2.187762 14.000000 22.679000 32.000000 40.459540 57.863237 77.522478
2.344229 14.000000 22.463000 32.000000 41.858142 59.742657 78.621379
2.511886 15.000000 22.171000 31.000000 43.656344 61.617782 80.319680
2.691535 14.000000 21.843000 31.000000 46.653347 63.486613 81.118881
2.884032 14.000000 21.486000 30.000000 48.851149 65.274126 82.617383
3.090295 13.000000 21.045000 31.000000 51.748252 67.047952 83.516484
3.311311 11.000000 20.595000 30.000000 53.046953 68.780619 85.814186
3.548134 11.000000 20.109000 29.000000 54.345654 70.500300 86.413586
3.801894 11.000000 19.607000 30.000000 55.444555 72.153047 87.112887
4.073803 10.000000 19.085000 29.000000 56.543457 73.780819 87.912088
4.365158 10.000000 18.529000 29.000000 58.141858 75.329570 88.511489
4.677351 9.000000 17.932000 29.000000 59.540460 76.841558 89.410589
5.011872 8.000000 17.370000 28.000000 61.038961 78.311089 90.509491
5.370318 7.000000 16.693000 28.000000 62.437562 79.737862 92.007992
5.754399 7.000000 16.012000 27.000000 64.135864 81.115185 93.206793
6.165950 7.000000 15.333000 24.000000 65.034965 82.411289 94.305694
6.606934 7.000000 14.663000 24.000000 66.633367 83.637263 95.304695
7.079458 5.000000 14.038000 24.000000 67.232767 84.796304 95.804196
7.585776 5.000000 13.376000 23.000000 68.231768 85.918182 96.503497
8.128305 5.000000 12.714000 21.000000 69.230769 86.968731 97.502498
8.709636 5.000000 12.107000 21.000000 70.529471 87.972028 97.602398
9.332543 4.000000 11.487000 20.000000 71.928072 88.927373 98.201798
10.000000 4.000000 10.899000 19.000000 73.126873 89.829071 98.501499
10.715193 3.000000 10.283000 18.000000 74.425574 90.677223 98.901099
11.481536 3.000000 9.689000 18.000000 75.824176 91.459241 99.200799
12.302688 2.000000 9.117000 17.000000 77.822178 92.204096 99.600400
13.182567 2.000000 8.555000 16.000000 79.320679 92.897602 99.700300
14.125375 2.000000 7.994000 15.000000 80.219780 93.548851 99.900100
15.135612 1.000000 7.456000 14.000000 81.318681 94.146154 100.000000
16.218101 1.000000 7.000000 15.000000 82.817183 94.697502 100.000000
17.378008 1.000000 6.537000 14.000000 84.715285 95.203497 100.000000
18.620871 1.000000 6.108000 12.000000 86.213786 95.664236 100.000000
19.952623 1.000000 5.699000 12.000000 87.812188 96.096304 100.000000
21.379621 1.000000 5.332000 12.000000 89.310689 96.493007 100.000000
22.908677 1.000000 4.944000 12.000000 90.409590 96.854346 100.000000
24.547089 1.000000 4.580000 12.000000 90.909091 97.194106 100.000000
26.302680 1.000000 4.237000 11.000000 91.708292 97.495205 100.000000
28.183829 1.000000 3.950000 9.000000 92.207792 97.763636 100.000000
30.199517 1.000000 3.666000 9.000000 92.707293 98.005095 100.000000
32.359366 1.000000 3.431000 8.000000 93.006993 98.223676 100.000000
34.673685 1.000000 3.187000 8.000000 93.706294 98.421678 100.000000
37.153523 1.000000 2.973000 8.000000 93.906094 98.603497 100.000000
39.810717 1.000000 2.787000 7.000000 94.205794 98.764535 100.000000
42.657952 1.000000 2.596000 7.000000 94.505495 98.918182 100.000000
45.708819 1.000000 2.438000 7.000000 94.705295 99.044456 100.000000
48.977882 1.000000 2.280000 6.000000 95.004995 99.161239 100.000000
52.480746 1.000000 2.127000 6.000000 95.304695 99.268731 100.000000
56.234133 1.000000 1.990000 6.000000 95.304695 99.363137 100.000000
60.255959 1.000000 1.894000 6.000000 95.504496 99.441858 100.000000
64.565423 1.000000 1.782000 5.000000 95.904096 99.515784 100.000000
69.183097 1.000000 1.696000 5.000000 96.303696 99.581718 100.000000
74.131024 1.000000 1.611000 5.000000 96.503497 99.638162 100.000000
79.432823 1.000000 1.532000 5.000000 96.903097 99.689710 100.000000
85.113804 1.000000 1.455000 5.000000 97.202797 99.736164 100.000000
91.201084 1.000000 1.393000 5.000000 97.602398 99.772527 100.000000
97.723722 1.000000 1.334000 4.000000 97.802198 99.805495 100.000000
104.712855 1.000000 1.291000 4.000000 97.802198 99.832468 100.000000
112.201845 1.000000 1.255000 4.000000 98.101898 99.855844 100.000000
120.226443 1.000000 1.223000 4.000000 98.101898 99.877822 100.000000
128.824955 1.000000 1.190000 4.000000 98.301698 99.897103 100.000000
138.038426 1.000000 1.155000 4.000000 98.401598 99.912488 100.000000
147.910839 1.000000 1.131000 4.000000 98.401598 99.925574 100.000000
158.489319 1.000000 1.117000 3.000000 98.401598 99.935664 100.000000
169.824365 1.000000 1.093000 3.000000 98.401598 99.946454 100.000000
181.970086 1.000000 1.083000 3.000000 98.601399 99.953946 100.000000
194.984460 1.000000 1.073000 3.000000 98.601399 99.959640 100.000000
208.929613 1.000000 1.063000 3.000000 98.601399 99.965035 100.000000
223.872114 1.000000 1.055000 3.000000 98.601399 99.969630 100.000000
239.883292 1.000000 1.048000 3.000000 98.701299 99.973826 100.000000
257.039578 1.000000 1.040000 3.000000 98.701299 99.977323 100.000000
275.422870 1.000000 1.037000 3.000000 98.701299 99.980120 100.000000
295.120923 1.000000 1.030000 2.000000 98.801199 99.983616 100.000000
316.227766 1.000000 1.029000 2.000000 98.901099 99.985215 100.000000
338.844156 1.000000 1.025000 2.000000 98.901099 99.987413 100.000000
363.078055 1.000000 1.020000 2.000000 98.901099 99.989111 100.000000
389.045145 1.000000 1.018000 2.000000 98.901099 99.990410 100.000000
416.869383 1.000000 1.016000 2.000000 99.000999 99.991409 100.000000
446.683592 1.000000 1.014000 2.000000 99.000999 99.992607 100.000000
478.630092 1.000000 1.012000 2.000000 99.100899 99.993906 100.000000
512.861384 1.000000 1.011000 2.000000 99.100899 99.994306 100.000000
549.540874 1.000000 1.011000 2.000000 99.100899 99.994805 100.000000
588.843655 1.000000 1.009000 2.000000 99.200799 99.995704 100.000000
630.957344 1.000000 1.008000 2.000000 99.200799 99.996304 100.000000
676.082975 1.000000 1.007000 2.000000 99.300699 99.997003 100.000000
724.435960 1.000000 1.006000 2.000000 99.300699 99.997303 100.000000
776.247117 1.000000 1.005000 2.000000 99.400599 99.997802 100.000000
831.763771 1.000000 1.004000 2.000000 99.400599 99.998002 100.000000
891.250938 1.000000 1.003000 2.000000 99.400599 99.998402 100.000000
954.992586 1.000000 1.003000 2.000000 99.500500 99.998701 100.000000
1000.00000 1.000000 1.001000 2.000000 99.600500 99.999901 100.000000


==> tikz/data/lognormal_1D_Lc1_ex__SingleRea_1.dat <==
#Experimental LKC 1D with distribution=lognormal, mean=0.5, v=2, Lc=1.
#threshold min(LKC0) mean(LKC0) max(LKC1) min(LKC1) mean(LKC1) max(LKC1)
0.010000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.010233 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.010471 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.010715 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.010965 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.011220 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.011482 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.011749 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.012023 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.012303 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.012589 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.012882 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.013183 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.013490 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.013804 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.014125 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.014454 1.000000 1.000000 1.000000 0.099900 0.099900 0.099900
0.014791 1.000000 1.000000 1.000000 0.099900 0.099900 0.099900
0.015136 1.000000 1.000000 1.000000 0.299700 0.299700 0.299700
0.015488 1.000000 1.000000 1.000000 0.299700 0.299700 0.299700
0.015849 1.000000 1.000000 1.000000 0.299700 0.299700 0.299700
0.016218 1.000000 1.000000 1.000000 0.299700 0.299700 0.299700
0.016596 1.000000 1.000000 1.000000 0.299700 0.299700 0.299700
0.016982 1.000000 1.000000 1.000000 0.399600 0.399600 0.399600
0.017378 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.017783 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.018197 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.018621 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.019055 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.019498 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.019953 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.020417 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.020893 1.000000 1.000000 1.000000 0.599401 0.599401 0.599401
0.021380 1.000000 1.000000 1.000000 0.699301 0.699301 0.699301
0.021878 1.000000 1.000000 1.000000 0.699301 0.699301 0.699301
0.022387 1.000000 1.000000 1.000000 0.699301 0.699301 0.699301
0.022909 1.000000 1.000000 1.000000 0.699301 0.699301 0.699301
0.023442 1.000000 1.000000 1.000000 0.699301 0.699301 0.699301
0.023988 1.000000 1.000000 1.000000 0.699301 0.699301 0.699301
0.024547 1.000000 1.000000 1.000000 0.699301 0.699301 0.699301
0.025119 1.000000 1.000000 1.000000 0.699301 0.699301 0.699301
0.025704 1.000000 1.000000 1.000000 0.699301 0.699301 0.699301
0.026303 1.000000 1.000000 1.000000 0.699301 0.699301 0.699301
0.026915 1.000000 1.000000 1.000000 0.799201 0.799201 0.799201
0.027542 1.000000 1.000000 1.000000 0.799201 0.799201 0.799201
0.028184 2.000000 2.000000 2.000000 0.899101 0.899101 0.899101
0.028840 2.000000 2.000000 2.000000 0.899101 0.899101 0.899101
0.029512 2.000000 2.000000 2.000000 1.098901 1.098901 1.098901
0.030200 2.000000 2.000000 2.000000 1.098901 1.098901 1.098901
0.030903 2.000000 2.000000 2.000000 1.098901 1.098901 1.098901
0.031623 2.000000 2.000000 2.000000 1.198801 1.198801 1.198801
0.032359 2.000000 2.000000 2.000000 1.198801 1.198801 1.198801
0.033113 2.000000 2.000000 2.000000 1.198801 1.198801 1.198801
0.033884 2.000000 2.000000 2.000000 1.298701 1.298701 1.298701
0.034674 2.000000 2.000000 2.000000 1.298701 1.298701 1.298701
0.035481 2.000000 2.000000 2.000000 1.398601 1.398601 1.398601
0.036308 2.000000 2.000000 2.000000 1.398601 1.398601 1.398601
0.037154 2.000000 2.000000 2.000000 1.398601 1.398601 1.398601
0.038019 2.000000 2.000000 2.000000 1.398601 1.398601 1.398601
0.038905 2.000000 2.000000 2.000000 1.498501 1.498501 1.498501
0.039811 2.000000 2.000000 2.000000 1.498501 1.498501 1.498501
0.040738 2.000000 2.000000 2.000000 1.498501 1.498501 1.498501
0.041687 2.000000 2.000000 2.000000 1.498501 1.498501 1.498501
0.042658 2.000000 2.000000 2.000000 1.498501 1.498501 1.498501
0.043652 2.000000 2.000000 2.000000 1.498501 1.498501 1.498501
0.044668 2.000000 2.000000 2.000000 1.698302 1.698302 1.698302
0.045709 2.000000 2.000000 2.000000 1.698302 1.698302 1.698302
0.046774 2.000000 2.000000 2.000000 1.698302 1.698302 1.698302
0.047863 2.000000 2.000000 2.000000 1.698302 1.698302 1.698302
0.048978 2.000000 2.000000 2.000000 1.698302 1.698302 1.698302
0.050119 2.000000 2.000000 2.000000 1.798202 1.798202 1.798202
0.051286 2.000000 2.000000 2.000000 1.798202 1.798202 1.798202
0.052481 2.000000 2.000000 2.000000 1.798202 1.798202 1.798202
0.053703 2.000000 2.000000 2.000000 1.898102 1.898102 1.898102
0.054954 2.000000 2.000000 2.000000 1.898102 1.898102 1.898102
0.056234 2.000000 2.000000 2.000000 1.898102 1.898102 1.898102
0.057544 2.000000 2.000000 2.000000 1.898102 1.898102 1.898102
0.058884 2.000000 2.000000 2.000000 1.898102 1.898102 1.898102
0.060256 2.000000 2.000000 2.000000 1.898102 1.898102 1.898102
0.061660 2.000000 2.000000 2.000000 1.898102 1.898102 1.898102
0.063096 2.000000 2.000000 2.000000 1.898102 1.898102 1.898102
0.064565 2.000000 2.000000 2.000000 1.998002 1.998002 1.998002
0.066069 2.000000 2.000000 2.000000 1.998002 1.998002 1.998002
0.067608 2.000000 2.000000 2.000000 1.998002 1.998002 1.998002
0.069183 2.000000 2.000000 2.000000 1.998002 1.998002 1.998002
0.070795 2.000000 2.000000 2.000000 1.998002 1.998002 1.998002
0.072444 2.000000 2.000000 2.000000 2.097902 2.097902 2.097902
0.074131 2.000000 2.000000 2.000000 2.197802 2.197802 2.197802
0.075858 2.000000 2.000000 2.000000 2.197802 2.197802 2.197802
0.077625 2.000000 2.000000 2.000000 2.197802 2.197802 2.197802
0.079433 2.000000 2.000000 2.000000 2.197802 2.197802 2.197802
0.081283 2.000000 2.000000 2.000000 2.297702 2.297702 2.297702
0.083176 2.000000 2.000000 2.000000 2.297702 2.297702 2.297702
0.085114 2.000000 2.000000 2.000000 2.297702 2.297702 2.297702
0.087096 2.000000 2.000000 2.000000 2.297702 2.297702 2.297702
0.089125 2.000000 2.000000 2.000000 2.297702 2.297702 2.297702
0.091201 2.000000 2.000000 2.000000 2.297702 2.297702 2.297702
0.093325 2.000000 2.000000 2.000000 2.297702 2.297702 2.297702
0.095499 2.000000 2.000000 2.000000 2.297702 2.297702 2.297702
0.097724 2.000000 2.000000 2.000000 2.297702 2.297702 2.297702
0.100000 2.000000 2.000000 2.000000 2.397602 2.397602 2.397602
0.102329 2.000000 2.000000 2.000000 2.397602 2.397602 2.397602
0.104713 2.000000 2.000000 2.000000 2.397602 2.397602 2.397602
0.107152 2.000000 2.000000 2.000000 2.497502 2.497502 2.497502
0.109648 2.000000 2.000000 2.000000 2.497502 2.497502 2.497502
0.112202 3.000000 3.000000 3.000000 2.597403 2.597403 2.597403
0.114815 3.000000 3.000000 3.000000 2.597403 2.597403 2.597403
0.117490 3.000000 3.000000 3.000000 2.597403 2.597403 2.597403
0.120226 4.000000 4.000000 4.000000 2.797203 2.797203 2.797203
0.123027 4.000000 4.000000 4.000000 2.797203 2.797203 2.797203
0.125893 4.000000 4.000000 4.000000 2.797203 2.797203 2.797203
0.128825 4.000000 4.000000 4.000000 3.096903 3.096903 3.096903
0.131826 4.000000 4.000000 4.000000 3.196803 3.196803 3.196803
0.134896 4.000000 4.000000 4.000000 3.296703 3.296703 3.296703
0.138038 4.000000 4.000000 4.000000 3.296703 3.296703 3.296703
0.141254 4.000000 4.000000 4.000000 3.296703 3.296703 3.296703
0.144544 5.000000 5.000000 5.000000 3.396603 3.396603 3.396603
0.147911 5.000000 5.000000 5.000000 3.596404 3.596404 3.596404
0.151356 6.000000 6.000000 6.000000 3.696304 3.696304 3.696304
0.154882 6.000000 6.000000 6.000000 4.095904 4.095904 4.095904
0.158489 6.000000 6.000000 6.000000 4.195804 4.195804 4.195804
0.162181 7.000000 7.000000 7.000000 4.495504 4.495504 4.495504
0.165959 7.000000 7.000000 7.000000 4.495504 4.495504 4.495504
0.169824 7.000000 7.000000 7.000000 4.695305 4.695305 4.695305
0.173780 8.000000 8.000000 8.000000 4.895105 4.895105 4.895105
0.177828 8.000000 8.000000 8.000000 5.394605 5.394605 5.394605
0.181970 8.000000 8.000000 8.000000 5.494505 5.494505 5.494505
0.186209 8.000000 8.000000 8.000000 5.594406 5.594406 5.594406
0.190546 8.000000 8.000000 8.000000 5.794206 5.794206 5.794206
0.194984 9.000000 9.000000 9.000000 6.193806 6.193806 6.193806
0.199526 9.000000 9.000000 9.000000 6.393606 6.393606 6.393606
0.204174 9.000000 9.000000 9.000000 6.493506 6.493506 6.493506
0.208930 9.000000 9.000000 9.000000 6.693307 6.693307 6.693307
0.213796 9.000000 9.000000 9.000000 6.993007 6.993007 6.993007
0.218776 9.000000 9.000000 9.000000 7.092907 7.092907 7.092907
0.223872 9.000000 9.000000 9.000000 7.192807 7.192807 7.192807
0.229087 9.000000 9.000000 9.000000 7.292707 7.292707 7.292707
0.234423 9.000000 9.000000 9.000000 7.792208 7.792208 7.792208
0.239883 9.000000 9.000000 9.000000 7.992008 7.992008 7.992008
0.245471 9.000000 9.000000 9.000000 8.091908 8.091908 8.091908
0.251189 10.000000 10.000000 10.000000 8.691309 8.691309 8.691309
0.257040 10.000000 10.000000 10.000000 8.691309 8.691309 8.691309
0.263027 10.000000 10.000000 10.000000 8.791209 8.791209 8.791209
0.269153 10.000000 10.000000 10.000000 8.991009 8.991009 8.991009
0.275423 10.000000 10.000000 10.000000 9.090909 9.090909 9.090909
0.281838 10.000000 10.000000 10.000000 9.190809 9.190809 9.190809
0.288403 10.000000 10.000000 10.000000 9.590410 9.590410 9.590410
0.295121 11.000000 11.000000 11.000000 9.990010 9.990010 9.990010
0.301995 11.000000 11.000000 11.000000 10.089910 10.089910 10.089910
0.309030 11.000000 11.000000 11.000000 10.189810 10.189810 10.189810
0.316228 13.000000 13.000000 13.000000 10.989011 10.989011 10.989011
0.323594 13.000000 13.000000 13.000000 11.188811 11.188811 11.188811
0.331131 13.000000 13.000000 13.000000 11.388611 11.388611 11.388611
0.338844 13.000000 13.000000 13.000000 11.588412 11.588412 11.588412
0.346737 14.000000 14.000000 14.000000 12.487512 12.487512 12.487512
0.354813 15.000000 15.000000 15.000000 12.987013 12.987013 12.987013
0.363078 15.000000 15.000000 15.000000 13.486513 13.486513 13.486513
0.371535 16.000000 16.000000 16.000000 13.886114 13.886114 13.886114
0.380189 18.000000 18.000000 18.000000 14.485514 14.485514 14.485514
0.389045 19.000000 19.000000 19.000000 15.484515 15.484515 15.484515
0.398107 19.000000 19.000000 19.000000 16.083916 16.083916 16.083916
0.407380 19.000000 19.000000 19.000000 16.483516 16.483516 16.483516
0.416869 20.000000 20.000000 20.000000 17.782218 17.782218 17.782218
0.426580 20.000000 20.000000 20.000000 18.081918 18.081918 18.081918
0.436516 20.000000 20.000000 20.000000 18.881119 18.881119 18.881119
0.446684 20.000000 20.000000 20.000000 19.480519 19.480519 19.480519
0.457088 20.000000 20.000000 20.000000 20.379620 20.379620 20.379620
0.467735 20.000000 20.000000 20.000000 21.178821 21.178821 21.178821
0.478630 20.000000 20.000000 20.000000 21.678322 21.678322 21.678322
0.489779 21.000000 21.000000 21.000000 21.978022 21.978022 21.978022
0.501187 21.000000 21.000000 21.000000 22.377622 22.377622 22.377622
0.512861 22.000000 22.000000 22.000000 23.576424 23.576424 23.576424
0.524807 22.000000 22.000000 22.000000 23.976024 23.976024 23.976024
0.537032 23.000000 23.000000 23.000000 24.975025 24.975025 24.975025
0.549541 23.000000 23.000000 23.000000 26.073926 26.073926 26.073926
0.562341 23.000000 23.000000 23.000000 26.673327 26.673327 26.673327
0.575440 23.000000 23.000000 23.000000 27.272727 27.272727 27.272727
0.588844 23.000000 23.000000 23.000000 27.972028 27.972028 27.972028
0.602560 23.000000 23.000000 23.000000 28.371628 28.371628 28.371628
0.616595 22.000000 22.000000 22.000000 29.170829 29.170829 29.170829
0.630957 22.000000 22.000000 22.000000 30.069930 30.069930 30.069930
0.645654 22.000000 22.000000 22.000000 30.569431 30.569431 30.569431
0.660693 21.000000 21.000000 21.000000 31.468531 31.468531 31.468531
0.676083 21.000000 21.000000 21.000000 31.868132 31.868132 31.868132
0.691831 21.000000 21.000000 21.000000 31.968032 31.968032 31.968032
0.707946 21.000000 21.000000 21.000000 32.367632 32.367632 32.367632
0.724436 21.000000 21.000000 21.000000 33.366633 33.366633 33.366633
0.741310 21.000000 21.000000 21.000000 33.966034 33.966034 33.966034
0.758578 20.000000 20.000000 20.000000 34.465534 34.465534 34.465534
0.776247 20.000000 20.000000 20.000000 34.665335 34.665335 34.665335
0.794328 21.000000 21.000000 21.000000 35.464535 35.464535 35.464535
0.812831 21.000000 21.000000 21.000000 35.764236 35.764236 35.764236
0.831764 21.000000 21.000000 21.000000 36.063936 36.063936 36.063936
0.851138 21.000000 21.000000 21.000000 36.563437 36.563437 36.563437
0.870964 21.000000 21.000000 21.000000 37.362637 37.362637 37.362637
0.891251 21.000000 21.000000 21.000000 37.662338 37.662338 37.662338
0.912011 21.000000 21.000000 21.000000 37.962038 37.962038 37.962038
0.933254 22.000000 22.000000 22.000000 38.861139 38.861139 38.861139
0.954993 21.000000 21.000000 21.000000 39.360639 39.360639 39.360639
0.977237 21.000000 21.000000 21.000000 39.560440 39.560440 39.560440
1.000000 21.000000 21.000000 21.000000 40.059940 40.059940 40.059940
1.023293 21.000000 21.000000 21.000000 40.759241 40.759241 40.759241
1.047129 21.000000 21.000000 21.000000 40.959041 40.959041 40.959041
1.071519 21.000000 21.000000 21.000000 41.258741 41.258741 41.258741
1.096478 21.000000 21.000000 21.000000 41.758242 41.758242 41.758242
1.122018 21.000000 21.000000 21.000000 42.057942 42.057942 42.057942
1.148154 21.000000 21.000000 21.000000 42.657343 42.657343 42.657343
1.174898 21.000000 21.000000 21.000000 42.957043 42.957043 42.957043
1.202264 21.000000 21.000000 21.000000 43.356643 43.356643 43.356643
1.230269 21.000000 21.000000 21.000000 43.656344 43.656344 43.656344
1.258925 21.000000 21.000000 21.000000 44.255744 44.255744 44.255744
1.288250 22.000000 22.000000 22.000000 44.755245 44.755245 44.755245
1.318257 22.000000 22.000000 22.000000 45.354645 45.354645 45.354645
1.348963 22.000000 22.000000 22.000000 45.654346 45.654346 45.654346
1.380384 22.000000 22.000000 22.000000 45.954046 45.954046 45.954046
1.412538 23.000000 23.000000 23.000000 47.252747 47.252747 47.252747
1.445440 23.000000 23.000000 23.000000 47.952048 47.952048 47.952048
1.479108 23.000000 23.000000 23.000000 48.351648 48.351648 48.351648
1.513561 24.000000 24.000000 24.000000 49.350649 49.350649 49.350649
1.548817 22.000000 22.000000 22.000000 50.449550 50.449550 50.449550
1.584893 22.000000 22.000000 22.000000 51.148851 51.148851 51.148851
1.621810 22.000000 22.000000 22.000000 52.047952 52.047952 52.047952
1.659587 22.000000 22.000000 22.000000 52.947053 52.947053 52.947053
1.698244 22.000000 22.000000 22.000000 53.546454 53.546454 53.546454
1.737801 22.000000 22.000000 22.000000 54.045954 54.045954 54.045954
1.778279 22.000000 22.000000 22.000000 54.745255 54.745255 54.745255
1.819701 22.000000 22.000000 22.000000 55.344655 55.344655 55.344655
1.862087 22.000000 22.000000 22.000000 55.644356 55.644356 55.644356
1.905461 22.000000 22.000000 22.000000 56.443556 56.443556 56.443556
1.949845 20.000000 20.000000 20.000000 57.442557 57.442557 57.442557
1.995262 20.000000 20.000000 20.000000 58.241758 58.241758 58.241758
2.041738 20.000000 20.000000 20.000000 58.841159 58.841159 58.841159
2.089296 20.000000 20.000000 20.000000 59.240759 59.240759 59.240759
2.137962 20.000000 20.000000 20.000000 59.940060 59.940060 59.940060
2.187762 20.000000 20.000000 20.000000 60.239760 60.239760 60.239760
2.238721 20.000000 20.000000 20.000000 60.539461 60.539461 60.539461
2.290868 20.000000 20.000000 20.000000 60.939061 60.939061 60.939061
2.344229 20.000000 20.000000 20.000000 61.238761 61.238761 61.238761
2.398833 20.000000 20.000000 20.000000 62.037962 62.037962 62.037962
2.454709 20.000000 20.000000 20.000000 62.937063 62.937063 62.937063
2.511886 20.000000 20.000000 20.000000 63.336663 63.336663 63.336663
2.570396 20.000000 20.000000 20.000000 63.636364 63.636364 63.636364
2.630268 20.000000 20.000000 20.000000 64.035964 64.035964 64.035964
2.691535 20.000000 20.000000 20.000000 64.335664 64.335664 64.335664
2.754229 20.000000 20.000000 20.000000 64.835165 64.835165 64.835165
2.818383 21.000000 21.000000 21.000000 65.734266 65.734266 65.734266
2.884032 21.000000 21.000000 21.000000 66.933067 66.933067 66.933067
2.951209 21.000000 21.000000 21.000000 67.232767 67.232767 67.232767
3.019952 22.000000 22.000000 22.000000 68.031968 68.031968 68.031968
3.090295 22.000000 22.000000 22.000000 68.731269 68.731269 68.731269
3.162278 22.000000 22.000000 22.000000 69.630370 69.630370 69.630370
3.235937 22.000000 22.000000 22.000000 70.229770 70.229770 70.229770
3.311311 21.000000 21.000000 21.000000 71.128871 71.128871 71.128871
3.388442 20.000000 20.000000 20.000000 71.928072 71.928072 71.928072
3.467369 20.000000 20.000000 20.000000 72.227772 72.227772 72.227772
3.548134 20.000000 20.000000 20.000000 72.427572 72.427572 72.427572
3.630781 20.000000 20.000000 20.000000 73.026973 73.026973 73.026973
3.715352 20.000000 20.000000 20.000000 73.226773 73.226773 73.226773
3.801894 19.000000 19.000000 19.000000 73.826174 73.826174 73.826174
3.890451 19.000000 19.000000 19.000000 74.525475 74.525475 74.525475
3.981072 19.000000 19.000000 19.000000 74.825175 74.825175 74.825175
4.073803 18.000000 18.000000 18.000000 75.124875 75.124875 75.124875
4.168694 18.000000 18.000000 18.000000 76.023976 76.023976 76.023976
4.265795 18.000000 18.000000 18.000000 76.623377 76.623377 76.623377
4.365158 18.000000 18.000000 18.000000 77.122877 77.122877 77.122877
4.466836 18.000000 18.000000 18.000000 77.722278 77.722278 77.722278
4.570882 16.000000 16.000000 16.000000 78.221778 78.221778 78.221778
4.677351 15.000000 15.000000 15.000000 78.621379 78.621379 78.621379
4.786301 15.000000 15.000000 15.000000 79.120879 79.120879 79.120879
4.897788 15.000000 15.000000 15.000000 79.520480 79.520480 79.520480
5.011872 15.000000 15.000000 15.000000 79.620380 79.620380 79.620380
5.128614 14.000000 14.000000 14.000000 80.319680 80.319680 80.319680
5.248075 13.000000 13.000000 13.000000 80.919081 80.919081 80.919081
5.370318 13.000000 13.000000 13.000000 80.919081 80.919081 80.919081
5.495409 13.000000 13.000000 13.000000 81.118881 81.118881 81.118881
5.623413 13.000000 13.000000 13.000000 81.518482 81.518482 81.518482
5.754399 13.000000 13.000000 13.000000 81.818182 81.818182 81.818182
5.888437 13.000000 13.000000 13.000000 82.017982 82.017982 82.017982
6.025596 13.000000 13.000000 13.000000 82.117882 82.117882 82.117882
6.165950 14.000000 14.000000 14.000000 82.817183 82.817183 82.817183
6.309573 13.000000 13.000000 13.000000 82.917083 82.917083 82.917083
6.456542 13.000000 13.000000 13.000000 83.616384 83.616384 83.616384
6.606934 12.000000 12.000000 12.000000 84.015984 84.015984 84.015984
6.760830 12.000000 12.000000 12.000000 84.415584 84.415584 84.415584
6.918310 12.000000 12.000000 12.000000 84.615385 84.615385 84.615385
7.079458 12.000000 12.000000 12.000000 84.615385 84.615385 84.615385
7.244360 12.000000 12.000000 12.000000 84.815185 84.815185 84.815185
7.413102 12.000000 12.000000 12.000000 84.815185 84.815185 84.815185
7.585776 12.000000 12.000000 12.000000 85.314685 85.314685 85.314685
7.762471 12.000000 12.000000 12.000000 85.514486 85.514486 85.514486
7.943282 12.000000 12.000000 12.000000 86.213786 86.213786 86.213786
8.128305 12.000000 12.000000 12.000000 86.413586 86.413586 86.413586
8.317638 12.000000 12.000000 12.000000 86.913087 86.913087 86.913087
8.511380 12.000000 12.000000 12.000000 87.112887 87.112887 87.112887
8.709636 12.000000 12.000000 12.000000 87.412587 87.412587 87.412587
8.912509 11.000000 11.000000 11.000000 88.011988 88.011988 88.011988
9.120108 10.000000 10.000000 10.000000 88.211788 88.211788 88.211788
9.332543 10.000000 10.000000 10.000000 88.511489 88.511489 88.511489
9.549926 9.000000 9.000000 9.000000 88.711289 88.711289 88.711289
9.772372 9.000000 9.000000 9.000000 88.911089 88.911089 88.911089
10.000000 9.000000 9.000000 9.000000 89.010989 89.010989 89.010989
10.232930 9.000000 9.000000 9.000000 89.310689 89.310689 89.310689
10.471285 9.000000 9.000000 9.000000 89.310689 89.310689 89.310689
10.715193 9.000000 9.000000 9.000000 89.610390 89.610390 89.610390
10.964782 9.000000 9.000000 9.000000 89.610390 89.610390 89.610390
11.220185 9.000000 9.000000 9.000000 89.710290 89.710290 89.710290
11.481536 9.000000 9.000000 9.000000 90.109890 90.109890 90.109890
11.748976 9.000000 9.000000 9.000000 90.109890 90.109890 90.109890
12.022644 10.000000 10.000000 10.000000 90.709291 90.709291 90.709291
12.302688 10.000000 10.000000 10.000000 91.208791 91.208791 91.208791
12.589254 9.000000 9.000000 9.000000 91.608392 91.608392 91.608392
12.882496 9.000000 9.000000 9.000000 91.708292 91.708292 91.708292
13.182567 9.000000 9.000000 9.000000 91.908092 91.908092 91.908092
13.489629 9.000000 9.000000 9.000000 92.107892 92.107892 92.107892
13.803843 9.000000 9.000000 9.000000 92.207792 92.207792 92.207792
14.125375 9.000000 9.000000 9.000000 92.307692 92.307692 92.307692
14.454398 9.000000 9.000000 9.000000 92.907093 92.907093 92.907093
14.791084 8.000000 8.000000 8.000000 93.306693 93.306693 93.306693
15.135612 8.000000 8.000000 8.000000 93.406593 93.406593 93.406593
15.488166 8.000000 8.000000 8.000000 93.906094 93.906094 93.906094
15.848932 7.000000 7.000000 7.000000 94.205794 94.205794 94.205794
16.218101 7.000000 7.000000 7.000000 94.305694 94.305694 94.305694
16.595869 6.000000 6.000000 6.000000 94.505495 94.505495 94.505495
16.982437 6.000000 6.000000 6.000000 94.605395 94.605395 94.605395
17.378008 6.000000 6.000000 6.000000 94.805195 94.805195 94.805195
17.782794 6.000000 6.000000 6.000000 95.004995 95.004995 95.004995
18.197009 6.000000 6.000000 6.000000 95.104895 95.104895 95.104895
18.620871 5.000000 5.000000 5.000000 95.304695 95.304695 95.304695
19.054607 5.000000 5.000000 5.000000 95.304695 95.304695 95.304695
19.498446 5.000000 5.000000 5.000000 95.504496 95.504496 95.504496
19.952623 5.000000 5.000000 5.000000 95.504496 95.504496 95.504496
20.417379 5.000000 5.000000 5.000000 95.604396 95.604396 95.604396
20.892961 5.000000 5.000000 5.000000 95.804196 95.804196 95.804196
21.379621 5.000000 5.000000 5.000000 95.904096 95.904096 95.904096
21.877616 5.000000 5.000000 5.000000 95.904096 95.904096 95.904096
22.387211 5.000000 5.000000 5.000000 96.003996 96.003996 96.003996
22.908677 5.000000 5.000000 5.000000 96.403596 96.403596 96.403596
23.442288 5.000000 5.000000 5.000000 96.603397 96.603397 96.603397
23.988329 5.000000 5.000000 5.000000 96.603397 96.603397 96.603397
24.547089 5.000000 5.000000 5.000000 96.903097 96.903097 96.903097
25.118864 4.000000 4.000000 4.000000 97.002997 97.002997 97.002997
25.703958 4.000000 4.000000 4.000000 97.102897 97.102897 97.102897
26.302680 4.000000 4.000000 4.000000 97.202797 97.202797 97.202797
26.915348 4.000000 4.000000 4.000000 97.302697 97.302697 97.302697
27.542287 4.000000 4.000000 4.000000 97.402597 97.402597 97.402597
28.183829 3.000000 3.000000 3.000000 97.602398 97.602398 97.602398
28.840315 3.000000 3.000000 3.000000 97.702298 97.702298 97.702298
29.512092 3.000000 3.000000 3.000000 97.702298 97.702298 97.702298
30.199517 3.000000 3.000000 3.000000 97.802198 97.802198 97.802198
30.902954 3.000000 3.000000 3.000000 97.802198 97.802198 97.802198
31.622777 3.000000 3.000000 3.000000 97.902098 97.902098 97.902098
32.359366 3.000000 3.000000 3.000000 97.902098 97.902098 97.902098
33.113112 3.000000 3.000000 3.000000 97.902098 97.902098 97.902098
33.884416 3.000000 3.000000 3.000000 98.001998 98.001998 98.001998
34.673685 3.000000 3.000000 3.000000 98.101898 98.101898 98.101898
35.481339 3.000000 3.000000 3.000000 98.101898 98.101898 98.101898
36.307805 3.000000 3.000000 3.000000 98.101898 98.101898 98.101898
37.153523 3.000000 3.000000 3.000000 98.201798 98.201798 98.201798
38.018940 4.000000 4.000000 4.000000 98.401598 98.401598 98.401598
38.904514 3.000000 3.000000 3.000000 98.801199 98.801199 98.801199
39.810717 3.000000 3.000000 3.000000 98.901099 98.901099 98.901099
40.738028 3.000000 3.000000 3.000000 98.901099 98.901099 98.901099
41.686938 3.000000 3.000000 3.000000 99.000999 99.000999 99.000999
42.657952 3.000000 3.000000 3.000000 99.000999 99.000999 99.000999
43.651583 3.000000 3.000000 3.000000 99.000999 99.000999 99.000999
44.668359 2.000000 2.000000 2.000000 99.200799 99.200799 99.200799
45.708819 2.000000 2.000000 2.000000 99.200799 99.200799 99.200799
46.773514 2.000000 2.000000 2.000000 99.300699 99.300699 99.300699
47.863009 2.000000 2.000000 2.000000 99.400599 99.400599 99.400599
48.977882 2.000000 2.000000 2.000000 99.400599 99.400599 99.400599
50.118723 2.000000 2.000000 2.000000 99.400599 99.400599 99.400599
51.286138 2.000000 2.000000 2.000000 99.400599 99.400599 99.400599
52.480746 2.000000 2.000000 2.000000 99.400599 99.400599 99.400599
53.703180 2.000000 2.000000 2.000000 99.500500 99.500500 99.500500
54.954087 2.000000 2.000000 2.000000 99.500500 99.500500 99.500500
56.234133 2.000000 2.000000 2.000000 99.500500 99.500500 99.500500
57.543994 2.000000 2.000000 2.000000 99.500500 99.500500 99.500500
58.884366 2.000000 2.000000 2.000000 99.500500 99.500500 99.500500
60.255959 2.000000 2.000000 2.000000 99.500500 99.500500 99.500500
61.659500 2.000000 2.000000 2.000000 99.700300 99.700300 99.700300
63.095734 2.000000 2.000000 2.000000 99.700300 99.700300 99.700300
64.565423 2.000000 2.000000 2.000000 99.700300 99.700300 99.700300
66.069345 2.000000 2.000000 2.000000 99.700300 99.700300 99.700300
67.608298 2.000000 2.000000 2.000000 99.700300 99.700300 99.700300
69.183097 2.000000 2.000000 2.000000 99.800200 99.800200 99.800200
70.794578 2.000000 2.000000 2.000000 99.900100 99.900100 99.900100
72.443596 2.000000 2.000000 2.000000 99.900100 99.900100 99.900100
74.131024 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
75.857758 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
77.624712 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
79.432823 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
81.283052 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
83.176377 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
85.113804 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
87.096359 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
89.125094 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
91.201084 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
93.325430 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
95.499259 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
97.723722 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
100.000000 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
102.329299 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
104.712855 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
107.151931 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
109.647820 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
112.201845 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
114.815362 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
117.489755 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
120.226443 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
123.026877 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
125.892541 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
128.824955 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
131.825674 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
134.896288 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
138.038426 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
141.253754 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
144.543977 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
147.910839 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
151.356125 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
154.881662 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
158.489319 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
162.181010 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
165.958691 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
169.824365 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
173.780083 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
177.827941 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
181.970086 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
186.208714 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
190.546072 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
194.984460 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
199.526231 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
204.173794 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
208.929613 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
213.796209 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
218.776162 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
223.872114 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
229.086765 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
234.422882 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
239.883292 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
245.470892 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
251.188643 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
257.039578 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
263.026799 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
269.153480 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
275.422870 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
281.838293 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
288.403150 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
295.120923 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
301.995172 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
309.029543 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
316.227766 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
323.593657 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
331.131121 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
338.844156 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
346.736850 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
354.813389 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
363.078055 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
371.535229 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
380.189396 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
389.045145 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
398.107171 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
407.380278 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
416.869383 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
426.579519 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
436.515832 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
446.683592 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
457.088190 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
467.735141 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
478.630092 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
489.778819 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
501.187234 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
512.861384 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
524.807460 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
537.031796 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
549.540874 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
562.341325 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
575.439937 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
588.843655 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
602.559586 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
616.595002 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
630.957344 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
645.654229 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
660.693448 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
676.082975 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
691.830971 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
707.945784 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
724.435960 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
741.310241 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
758.577575 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
776.247117 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
794.328235 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
812.830516 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
831.763771 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
851.138038 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
870.963590 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
891.250938 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
912.010839 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
933.254301 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
954.992586 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
977.237221 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
1000.000000 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000


==> tikz/data/lognormal_1D_Lc1_ex__SingleRea_2.dat <==
#Experimental LKC 1D with distribution=lognormal, mean=0.5, v=2, Lc=1.
#threshold min(LKC0) mean(LKC0) max(LKC1) min(LKC1) mean(LKC1) max(LKC1)
0.010000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.010233 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.010471 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.010715 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.010965 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.011220 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.011482 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.011749 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.012023 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.012303 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.012589 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.012882 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.013183 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.013490 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.013804 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.014125 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.014454 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.014791 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.015136 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.015488 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.015849 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.016218 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.016596 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.016982 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.017378 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.017783 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.018197 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.018621 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.019055 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.019498 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.019953 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.020417 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.020893 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.021380 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.021878 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.022387 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.022909 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.023442 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.023988 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.024547 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.025119 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.025704 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.026303 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.026915 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.027542 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.028184 1.000000 1.000000 1.000000 0.099900 0.099900 0.099900
0.028840 1.000000 1.000000 1.000000 0.099900 0.099900 0.099900
0.029512 1.000000 1.000000 1.000000 0.099900 0.099900 0.099900
0.030200 1.000000 1.000000 1.000000 0.199800 0.199800 0.199800
0.030903 1.000000 1.000000 1.000000 0.199800 0.199800 0.199800
0.031623 1.000000 1.000000 1.000000 0.299700 0.299700 0.299700
0.032359 1.000000 1.000000 1.000000 0.299700 0.299700 0.299700
0.033113 1.000000 1.000000 1.000000 0.299700 0.299700 0.299700
0.033884 1.000000 1.000000 1.000000 0.299700 0.299700 0.299700
0.034674 1.000000 1.000000 1.000000 0.299700 0.299700 0.299700
0.035481 1.000000 1.000000 1.000000 0.299700 0.299700 0.299700
0.036308 1.000000 1.000000 1.000000 0.299700 0.299700 0.299700
0.037154 1.000000 1.000000 1.000000 0.299700 0.299700 0.299700
0.038019 1.000000 1.000000 1.000000 0.299700 0.299700 0.299700
0.038905 1.000000 1.000000 1.000000 0.399600 0.399600 0.399600
0.039811 1.000000 1.000000 1.000000 0.399600 0.399600 0.399600
0.040738 1.000000 1.000000 1.000000 0.399600 0.399600 0.399600
0.041687 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.042658 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.043652 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.044668 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.045709 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.046774 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.047863 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.048978 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.050119 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.051286 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.052481 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.053703 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.054954 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.056234 1.000000 1.000000 1.000000 0.499500 0.499500 0.499500
0.057544 1.000000 1.000000 1.000000 0.599401 0.599401 0.599401
0.058884 1.000000 1.000000 1.000000 0.599401 0.599401 0.599401
0.060256 1.000000 1.000000 1.000000 0.599401 0.599401 0.599401
0.061660 1.000000 1.000000 1.000000 0.599401 0.599401 0.599401
0.063096 1.000000 1.000000 1.000000 0.699301 0.699301 0.699301
0.064565 1.000000 1.000000 1.000000 0.699301 0.699301 0.699301
0.066069 1.000000 1.000000 1.000000 0.699301 0.699301 0.699301
0.067608 1.000000 1.000000 1.000000 0.699301 0.699301 0.699301
0.069183 1.000000 1.000000 1.000000 0.699301 0.699301 0.699301
0.070795 1.000000 1.000000 1.000000 0.699301 0.699301 0.699301
0.072444 2.000000 2.000000 2.000000 0.799201 0.799201 0.799201
0.074131 2.000000 2.000000 2.000000 0.899101 0.899101 0.899101
0.075858 2.000000 2.000000 2.000000 0.999001 0.999001 0.999001
0.077625 2.000000 2.000000 2.000000 0.999001 0.999001 0.999001
0.079433 2.000000 2.000000 2.000000 0.999001 0.999001 0.999001
0.081283 2.000000 2.000000 2.000000 0.999001 0.999001 0.999001
0.083176 2.000000 2.000000 2.000000 1.098901 1.098901 1.098901
0.085114 2.000000 2.000000 2.000000 1.198801 1.198801 1.198801
0.087096 2.000000 2.000000 2.000000 1.198801 1.198801 1.198801
0.089125 2.000000 2.000000 2.000000 1.198801 1.198801 1.198801
0.091201 2.000000 2.000000 2.000000 1.198801 1.198801 1.198801
0.093325 2.000000 2.000000 2.000000 1.298701 1.298701 1.298701
0.095499 2.000000 2.000000 2.000000 1.298701 1.298701 1.298701
0.097724 2.000000 2.000000 2.000000 1.398601 1.398601 1.398601
0.100000 2.000000 2.000000 2.000000 1.398601 1.398601 1.398601
0.102329 2.000000 2.000000 2.000000 1.398601 1.398601 1.398601
0.104713 2.000000 2.000000 2.000000 1.498501 1.498501 1.498501
0.107152 2.000000 2.000000 2.000000 1.498501 1.498501 1.498501
0.109648 3.000000 3.000000 3.000000 1.698302 1.698302 1.698302
0.112202 3.000000 3.000000 3.000000 1.698302 1.698302 1.698302
0.114815 3.000000 3.000000 3.000000 1.998002 1.998002 1.998002
0.117490 3.000000 3.000000 3.000000 1.998002 1.998002 1.998002
0.120226 3.000000 3.000000 3.000000 1.998002 1.998002 1.998002
0.123027 3.000000 3.000000 3.000000 1.998002 1.998002 1.998002
0.125893 3.000000 3.000000 3.000000 2.097902 2.097902 2.097902
0.128825 3.000000 3.000000 3.000000 2.097902 2.097902 2.097902
0.131826 3.000000 3.000000 3.000000 2.197802 2.197802 2.197802
0.134896 3.000000 3.000000 3.000000 2.297702 2.297702 2.297702
0.138038 3.000000 3.000000 3.000000 2.297702 2.297702 2.297702
0.141254 3.000000 3.000000 3.000000 2.297702 2.297702 2.297702
0.144544 4.000000 4.000000 4.000000 2.397602 2.397602 2.397602
0.147911 4.000000 4.000000 4.000000 2.697303 2.697303 2.697303
0.151356 4.000000 4.000000 4.000000 2.797203 2.797203 2.797203
0.154882 5.000000 5.000000 5.000000 2.997003 2.997003 2.997003
0.158489 5.000000 5.000000 5.000000 3.296703 3.296703 3.296703
0.162181 5.000000 5.000000 5.000000 3.296703 3.296703 3.296703
0.165959 5.000000 5.000000 5.000000 3.496503 3.496503 3.496503
0.169824 5.000000 5.000000 5.000000 3.796204 3.796204 3.796204
0.173780 5.000000 5.000000 5.000000 3.996004 3.996004 3.996004
0.177828 5.000000 5.000000 5.000000 3.996004 3.996004 3.996004
0.181970 5.000000 5.000000 5.000000 4.295704 4.295704 4.295704
0.186209 5.000000 5.000000 5.000000 4.295704 4.295704 4.295704
0.190546 5.000000 5.000000 5.000000 4.295704 4.295704 4.295704
0.194984 5.000000 5.000000 5.000000 4.595405 4.595405 4.595405
0.199526 5.000000 5.000000 5.000000 4.795205 4.795205 4.795205
0.204174 5.000000 5.000000 5.000000 4.895105 4.895105 4.895105
0.208930 5.000000 5.000000 5.000000 4.895105 4.895105 4.895105
0.213796 5.000000 5.000000 5.000000 5.094905 5.094905 5.094905
0.218776 5.000000 5.000000 5.000000 5.094905 5.094905 5.094905
0.223872 6.000000 6.000000 6.000000 5.294705 5.294705 5.294705
0.229087 6.000000 6.000000 6.000000 5.394605 5.394605 5.394605
0.234423 6.000000 6.000000 6.000000 5.694306 5.694306 5.694306
0.239883 6.000000 6.000000 6.000000 5.894106 5.894106 5.894106
0.245471 8.000000 8.000000 8.000000 6.793207 6.793207 6.793207
0.251189 8.000000 8.000000 8.000000 6.993007 6.993007 6.993007
0.257040 9.000000 9.000000 9.000000 7.692308 7.692308 7.692308
0.263027 9.000000 9.000000 9.000000 8.291708 8.291708 8.291708
0.269153 9.000000 9.000000 9.000000 8.791209 8.791209 8.791209
0.275423 9.000000 9.000000 9.000000 8.991009 8.991009 8.991009
0.281838 9.000000 9.000000 9.000000 9.190809 9.190809 9.190809
0.288403 11.000000 11.000000 11.000000 9.890110 9.890110 9.890110
0.295121 10.000000 10.000000 10.000000 10.789211 10.789211 10.789211
0.301995 10.000000 10.000000 10.000000 11.288711 11.288711 11.288711
0.309030 10.000000 10.000000 10.000000 11.488511 11.488511 11.488511
0.316228 10.000000 10.000000 10.000000 11.488511 11.488511 11.488511
0.323594 10.000000 10.000000 10.000000 11.888112 11.888112 11.888112
0.331131 11.000000 11.000000 11.000000 12.487512 12.487512 12.487512
0.338844 11.000000 11.000000 11.000000 12.587413 12.587413 12.587413
0.346737 11.000000 11.000000 11.000000 12.887113 12.887113 12.887113
0.354813 11.000000 11.000000 11.000000 13.386613 13.386613 13.386613
0.363078 12.000000 12.000000 12.000000 13.486513 13.486513 13.486513
0.371535 13.000000 13.000000 13.000000 13.886114 13.886114 13.886114
0.380189 13.000000 13.000000 13.000000 14.285714 14.285714 14.285714
0.389045 13.000000 13.000000 13.000000 14.985015 14.985015 14.985015
0.398107 13.000000 13.000000 13.000000 15.284715 15.284715 15.284715
0.407380 14.000000 14.000000 14.000000 15.584416 15.584416 15.584416
0.416869 14.000000 14.000000 14.000000 16.183816 16.183816 16.183816
0.426580 15.000000 15.000000 15.000000 16.583417 16.583417 16.583417
0.436516 15.000000 15.000000 15.000000 16.883117 16.883117 16.883117
0.446684 15.000000 15.000000 15.000000 17.282717 17.282717 17.282717
0.457088 15.000000 15.000000 15.000000 17.882118 17.882118 17.882118
0.467735 16.000000 16.000000 16.000000 18.181818 18.181818 18.181818
0.478630 16.000000 16.000000 16.000000 18.781219 18.781219 18.781219
0.489779 16.000000 16.000000 16.000000 19.180819 19.180819 19.180819
0.501187 17.000000 17.000000 17.000000 19.880120 19.880120 19.880120
0.512861 17.000000 17.000000 17.000000 20.579421 20.579421 20.579421
0.524807 19.000000 19.000000 19.000000 21.278721 21.278721 21.278721
0.537032 19.000000 19.000000 19.000000 21.578422 21.578422 21.578422
0.549541 19.000000 19.000000 19.000000 22.377622 22.377622 22.377622
0.562341 18.000000 18.000000 18.000000 22.877123 22.877123 22.877123
0.575440 18.000000 18.000000 18.000000 23.576424 23.576424 23.576424
0.588844 19.000000 19.000000 19.000000 23.976024 23.976024 23.976024
0.602560 21.000000 21.000000 21.000000 25.274725 25.274725 25.274725
0.616595 19.000000 19.000000 19.000000 26.573427 26.573427 26.573427
0.630957 19.000000 19.000000 19.000000 27.472527 27.472527 27.472527
0.645654 19.000000 19.000000 19.000000 27.972028 27.972028 27.972028
0.660693 20.000000 20.000000 20.000000 28.471528 28.471528 28.471528
0.676083 19.000000 19.000000 19.000000 29.270729 29.270729 29.270729
0.691831 20.000000 20.000000 20.000000 29.770230 29.770230 29.770230
0.707946 20.000000 20.000000 20.000000 30.269730 30.269730 30.269730
0.724436 20.000000 20.000000 20.000000 30.969031 30.969031 30.969031
0.741310 19.000000 19.000000 19.000000 31.468531 31.468531 31.468531
0.758578 19.000000 19.000000 19.000000 32.067932 32.067932 32.067932
0.776247 19.000000 19.000000 19.000000 32.467532 32.467532 32.467532
0.794328 19.000000 19.000000 19.000000 32.867133 32.867133 32.867133
0.812831 19.000000 19.000000 19.000000 33.166833 33.166833 33.166833
0.831764 19.000000 19.000000 19.000000 33.566434 33.566434 33.566434
0.851138 19.000000 19.000000 19.000000 33.866134 33.866134 33.866134
0.870964 19.000000 19.000000 19.000000 34.165834 34.165834 34.165834
0.891251 19.000000 19.000000 19.000000 34.465534 34.465534 34.465534
0.912011 19.000000 19.000000 19.000000 34.965035 34.965035 34.965035
0.933254 19.000000 19.000000 19.000000 35.764236 35.764236 35.764236
0.954993 19.000000 19.000000 19.000000 35.964036 35.964036 35.964036
0.977237 19.000000 19.000000 19.000000 36.163836 36.163836 36.163836
1.000000 19.000000 19.000000 19.000000 36.663337 36.663337 36.663337
1.023293 19.000000 19.000000 19.000000 37.262737 37.262737 37.262737
1.047129 19.000000 19.000000 19.000000 37.662338 37.662338 37.662338
1.071519 19.000000 19.000000 19.000000 37.862138 37.862138 37.862138
1.096478 19.000000 19.000000 19.000000 37.962038 37.962038 37.962038
1.122018 20.000000 20.000000 20.000000 38.561439 38.561439 38.561439
1.148154 20.000000 20.000000 20.000000 39.260739 39.260739 39.260739
1.174898 21.000000 21.000000 21.000000 39.860140 39.860140 39.860140
1.202264 22.000000 22.000000 22.000000 40.559441 40.559441 40.559441
1.230269 22.000000 22.000000 22.000000 41.158841 41.158841 41.158841
1.258925 23.000000 23.000000 23.000000 41.758242 41.758242 41.758242
1.288250 23.000000 23.000000 23.000000 42.857143 42.857143 42.857143
1.318257 22.000000 22.000000 22.000000 43.956044 43.956044 43.956044
1.348963 23.000000 23.000000 23.000000 44.455544 44.455544 44.455544
1.380384 22.000000 22.000000 22.000000 45.454545 45.454545 45.454545
1.412538 21.000000 21.000000 21.000000 46.353646 46.353646 46.353646
1.445440 21.000000 21.000000 21.000000 46.853147 46.853147 46.853147
1.479108 20.000000 20.000000 20.000000 47.552448 47.552448 47.552448
1.513561 20.000000 20.000000 20.000000 48.051948 48.051948 48.051948
1.548817 19.000000 19.000000 19.000000 48.451548 48.451548 48.451548
1.584893 20.000000 20.000000 20.000000 48.851149 48.851149 48.851149
1.621810 20.000000 20.000000 20.000000 49.350649 49.350649 49.350649
1.659587 20.000000 20.000000 20.000000 49.850150 49.850150 49.850150
1.698244 21.000000 21.000000 21.000000 50.549451 50.549451 50.549451
1.737801 22.000000 22.000000 22.000000 50.749251 50.749251 50.749251
1.778279 23.000000 23.000000 23.000000 52.047952 52.047952 52.047952
1.819701 23.000000 23.000000 23.000000 52.447552 52.447552 52.447552
1.862087 23.000000 23.000000 23.000000 52.947053 52.947053 52.947053
1.905461 23.000000 23.000000 23.000000 53.346653 53.346653 53.346653
1.949845 23.000000 23.000000 23.000000 53.946054 53.946054 53.946054
1.995262 23.000000 23.000000 23.000000 54.245754 54.245754 54.245754
2.041738 23.000000 23.000000 23.000000 54.645355 54.645355 54.645355
2.089296 23.000000 23.000000 23.000000 55.544456 55.544456 55.544456
2.137962 23.000000 23.000000 23.000000 55.844156 55.844156 55.844156
2.187762 22.000000 22.000000 22.000000 56.343656 56.343656 56.343656
2.238721 22.000000 22.000000 22.000000 56.843157 56.843157 56.843157
2.290868 22.000000 22.000000 22.000000 57.242757 57.242757 57.242757
2.344229 22.000000 22.000000 22.000000 57.742258 57.742258 57.742258
2.398833 22.000000 22.000000 22.000000 58.641359 58.641359 58.641359
2.454709 22.000000 22.000000 22.000000 59.240759 59.240759 59.240759
2.511886 22.000000 22.000000 22.000000 59.440559 59.440559 59.440559
2.570396 22.000000 22.000000 22.000000 60.039960 60.039960 60.039960
2.630268 22.000000 22.000000 22.000000 60.239760 60.239760 60.239760
2.691535 22.000000 22.000000 22.000000 60.839161 60.839161 60.839161
2.754229 22.000000 22.000000 22.000000 61.238761 61.238761 61.238761
2.818383 22.000000 22.000000 22.000000 61.538462 61.538462 61.538462
2.884032 22.000000 22.000000 22.000000 61.838162 61.838162 61.838162
2.951209 22.000000 22.000000 22.000000 62.237762 62.237762 62.237762
3.019952 24.000000 24.000000 24.000000 63.036963 63.036963 63.036963
3.090295 23.000000 23.000000 23.000000 64.135864 64.135864 64.135864
3.162278 24.000000 24.000000 24.000000 64.935065 64.935065 64.935065
3.235937 24.000000 24.000000 24.000000 65.834166 65.834166 65.834166
3.311311 23.000000 23.000000 23.000000 66.733267 66.733267 66.733267
3.388442 23.000000 23.000000 23.000000 67.432567 67.432567 67.432567
3.467369 23.000000 23.000000 23.000000 67.832168 67.832168 67.832168
3.548134 23.000000 23.000000 23.000000 68.531469 68.531469 68.531469
3.630781 23.000000 23.000000 23.000000 68.831169 68.831169 68.831169
3.715352 23.000000 23.000000 23.000000 69.430569 69.430569 69.430569
3.801894 21.000000 21.000000 21.000000 70.229770 70.229770 70.229770
3.890451 22.000000 22.000000 22.000000 70.529471 70.529471 70.529471
3.981072 22.000000 22.000000 22.000000 70.829171 70.829171 70.829171
4.073803 21.000000 21.000000 21.000000 71.428571 71.428571 71.428571
4.168694 21.000000 21.000000 21.000000 71.828172 71.828172 71.828172
4.265795 21.000000 21.000000 21.000000 72.327672 72.327672 72.327672
4.365158 22.000000 22.000000 22.000000 72.727273 72.727273 72.727273
4.466836 23.000000 23.000000 23.000000 73.526474 73.526474 73.526474
4.570882 23.000000 23.000000 23.000000 74.625375 74.625375 74.625375
4.677351 22.000000 22.000000 22.000000 75.424575 75.424575 75.424575
4.786301 22.000000 22.000000 22.000000 75.824176 75.824176 75.824176
4.897788 22.000000 22.000000 22.000000 76.123876 76.123876 76.123876
5.011872 22.000000 22.000000 22.000000 76.523477 76.523477 76.523477
5.128614 21.000000 21.000000 21.000000 76.823177 76.823177 76.823177
5.248075 21.000000 21.000000 21.000000 77.422577 77.422577 77.422577
5.370318 21.000000 21.000000 21.000000 77.822178 77.822178 77.822178
5.495409 21.000000 21.000000 21.000000 78.221778 78.221778 78.221778
5.623413 20.000000 20.000000 20.000000 78.721279 78.721279 78.721279
5.754399 20.000000 20.000000 20.000000 79.320679 79.320679 79.320679
5.888437 21.000000 21.000000 21.000000 79.820180 79.820180 79.820180
6.025596 22.000000 22.000000 22.000000 80.519481 80.519481 80.519481
6.165950 21.000000 21.000000 21.000000 81.318681 81.318681 81.318681
6.309573 21.000000 21.000000 21.000000 81.718282 81.718282 81.718282
6.456542 21.000000 21.000000 21.000000 82.717283 82.717283 82.717283
6.606934 21.000000 21.000000 21.000000 83.116883 83.116883 83.116883
6.760830 20.000000 20.000000 20.000000 83.616384 83.616384 83.616384
6.918310 20.000000 20.000000 20.000000 84.015984 84.015984 84.015984
7.079458 20.000000 20.000000 20.000000 84.415584 84.415584 84.415584
7.244360 20.000000 20.000000 20.000000 84.715285 84.715285 84.715285
7.413102 20.000000 20.000000 20.000000 85.114885 85.114885 85.114885
7.585776 19.000000 19.000000 19.000000 86.013986 86.013986 86.013986
7.762471 19.000000 19.000000 19.000000 86.713287 86.713287 86.713287
7.943282 17.000000 17.000000 17.000000 86.913087 86.913087 86.913087
8.128305 17.000000 17.000000 17.000000 87.312687 87.312687 87.312687
8.317638 16.000000 16.000000 16.000000 87.912088 87.912088 87.912088
8.511380 16.000000 16.000000 16.000000 88.211788 88.211788 88.211788
8.709636 16.000000 16.000000 16.000000 88.311688 88.311688 88.311688
8.912509 16.000000 16.000000 16.000000 88.911089 88.911089 88.911089
9.120108 16.000000 16.000000 16.000000 89.510490 89.510490 89.510490
9.332543 16.000000 16.000000 16.000000 89.710290 89.710290 89.710290
9.549926 16.000000 16.000000 16.000000 89.910090 89.910090 89.910090
9.772372 15.000000 15.000000 15.000000 90.209790 90.209790 90.209790
10.000000 15.000000 15.000000 15.000000 90.709291 90.709291 90.709291
10.232930 15.000000 15.000000 15.000000 91.008991 91.008991 91.008991
10.471285 14.000000 14.000000 14.000000 91.708292 91.708292 91.708292
10.715193 14.000000 14.000000 14.000000 92.007992 92.007992 92.007992
10.964782 14.000000 14.000000 14.000000 92.107892 92.107892 92.107892
11.220185 13.000000 13.000000 13.000000 92.507493 92.507493 92.507493
11.481536 12.000000 12.000000 12.000000 93.106893 93.106893 93.106893
11.748976 12.000000 12.000000 12.000000 93.406593 93.406593 93.406593
12.022644 12.000000 12.000000 12.000000 93.906094 93.906094 93.906094
12.302688 10.000000 10.000000 10.000000 94.605395 94.605395 94.605395
12.589254 10.000000 10.000000 10.000000 94.905095 94.905095 94.905095
12.882496 9.000000 9.000000 9.000000 95.104895 95.104895 95.104895
13.182567 8.000000 8.000000 8.000000 95.204795 95.204795 95.204795
13.489629 8.000000 8.000000 8.000000 95.604396 95.604396 95.604396
13.803843 8.000000 8.000000 8.000000 95.604396 95.604396 95.604396
14.125375 8.000000 8.000000 8.000000 95.604396 95.604396 95.604396
14.454398 8.000000 8.000000 8.000000 95.704296 95.704296 95.704296
14.791084 8.000000 8.000000 8.000000 95.904096 95.904096 95.904096
15.135612 8.000000 8.000000 8.000000 96.003996 96.003996 96.003996
15.488166 8.000000 8.000000 8.000000 96.103896 96.103896 96.103896
15.848932 8.000000 8.000000 8.000000 96.603397 96.603397 96.603397
16.218101 6.000000 6.000000 6.000000 96.903097 96.903097 96.903097
16.595869 6.000000 6.000000 6.000000 97.102897 97.102897 97.102897
16.982437 5.000000 5.000000 5.000000 97.202797 97.202797 97.202797
17.378008 5.000000 5.000000 5.000000 97.302697 97.302697 97.302697
17.782794 5.000000 5.000000 5.000000 97.602398 97.602398 97.602398
18.197009 5.000000 5.000000 5.000000 97.602398 97.602398 97.602398
18.620871 5.000000 5.000000 5.000000 97.702298 97.702298 97.702298
19.054607 5.000000 5.000000 5.000000 97.802198 97.802198 97.802198
19.498446 5.000000 5.000000 5.000000 97.802198 97.802198 97.802198
19.952623 5.000000 5.000000 5.000000 97.802198 97.802198 97.802198
20.417379 4.000000 4.000000 4.000000 98.301698 98.301698 98.301698
20.892961 4.000000 4.000000 4.000000 98.301698 98.301698 98.301698
21.379621 4.000000 4.000000 4.000000 98.301698 98.301698 98.301698
21.877616 4.000000 4.000000 4.000000 98.401598 98.401598 98.401598
22.387211 4.000000 4.000000 4.000000 98.501499 98.501499 98.501499
22.908677 3.000000 3.000000 3.000000 98.701299 98.701299 98.701299
23.442288 3.000000 3.000000 3.000000 98.701299 98.701299 98.701299
23.988329 3.000000 3.000000 3.000000 98.701299 98.701299 98.701299
24.547089 3.000000 3.000000 3.000000 98.901099 98.901099 98.901099
25.118864 3.000000 3.000000 3.000000 99.000999 99.000999 99.000999
25.703958 3.000000 3.000000 3.000000 99.000999 99.000999 99.000999
26.302680 3.000000 3.000000 3.000000 99.000999 99.000999 99.000999
26.915348 3.000000 3.000000 3.000000 99.000999 99.000999 99.000999
27.542287 3.000000 3.000000 3.000000 99.000999 99.000999 99.000999
28.183829 3.000000 3.000000 3.000000 99.000999 99.000999 99.000999
28.840315 3.000000 3.000000 3.000000 99.100899 99.100899 99.100899
29.512092 3.000000 3.000000 3.000000 99.100899 99.100899 99.100899
30.199517 3.000000 3.000000 3.000000 99.200799 99.200799 99.200799
30.902954 3.000000 3.000000 3.000000 99.300699 99.300699 99.300699
31.622777 3.000000 3.000000 3.000000 99.300699 99.300699 99.300699
32.359366 3.000000 3.000000 3.000000 99.400599 99.400599 99.400599
33.113112 3.000000 3.000000 3.000000 99.500500 99.500500 99.500500
33.884416 3.000000 3.000000 3.000000 99.500500 99.500500 99.500500
34.673685 2.000000 2.000000 2.000000 99.700300 99.700300 99.700300
35.481339 2.000000 2.000000 2.000000 99.700300 99.700300 99.700300
36.307805 2.000000 2.000000 2.000000 99.700300 99.700300 99.700300
37.153523 2.000000 2.000000 2.000000 99.800200 99.800200 99.800200
38.018940 2.000000 2.000000 2.000000 99.800200 99.800200 99.800200
38.904514 2.000000 2.000000 2.000000 99.900100 99.900100 99.900100
39.810717 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
40.738028 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
41.686938 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
42.657952 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
43.651583 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
44.668359 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
45.708819 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
46.773514 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
47.863009 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
48.977882 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
50.118723 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
51.286138 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
52.480746 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
53.703180 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
54.954087 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
56.234133 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
57.543994 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
58.884366 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
60.255959 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
61.659500 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
63.095734 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
64.565423 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
66.069345 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
67.608298 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
69.183097 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
70.794578 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
72.443596 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
74.131024 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
75.857758 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
77.624712 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
79.432823 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
81.283052 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
83.176377 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
85.113804 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
87.096359 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
89.125094 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
91.201084 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
93.325430 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
95.499259 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
97.723722 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
100.000000 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
102.329299 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
104.712855 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
107.151931 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
109.647820 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
112.201845 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
114.815362 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
117.489755 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
120.226443 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
123.026877 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
125.892541 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
128.824955 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
131.825674 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
134.896288 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
138.038426 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
141.253754 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
144.543977 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
147.910839 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
151.356125 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
154.881662 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
158.489319 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
162.181010 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
165.958691 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
169.824365 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
173.780083 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
177.827941 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
181.970086 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
186.208714 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
190.546072 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
194.984460 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
199.526231 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
204.173794 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
208.929613 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
213.796209 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
218.776162 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
223.872114 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
229.086765 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
234.422882 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
239.883292 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
245.470892 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
251.188643 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
257.039578 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
263.026799 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
269.153480 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
275.422870 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
281.838293 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
288.403150 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
295.120923 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
301.995172 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
309.029543 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
316.227766 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
323.593657 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
331.131121 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
338.844156 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
346.736850 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
354.813389 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
363.078055 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
371.535229 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
380.189396 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
389.045145 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
398.107171 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
407.380278 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
416.869383 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
426.579519 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
436.515832 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
446.683592 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
457.088190 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
467.735141 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
478.630092 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
489.778819 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
501.187234 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
512.861384 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
524.807460 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
537.031796 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
549.540874 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
562.341325 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
575.439937 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
588.843655 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
602.559586 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
616.595002 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
630.957344 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
645.654229 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
660.693448 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
676.082975 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
691.830971 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
707.945784 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
724.435960 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
741.310241 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
758.577575 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
776.247117 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
794.328235 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
812.830516 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
831.763771 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
851.138038 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
870.963590 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
891.250938 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
912.010839 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
933.254301 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
954.992586 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
977.237221 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000
1000.000000 1.000000 1.000000 1.000000 100.000000 100.000000 100.000000


==> tikz/data/lognormal_1D_Lc1_th.dat <==
#Theoretical ELKC 1D with distribution=lognormal, mean=0.5, v=2, Lc=1.
#threshold ELKC0 ELKC1
0.010000 0.033466 0.015316
0.010233 0.035487 0.016306
0.010471 0.037622 0.017356
0.010715 0.039873 0.018468
0.010965 0.042249 0.019648
0.011220 0.044754 0.020897
0.011482 0.047395 0.022220
0.011749 0.050178 0.023621
0.012023 0.053111 0.025104
0.012303 0.056201 0.026673
0.012589 0.059454 0.028334
0.012882 0.062879 0.030090
0.013183 0.066484 0.031947
0.013490 0.070277 0.033911
0.013804 0.074267 0.035986
0.014125 0.078462 0.038178
0.014454 0.082873 0.040494
0.014791 0.087508 0.042940
0.015136 0.092378 0.045523
0.015488 0.097493 0.048248
0.015849 0.102864 0.051124
0.016218 0.108502 0.054158
0.016596 0.114419 0.057358
0.016982 0.120626 0.060732
0.017378 0.127137 0.064288
0.017783 0.133963 0.068036
0.018197 0.141119 0.071984
0.018621 0.148618 0.076142
0.019055 0.156473 0.080521
0.019498 0.164701 0.085131
0.019953 0.173314 0.089982
0.020417 0.182330 0.095086
0.020893 0.191765 0.100455
0.021380 0.201634 0.106100
0.021878 0.211954 0.112035
0.022387 0.222744 0.118273
0.022909 0.234022 0.124828
0.023442 0.245805 0.131713
0.023988 0.258113 0.138944
0.024547 0.270966 0.146536
0.025119 0.284383 0.154504
0.025704 0.298385 0.162866
0.026303 0.312994 0.171638
0.026915 0.328232 0.180838
0.027542 0.344120 0.190485
0.028184 0.360681 0.200596
0.028840 0.377940 0.211193
0.029512 0.395919 0.222295
0.030200 0.414644 0.233923
0.030903 0.434140 0.246099
0.031623 0.454432 0.258846
0.032359 0.475546 0.272186
0.033113 0.497509 0.286144
0.033884 0.520349 0.300745
0.034674 0.544094 0.316013
0.035481 0.568771 0.331975
0.036308 0.594411 0.348658
0.037154 0.621041 0.366091
0.038019 0.648693 0.384301
0.038905 0.677396 0.403320
0.039811 0.707183 0.423176
0.040738 0.738083 0.443903
0.041687 0.770130 0.465531
0.042658 0.803356 0.488095
0.043652 0.837793 0.511629
0.044668 0.873475 0.536167
0.045709 0.910436 0.561746
0.046774 0.948709 0.588403
0.047863 0.988329 0.616176
0.048978 1.029332 0.645104
0.050119 1.071752 0.675227
0.051286 1.115625 0.706587
0.052481 1.160986 0.739224
0.053703 1.207872 0.773184
0.054954 1.256318 0.808508
0.056234 1.306362 0.845243
0.057544 1.358040 0.883435
0.058884 1.411388 0.923132
0.060256 1.466443 0.964380
0.061660 1.523243 1.007231
0.063096 1.581824 1.051733
0.064565 1.642224 1.097940
0.066069 1.704478 1.145902
0.067608 1.768624 1.195674
0.069183 1.834699 1.247310
0.070795 1.902738 1.300867
0.072444 1.972778 1.356399
0.074131 2.044855 1.413966
0.075858 2.119004 1.473626
0.077625 2.195261 1.535439
0.079433 2.273661 1.599465
0.081283 2.354237 1.665766
0.083176 2.437024 1.734405
0.085114 2.522054 1.805445
0.087096 2.609361 1.878950
0.089125 2.698976 1.954987
0.091201 2.790929 2.033622
0.093325 2.885252 2.114921
0.095499 2.981973 2.198953
0.097724 3.081122 2.285786
0.100000 3.182725 2.375491
0.102329 3.286808 2.468137
0.104713 3.393397 2.563795
0.107152 3.502516 2.662539
0.109648 3.614188 2.764439
0.112202 3.728434 2.869568
0.114815 3.845273 2.978002
0.117490 3.964725 3.089813
0.120226 4.086807 3.205076
0.123027 4.211533 3.323867
0.125893 4.338918 3.446261
0.128825 4.468974 3.572334
0.131826 4.601711 3.702162
0.134896 4.737138 3.835821
0.138038 4.875260 3.973388
0.141254 5.016083 4.114940
0.144544 5.159609 4.260553
0.147911 5.305838 4.410305
0.151356 5.454770 4.564272
0.154882 5.606398 4.722530
0.158489 5.760719 4.885157
0.162181 5.917722 5.052229
0.165959 6.077397 5.223821
0.169824 6.239731 5.400010
0.173780 6.404708 5.580870
0.177828 6.572309 5.766475
0.181970 6.742513 5.956901
0.186209 6.915297 6.152221
0.190546 7.090634 6.352507
0.194984 7.268496 6.557830
0.199526 7.448850 6.768263
0.204174 7.631662 6.983874
0.208930 7.816895 7.204733
0.213796 8.004509 7.430908
0.218776 8.194459 7.662464
0.223872 8.386702 7.899468
0.229087 8.581187 8.141983
0.234423 8.777862 8.390072
0.239883 8.976674 8.643795
0.245471 9.177564 8.903211
0.251189 9.380472 9.168379
0.257040 9.585334 9.439353
0.263027 9.792084 9.716187
0.269153 10.000652 9.998934
0.275423 10.210965 10.287643
0.281838 10.422949 10.582361
0.288403 10.636526 10.883133
0.295121 10.851613 11.190004
0.301995 11.068128 11.503013
0.309030 11.285983 11.822199
0.316228 11.505090 12.147597
0.323594 11.725355 12.479241
0.331131 11.946684 12.817159
0.338844 12.168980 13.161381
0.346737 12.392142 13.511931
0.354813 12.616067 13.868830
0.363078 12.840651 14.232096
0.371535 13.065786 14.601747
0.380189 13.291362 14.977794
0.389045 13.517268 15.360246
0.398107 13.743388 15.749109
0.407380 13.969608 16.144387
0.416869 14.195807 16.546077
0.426580 14.421868 16.954178
0.436516 14.647667 17.368679
0.446684 14.873081 17.789572
0.457088 15.097984 18.216840
0.467735 15.322251 18.650465
0.478630 15.545753 19.090425
0.489779 15.768361 19.536695
0.501187 15.989944 19.989245
0.512861 16.210372 20.448042
0.524807 16.429512 20.913048
0.537032 16.647230 21.384223
0.549541 16.863394 21.861523
0.562341 17.077870 22.344897
0.575440 17.290522 22.834295
0.588844 17.501217 23.329660
0.602560 17.709819 23.830931
0.616595 17.916195 24.338046
0.630957 18.120210 24.850934
0.645654 18.321729 25.369526
0.660693 18.520620 25.893746
0.676083 18.716749 26.423513
0.691831 18.909985 26.958746
0.707946 19.100197 27.499356
0.724436 19.287255 28.045254
0.741310 19.471030 28.596344
0.758578 19.651394 29.152530
0.776247 19.828224 29.713708
0.794328 20.001393 30.279775
0.812831 20.170781 30.850620
0.831764 20.336267 31.426133
0.851138 20.497734 32.006196
0.870964 20.655065 32.590692
0.891251 20.808148 33.179498
0.912011 20.956872 33.772489
0.933254 21.101128 34.369535
0.954993 21.240813 34.970506
0.977237 21.375823 35.575267
1.000000 21.506060 36.183680
1.023293 21.631427 36.795606
1.047129 21.751833 37.410901
1.071519 21.867188 38.029421
1.096478 21.977407 38.651016
1.122018 22.082409 39.275537
1.148154 22.182114 39.902832
1.174898 22.276449 40.532745
1.202264 22.365344 41.165121
1.230269 22.448733 41.799799
1.258925 22.526554 42.436620
1.288250 22.598749 43.075422
1.318257 22.665264 43.716041
1.348963 22.726052 44.358312
1.380384 22.781066 45.002068
1.412538 22.830268 45.647142
1.445440 22.873621 46.293366
1.479108 22.911095 46.940569
1.513561 22.942663 47.588581
1.548817 22.968304 48.237232
1.584893 22.988001 48.886350
1.621810 23.001742 49.535763
1.659587 23.009518 50.185300
1.698244 23.011328 50.834787
1.737801 23.007173 51.484052
1.778279 22.997061 52.132925
1.819701 22.981002 52.781232
1.862087 22.959012 53.428804
1.905461 22.931114 54.075469
1.949845 22.897331 54.721058
1.995262 22.857695 55.365400
2.041738 22.812240 56.008330
2.089296 22.761006 56.649678
2.137962 22.704036 57.289281
2.187762 22.641378 57.926972
2.238721 22.573086 58.562591
2.290868 22.499215 59.195975
2.344229 22.419827 59.826965
2.398833 22.334988 60.455403
2.454709 22.244767 61.081134
2.511886 22.149236 61.704004
2.570396 22.048473 62.323863
2.630268 21.942560 62.940561
2.691535 21.831579 63.553951
2.754229 21.715621 64.163890
2.818383 21.594776 64.770237
2.884032 21.469139 65.372852
2.951209 21.338808 65.971600
3.019952 21.203884 66.566348
3.090295 21.064473 67.156967
3.162278 20.920679 67.743329
3.235937 20.772614 68.325311
3.311311 20.620390 68.902792
3.388442 20.464120 69.475656
3.467369 20.303922 70.043788
3.548134 20.139915 70.607079
3.630781 19.972221 71.165421
3.715352 19.800960 71.718712
3.801894 19.626260 72.266851
3.890451 19.448245 72.809744
3.981072 19.267042 73.347297
4.073803 19.082782 73.879421
4.168694 18.895593 74.406033
4.265795 18.705606 74.927052
4.365158 18.512954 75.442399
4.466836 18.317768 75.952001
4.570882 18.120181 76.455790
4.677351 17.920326 76.953699
4.786301 17.718337 77.445666
4.897788 17.514348 77.931634
5.011872 17.308491 78.411549
5.128614 17.100900 78.885360
5.248075 16.891707 79.353021
5.370318 16.681046 79.814489
5.495409 16.469047 80.269726
5.623413 16.255843 80.718696
5.754399 16.041562 81.161370
5.888437 15.826335 81.597719
6.025596 15.610289 82.027719
6.165950 15.393552 82.451351
6.309573 15.176248 82.868599
6.456542 14.958502 83.279449
6.606934 14.740436 83.683894
6.760830 14.522171 84.081926
6.918310 14.303826 84.473543
7.079458 14.085518 84.858748
7.244360 13.867363 85.237545
7.413102 13.649472 85.609941
7.585776 13.431959 85.975947
7.762471 13.214930 86.335579
7.943282 12.998493 86.688852
8.128305 12.782752 87.035789
8.317638 12.567808 87.376411
8.511380 12.353761 87.710746
8.709636 12.140707 88.038822
8.912509 11.928740 88.360672
9.120108 11.717952 88.676329
9.332543 11.508431 88.985831
9.549926 11.300263 89.289217
9.772372 11.093532 89.586530
10.000000 10.888317 89.877814
10.232930 10.684697 90.163115
10.471285 10.482745 90.442482
10.715193 10.282533 90.715966
10.964782 10.084132 90.983621
11.220185 9.887605 91.245500
11.481536 9.693017 91.501661
11.748976 9.500427 91.752162
12.022644 9.309892 91.997063
12.302688 9.121468 92.236426
12.589254 8.935205 92.470314
12.882496 8.751152 92.698792
13.182567 8.569354 92.921925
13.489629 8.389855 93.139782
13.803843 8.212694 93.352430
14.125375 8.037908 93.559939
14.454398 7.865532 93.762379
14.791084 7.695597 93.959823
15.135612 7.528132 94.152341
15.488166 7.363164 94.340008
15.848932 7.200715 94.522897
16.218101 7.040808 94.701082
16.595869 6.883461 94.874639
16.982437 6.728688 95.043643
17.378008 6.576505 95.208170
17.782794 6.426922 95.368295
18.197009 6.279948 95.524095
18.620871 6.135589 95.675648
19.054607 5.993849 95.823029
19.498446 5.854732 95.966315
19.952623 5.718235 96.105584
20.417379 5.584358 96.240912
20.892961 5.453096 96.372376
21.379621 5.324444 96.500052
21.877616 5.198392 96.624017
22.387211 5.074932 96.744346
22.908677 4.954052 96.861115
23.442288 4.835739 96.974399
23.988329 4.719977 97.084274
24.547089 4.606750 97.190814
25.118864 4.496041 97.294092
25.703958 4.387831 97.394182
26.302680 4.282097 97.491156
26.915348 4.178819 97.585087
27.542287 4.077974 97.676046
28.183829 3.979536 97.764104
28.840315 3.883480 97.849331
29.512092 3.789780 97.931795
30.199517 3.698408 98.011565
30.902954 3.609335 98.088710
31.622777 3.522533 98.163294
32.359366 3.437971 98.235385
33.113112 3.355618 98.305047
33.884416 3.275442 98.372344
34.673685 3.197412 98.437340
35.481339 3.121494 98.500095
36.307805 3.047656 98.560673
37.153523 2.975862 98.619131
38.018940 2.906080 98.675530
38.904514 2.838274 98.729928
39.810717 2.772409 98.782382
40.738028 2.708451 98.832948
41.686938 2.646363 98.881681
42.657952 2.586111 98.928635
43.651583 2.527658 98.973863
44.668359 2.470969 99.017417
45.708819 2.416007 99.059347
46.773514 2.362737 99.099704
47.863009 2.311123 99.138536
48.977882 2.261129 99.175891
50.118723 2.212720 99.211816
51.286138 2.165859 99.246356
52.480746 2.120512 99.279556
53.703180 2.076642 99.311459
54.954087 2.034216 99.342108
56.234133 1.993198 99.371545
57.543994 1.953553 99.399809
58.884366 1.915248 99.426941
60.255959 1.878249 99.452978
61.659500 1.842521 99.477959
63.095734 1.808033 99.501919
64.565423 1.774750 99.524895
66.069345 1.742642 99.546921
67.608298 1.711675 99.568031
69.183097 1.681819 99.588257
70.794578 1.653042 99.607632
72.443596 1.625313 99.626186
74.131024 1.598603 99.643949
75.857758 1.572882 99.660951
77.624712 1.548120 99.677219
79.432823 1.524290 99.692782
81.283052 1.501362 99.707666
83.176377 1.479310 99.721896
85.113804 1.458107 99.735499
87.096359 1.437725 99.748498
89.125094 1.418139 99.760916
91.201084 1.399323 99.772777
93.325430 1.381253 99.784102
95.499259 1.363904 99.794913
97.723722 1.347253 99.805231
100.000000 1.331275 99.815075
102.329299 1.315949 99.824464
104.712855 1.301252 99.833418
107.151931 1.287162 99.841954
109.647820 1.273659 99.850089
112.201845 1.260721 99.857841
114.815362 1.248330 99.865225
117.489755 1.236464 99.872256
120.226443 1.225106 99.878951
123.026877 1.214236 99.885324
125.892541 1.203837 99.891387
128.824955 1.193892 99.897156
131.825674 1.184383 99.902642
134.896288 1.175293 99.907858
138.038426 1.166608 99.912816
141.253754 1.158311 99.917528
144.543977 1.150387 99.922005
147.910839 1.142822 99.926256
151.356125 1.135601 99.930294
154.881662 1.128712 99.934126
158.489319 1.122140 99.937764
162.181010 1.115872 99.941215
165.958691 1.109898 99.944488
169.824365 1.104203 99.947593
173.780083 1.098778 99.950536
177.827941 1.093610 99.953325
181.970086 1.088689 99.955968
186.208714 1.084004 99.958471
190.546072 1.079546 99.960842
194.984460 1.075305 99.963087
199.526231 1.071270 99.965212
204.173794 1.067434 99.967223
208.929613 1.063788 99.969125
213.796209 1.060322 99.970924
218.776162 1.057030 99.972625
223.872114 1.053903 99.974233
229.086765 1.050934 99.975753
234.422882 1.048116 99.977188
239.883292 1.045442 99.978544
245.470892 1.042905 99.979825
251.188643 1.040499 99.981034
257.039578 1.038217 99.982174
263.026799 1.036055 99.983251
269.153480 1.034006 99.984266
275.422870 1.032065 99.985224
281.838293 1.030226 99.986126
288.403150 1.028486 99.986977
295.120923 1.026839 99.987779
301.995172 1.025280 99.988534
309.029543 1.023805 99.989245
316.227766 1.022411 99.989915
323.593657 1.021092 99.990545
331.131121 1.019846 99.991139
338.844156 1.018669 99.991697
346.736850 1.017556 99.992222
354.813389 1.016506 99.992715
363.078055 1.015514 99.993179
371.535229 1.014578 99.993615
380.189396 1.013695 99.994025
389.045145 1.012862 99.994409
398.107171 1.012077 99.994771
407.380278 1.011336 99.995110
416.869383 1.010638 99.995428
426.579519 1.009980 99.995727
436.515832 1.009361 99.996007
446.683592 1.008778 99.996270
457.088190 1.008228 99.996516
467.735141 1.007712 99.996747
478.630092 1.007225 99.996963
489.778819 1.006768 99.997166
501.187234 1.006338 99.997356
512.861384 1.005933 99.997534
524.807460 1.005553 99.997700
537.031796 1.005196 99.997856
549.540874 1.004861 99.998001
562.341325 1.004546 99.998138
575.439937 1.004250 99.998265
588.843655 1.003972 99.998384
602.559586 1.003712 99.998495
616.595002 1.003468 99.998599
630.957344 1.003239 99.998697
645.654229 1.003024 99.998787
660.693448 1.002823 99.998872
676.082975 1.002634 99.998951
691.830971 1.002458 99.999025
707.945784 1.002292 99.999093
724.435960 1.002138 99.999158
741.310241 1.001993 99.999217
758.577575 1.001857 99.999273
776.247117 1.001730 99.999325
794.328235 1.001612 99.999373
812.830516 1.001501 99.999419
831.763771 1.001397 99.999461
851.138038 1.001301 99.999500
870.963590 1.001210 99.999536
891.250938 1.001126 99.999570
912.010839 1.001047 99.999601
933.254301 1.000973 99.999630
954.992586 1.000905 99.999658
977.237221 1.000841 99.999683
1000.000000 1.000781 99.999706


==> tikz/data/size_effect_1D_m1.0_std0.01_ps0.9.dat <==
# Find EC = 0.1 with mu_log = 1.0, v_log = 0.0001 and p_safe = 0.9 
# a/lc	 a/lc_log	 threshold
0.000999984197761	 0.001	 0.987211642532
0.00105691785163	 0.00105693455356	 0.98721132567
0.00111709299766	 0.0011171106505	 0.987210990782
0.00118069418876	 0.00118071284667	 0.987210636842
0.00124791648528	 0.00124793620547	 0.98721026277
0.00131896605325	 0.0013189868962	 0.987209867419
0.00139406079665	 0.00139408282628	 0.987209449582
0.00147343102574	 0.00147345430962	 0.98720900798
0.00155732016339	 0.00155734477293	 0.987208541264
0.00164598549164	 0.00164601150231	 0.987208048006
0.00173969894077	 0.00173972643234	 0.9872075267
0.00183874792329	 0.00183877698008	 0.987206975752
0.00194343621541	 0.00194346692654	 0.987206393479
0.0020540848887	 0.00205411734835	 0.987205778103
0.00217103329481	 0.00217106760254	 0.987205127745
0.00229464010621	 0.00229467636723	 0.987204440419
0.00242528441623	 0.00242532274176	 0.987203714028
0.00256336690172	 0.0025634074093	 0.987202946356
0.00270931105187	 0.00270935386573	 0.98720213506
0.00286356446706	 0.00286360971851	 0.987201277668
0.00302660023158	 0.0030266480594	 0.987200371564
0.00319891836456	 0.00319896891543	 0.98719941399
0.00338104735352	 0.00338110078248	 0.987198402027
0.00357354577515	 0.00357360224607	 0.987197332594
0.00377700400848	 0.00377706369454	 0.987196202437
0.00399204604548	 0.00399210912975	 0.987195008118
0.00421933140487	 0.00421939808081	 0.987193746003
0.00445955715472	 0.00445962762682	 0.987192412258
0.00471346005039	 0.00471353453479	 0.987191002831
0.00498181879407	 0.00498189751921	 0.987189513443
0.00526545642302	 0.00526553963033	 0.987187939573
0.00556524283374	 0.00556533077843	 0.98718627645
0.00588209744992	 0.0058821904017	 0.987184519033
0.00621699204222	 0.00621709028616	 0.987182661999
0.00657095370861	 0.00657105754604	 0.987180699729
0.00694506802446	 0.00694517777382	 0.987178626289
0.00734048237187	 0.00734059836976	 0.987176435413
0.00775840945861	 0.00775853206079	 0.987174120487
0.00820013103745	 0.00820026061993	 0.98717167453
0.00866700183719	 0.00866713879739	 0.987169090169
0.00916045371748	 0.00916059847544	 0.987166359626
0.00968200006027	 0.00968215305997	 0.987163474689
0.0102332404112	 0.0102334021219	 0.987160426692
0.0108158653855	 0.0108160363031	 0.987157206492
0.0114316618526	 0.0114318425013	 0.987153804439
0.0120825184166	 0.0120827093504	 0.987150210354
0.0127704312085	 0.0127706330131	 0.987146413496
0.0134975100081	 0.0134977233023	 0.987142402538
0.0142659847145	 0.0142662101526	 0.987138165532
0.0150782121853	 0.0150784504586	 0.987133689877
0.0159366834646	 0.0159369353038	 0.987128962287
0.0168440314228	 0.0168442976004	 0.987123968754
0.017803038832	 0.0178033201643	 0.987118694513
0.0188166468999	 0.0188169442497	 0.987113123999
0.0198879642906	 0.0198882785699	 0.987107240813
0.0210202766586	 0.0210206088313	 0.987101027674
0.0222170567258	 0.0222174078106	 0.987094466379
0.0234819749319	 0.0234823460055	 0.987087537753
0.0248189106913	 0.0248193028919	 0.98708022161
0.0262319642913	 0.0262323788216	 0.987072496694
0.0277254694672	 0.0277259075986	 0.987064340633
0.0293040066935	 0.0293044697697	 0.987055729889
0.030972417232	 0.0309729066733	 0.987046639695
0.0327358179798	 0.0327363352872	 0.987037044005
0.0345996171618	 0.0346001639219	 0.987026915437
0.0365695309182	 0.0365701088078	 0.987016225208
0.0386516008348	 0.0386522116263	 0.987004943075
0.0408522124727	 0.0408528580393	 0.986993037276
0.0431781149516	 0.0431787972733	 0.986980474458
0.0456364416499	 0.0456371628192	 0.986967219619
0.0482347320812	 0.04823549431	 0.986953236039
0.0509809550182	 0.0509817606442	 0.986938485213
0.0538835329322	 0.0538843844261	 0.986922926782
0.0569513678238	 0.0569522677971	 0.986906518472
0.0601938685253	 0.0601948197383	 0.986889216019
0.0636209795568	 0.0636219849266	 0.986870973109
0.0672432116247	 0.0672442742348	 0.986851741308
0.0710716738584	 0.0710727969677	 0.986831470003
0.0751181078801	 0.0751192949332	 0.986810106339
0.0793949238164	 0.0793961784538	 0.986787595163
0.0839152383587	 0.0839165644283	 0.986763878967
0.0886929149913	 0.0886943165601	 0.986738897845
0.0937426065101	 0.0937440878766	 0.986712589446
0.0990797999611	 0.0990813656686	 0.986684888937
0.104720864139	 0.104722518989	 0.986655728982
0.110683099786	 0.110684848855	 0.986625039719
0.116984792659	 0.11698664131	 0.986592748755
0.123645269602	 0.123647223505	 0.986558781172
0.130684957827	 0.130687022974	 0.986523059546
0.138125447557	 0.138127630283	 0.986485503987
0.145989558249	 0.145991865247	 0.986446032191
0.154301408572	 0.154303846918	 0.986404559516
0.163086490382	 0.163089067555	 0.986360999076
0.172371746904	 0.172374470806	 0.986315261868
0.18218565536	 0.182188534347	 0.986267256918
0.192558314312	 0.192561357213	 0.986216891457
0.203521535972	 0.203524752118	 0.98616407113
0.215108943762	 0.215112343018	 0.986108700241
0.227356075441	 0.227359668233	 0.986050682027
0.240300492095	 0.240304289441	 0.985989918973
0.253981893332	 0.253985906878	 0.98592631317
0.268442239041	 0.268446481096	 0.985859766705
0.283725878077	 0.283730361652	 0.985790182096
0.299879684278	 0.299884423123	 0.985717462772
0.316953200223	 0.316958208873	 0.985641513588
0.334998789177	 0.335004082991	 0.985562241382
0.354071795681	 0.354077390897	 0.985479555576
0.374230715295	 0.374236629072	 0.985393368801
0.395537373999	 0.395543624473	 0.985303597562
0.418057117803	 0.418063724146	 0.985210162933
0.441859013166	 0.441865995639	 0.985112991257
0.467016058817	 0.467023438833	 0.985012014878
0.49360540963	 0.493613209824	 0.984907172865
0.521708613261	 0.521716857555	 0.984798411735
0.551411860244	 0.551420573924	 0.984685686164
0.582806248334	 0.582815458123	 0.984568959662
0.615988061894	 0.615997796038	 0.984448205222
0.651059067194	 0.651069355548	 0.984323405904
0.688126824525	 0.688137698642	 0.984194555364
0.727305018071	 0.7273165113	 0.984061658304
0.768713804575	 0.768725952166	 0.983924730829
0.812480181852	 0.812493021061	 0.983783800715
0.858738378281	 0.858751948485	 0.983638907559
0.907630264471	 0.907644607289	 0.983490102817
0.959305788375	 0.959320947794	 0.983337449723
1.01392343516	 1.01393945768	 0.983181023084
1.07165071328	 1.07166764803	 0.983020908948
1.13266466822	 1.13268256714	 0.982857204155
1.19715242543	 1.19717134342	 0.982690015771
1.26531176431	 1.26533175939	 0.982519460415
1.33735172473	 1.33737285821	 0.98234566349
1.41349324812	 1.41351558484	 0.982168758329
1.49396985516	 1.49399346361	 0.981988885274
1.5790283619	 1.57905331447	 0.981806190697
1.66892963674	 1.66895600998	 0.98162082599
1.76394940052	 1.76397727531	 0.981432946532
1.86437907214	 1.86440853397	 0.981242710648
1.97052666228	 1.9705578015	 0.981050278593
2.08271771807	 2.08275063019	 0.980855811548
2.20129632153	 2.20133110749	 0.980659470669
2.32662614485	 2.32666291133	 0.980461416178
2.4590915657	 2.45913042547	 0.980261806526
2.59909884615	 2.59913991838	 0.980060797618
2.74707737861	 2.74712078927	 0.979858542114
2.90348100275	 2.90352688498	 0.979655188811
3.06878939741	 3.06883789192	 0.979450882102
3.24350955171	 3.24356080724	 0.979245761521
3.42817732	 3.42823149373	 0.97903996136
3.62335906523	 3.62341632332	 0.978833610366
3.82965339599	 3.82971391405	 0.978626831509
4.04769300237	 4.047756966	 0.978419741818
4.2781465964	 4.27821420177	 0.978212452281
4.52172096293	 4.52179241737	 0.9780050678
4.77916312726	 4.77923864994	 0.977797687196
5.05126264629	 5.05134246882	 0.977590403261
5.33885402997	 5.33893839715	 0.977383302847
5.64281930067	 5.64290847126	 0.977176466994
5.96409069837	 5.96418494584	 0.976969971079
6.30365353966	 6.30375315307	 0.97676388499
6.66254923972	 6.66265452458	 0.976558273325
7.04187850624	 7.04198978545	 0.976353195595
7.44280471521	 7.44292233004	 0.976148706446
7.86655747888	 7.86668179007	 0.975944855882
8.31443641698	 8.31456780577	 0.975741689497
8.78781514247	 8.78795401182	 0.975539248703
9.28814547436	 9.28829225017	 0.975337570965
9.81696189032	 9.81711702275	 0.975136690022
10.3758862328	 10.3760501977	 0.974936636114
10.9666326833	 10.9668059834	 0.974737436201
11.5910130191	 11.591196186	 0.97453911417
12.2509421707	 12.251135766	 0.974341691044
12.9484440938	 12.9486487115	 0.974145185169
13.6856579776	 13.685874245	 0.973949612411
14.4648448047	 14.4650733852	 0.973754986329
15.2883942859	 15.2886358806	 0.973561318344
16.1588321892	 16.159087539	 0.973368617903
17.0788280859	 17.0790979739	 0.97317689263
18.0512035383	 18.0514887922	 0.972986148467
19.0789407529	 19.0792422477	 0.972796389814
20.165191727	 20.1655103872	 0.972607619649
21.3132879154	 21.3136247184	 0.972419839652
22.5267504477	 22.5271064265	 0.972233050315
23.8093009276	 23.8096771738	 0.972047251043
25.1648728464	 25.1652705141	 0.971862440253
26.5976236473	 26.5980439559	 0.971678615466
28.1119474753	 28.1123917141	 0.971495773385
29.7124886545	 29.7129581858	 0.971313909977
31.4041559311	 31.404652195	 0.971133020547
33.1921375289	 33.1926620473	 0.970953099797
35.0819170608	 35.0824714424	 0.970774141897
37.0792903466	 37.0798762917	 0.970596140535
39.1903831887	 39.1910024943	 0.970419088974
41.4216701594	 41.4223247248	 0.970242980099
43.7799944575	 43.7806862904	 0.97006780646
46.2725888967	 46.2733201188	 0.969893560319
48.9070980875	 48.9078709414	 0.96972023368
51.691601883	 51.6924187389	 0.96954781833
54.6346401589	 54.6355035221	 0.969376305868
57.7452390051	 57.7461515236	 0.969205687737
61.032938408	 61.0339028803	 0.969035955244
64.5078215085	 64.5088408927	 0.968867099595
68.1805455271	 68.1816229494	 0.968699111908
72.0623744481	 72.0635132129	 0.968531983237
76.1652135656	 76.1664171655	 0.968365704592
80.5016459966	 80.502918123	 0.968200266954
85.0849712721	 85.0863158264	 0.968035661291
89.929246126	 89.9306672319	 0.967871878569
95.049327606	 95.0508296219	 0.967708909772
100.460918639	 100.462506172	 0.967546745904
106.180616192	 106.18229411	 0.967385378006
112.225962171	 112.227735621	 0.967224797163
118.615497225	 118.617371645	 0.967064994512
125.368817605	 125.370798744	 0.966905961249
132.506635265	 132.5087292	 0.966747688636
140.050841387	 140.053054539	 0.966590168009
148.024573517	 148.026912674	 0.966433390777
156.452286526	 156.454758862	 0.966277348436
165.359827613	 165.362440709	 0.966122032563
174.774515574	 174.777277446	 0.965967434826
184.725224592	 184.72814371	 0.965813546986
195.242472785	 195.245558102	 0.965660360897
206.358515808	 206.361776786	 0.965507868509
218.107445779	 218.110892419	 0.965356061873
230.525295832	 230.528938705	 0.965204933137
243.650150634	 243.654000913	 0.965054474552
257.522263184	 257.526332677	 0.96490467847
272.18417827	 272.188479458	 0.964755537346
287.680862945	 287.685409019	 0.964607043738
304.059844444	 304.064649347	 0.964459190305
321.371355943	 321.37643441	 0.964311969813
339.66849062	 339.673858227	 0.964165375127
359.007364491	 359.013037701	 0.964019399217
379.447288512	 379.453284724	 0.963874035154
401.050950482	 401.057288086	 0.96372927611
423.884607302	 423.891305734	 0.963585115361
448.018288179	 448.025367983	 0.963441546278
473.526009402	 473.533492292	 0.963298562337
500.486001346	 500.49391027	 0.963156157107
528.980948394	 528.98930761	 0.963014324258
559.098242532	 559.107077676	 0.962873057555
590.930251365	 590.939589534	 0.962732350857
624.574601411	 624.584471244	 0.962592198119
660.134477506	 660.144909273	 0.962452593389
697.718939271	 697.729964967	 0.962313530802
737.443255587	 737.454909026	 0.962175004589
779.429258118	 779.44157504	 0.962037009068
823.805714959	 823.81873314	 0.961899538643
870.708725559	 870.722484924	 0.961762587807
920.282138128	 920.296680876	 0.961626151137
972.677990809	 972.693361543	 0.961490223293
1028.05697797	 1028.07322383	 0.96135479902
1086.58894304	 1086.60611385	 0.96121987314
1148.45339942	 1148.47154784	 0.96108544056
1213.840081	 1213.85926269	 0.96095149626
1282.9495241	 1282.96979789	 0.960818035302
1355.99368249	 1356.01511057	 0.960685052821
1433.19657743	 1433.2192255	 0.960552544029
1514.79498473	 1514.81892226	 0.960420504209
1601.03916091	 1601.06446132	 0.960288928716
1692.19361077	 1692.22035164	 0.960157812978
1788.53789853	 1788.56616188	 0.960027152491
1890.36750531	 1890.39737782	 0.95989694282
1997.99473528	 1998.02630857	 0.959767179595
2111.74967355	 2111.78304445	 0.959637858516
2231.98119844	 2232.0164693	 0.959508975344
2359.05805152	 2359.09533051	 0.959380525904
2493.3699685	 2493.40936995	 0.959252506087
2635.32887451	 2635.37051927	 0.95912491184
2785.37014746	 2785.41416324	 0.958997739173
2943.9539533	 2944.0004751	 0.958870984156
3111.56665733	 3111.61582782	 0.958744642915
3288.72231583	 3288.77428583	 0.958618711633
3475.96425266	 3476.01918154	 0.95849318655
3673.86672556	 3673.9247818	 0.958368063961
3883.03668742	 3883.09804906	 0.958243340214
4104.11564766	 4104.1805029	 0.958119011709
4337.78163981	 4337.85018756	 0.9579950749
4584.75130091	 4584.82375139	 0.95787152629
4845.7820694	 4845.85864482	 0.957748362433
5121.67450816	 5121.75544336	 0.957625579933
5413.27475975	 5413.36030297	 0.957503175441
5721.47714148	 5721.56755506	 0.957381145654
6047.22688823	 6047.32244946	 0.957259487318
6391.52305137	 6391.62405334	 0.957138197224
6755.42156286	 6755.52831533	 0.957017272206
7140.03847363	 7140.15130401	 0.956896709144
7546.55337652	 7546.67263084	 0.95677650496
7976.21302391	 7976.33906793	 0.956656656619
8430.33515151	 8430.46837179	 0.956537161128
8910.31251971	 8910.45332482	 0.956418015532
9417.61718508	 9417.76600687	 0.956299216922
9953.80501509	 9953.96230998	 0.956180762421
10520.5204598	 10520.6867102	 0.956062649196
11119.5015954	 11119.6773112	 0.955944874451
11752.5854545	 11752.7711746	 0.955827435426
12421.7136605	 12421.9099545	 0.955710329399
13128.9383822	 13129.1458521	 0.955593553683
13876.4286277	 13876.6479098	 0.955477105627
14666.4768966	 14666.7086634	 0.955360982614
15501.506211	 15501.7511734	 0.955245182063
16384.0775466	 16384.3364558	 0.955129701424
17316.8976872	 17317.1713372	 0.955014538183
18302.827526	 18303.1167562	 0.954899689854
19344.89084	 19345.1965374	 0.954785153988
20446.2835636	 20446.6066658	 0.954670928164
21610.3835902	 21610.7250881	 0.954557009991
22840.7611322	 22841.122073	 0.954443397111
24141.1896701	 24141.571161	 0.954330087195
25515.6575264	 25516.0607373	 0.954217077941
26968.3800964	 26968.8062639	 0.954104367078
28503.8127774	 28504.2632085	 0.953991952363
30126.6646325	 30127.1407088	 0.95387983158
31841.9128336	 31842.416015	 0.953768002539
33654.8179252	 33655.3497551	 0.95365646308
35570.9399588	 35571.5020682	 0.953545211067
37596.155545	 37596.7496579	 0.95343424439
39736.6758765	 39737.3038149	 0.953323560966
41999.0657774	 41999.7294672	 0.953213158736
44390.2638373	 44390.9653139	 0.953103035665
46917.6036912	 46918.3451061	 0.952993189743
49588.8365113	 49589.6201384	 0.952883618984
52412.1547796	 52412.9830221	 0.952774321426
55396.217413	 55397.0928111	 0.952665295129
58550.1763202	 58551.1015587	 0.952556538176
61883.7044697	 61884.6823862	 0.952448048674
65407.0255562	 65408.05915	 0.952339824748
69130.9453558	 69132.0377968	 0.952231864548
73066.8848667	 73068.0395053	 0.952124166244
77226.9153364	 77228.1357139	 0.952016728028
81623.7952838	 81625.0851429	 0.951909548112
86271.0096279	 86272.3729246	 0.951802624729
91182.8110461	 91184.2519615	 0.951695956131
96374.2636852	 96375.7866384	 0.951589540589
101861.289363	 101862.899024	 0.951483376394
107660.716397	 107662.417705	 0.951377461858
113790.331221	 113792.129392	 0.95127179531
120268.932928	 120270.833477	 0.951166375097
127116.390932	 127118.399687	 0.951061199585
134353.705899	 134355.829022	 0.950956267157
142003.074163	 142005.318165	 0.950851576217
150087.955795	 150090.327558	 0.950747125181
158633.146552	 158635.653351	 0.950642912487
167664.853931	 167667.503453	 0.950538936587
177210.777537	 177213.577908	 0.95043519595
187300.194041	 187303.153851	 0.950331689064
197964.04697	 197967.175295	 0.950228414428
209235.041605	 209238.34804	 0.950125370562
221147.745288	 221151.239973	 0.950022556
233738.693436	 233742.387089	 0.949919969289
247046.501596	 247050.405546	 0.949817608994
261111.983873	 261116.110092	 0.949715473694
275978.278103	 275982.639247	 0.949613561984
291690.978158	 291695.587602	 0.949511872472
308298.273777	 308303.145657	 0.94941040378
325851.098357	 325856.247615	 0.949309154545
344403.285168	 344408.727597	 0.949208123419
364011.732453	 364017.484745	 0.949107309067
384736.57793	 384742.657726	 0.949006710165
406641.383232	 406647.809178	 0.948906325407
429793.328845	 429800.120649	 0.948806153496
454263.420145	 454270.598637	 0.948706193151
480126.705168	 480134.292365	 0.948606443101
507462.504778	 507470.523949	 0.948506902091
536354.655935	 536363.131674	 0.948407568875
566891.76882	 566900.727121	 0.948308442221
599167.498593	 599176.966931	 0.94820952091
633280.832632	 633290.840046	 0.948110803734
669336.394115	 669346.971296	 0.948012289495
707444.762894	 707455.942282	 0.94791397701
747722.814636	 747734.630518	 0.947815865106
790294.079273	 790306.567886	 0.947717952619
835289.119856	 835302.319503	 0.9476202384
882845.932986	 882859.88415	 0.947522721309
933110.372042	 933125.117508	 0.947425400217
986236.594494	 986252.179487	 0.947328274006
1042387.5347	 1042404.00702	 0.947231341568
1101735.40363	 1101752.81379	 0.947134601806
1164462.21697	 1164480.61837	 0.947038053634
1230760.35343	 1230779.80251	 0.946941695974
1300833.14469	 1300853.70109	 0.946845527761
1374895.49904	 1374917.22581	 0.946749547937
1453174.56046	 1453197.52424	 0.946653755456
1535910.4053	 1535934.67651	 0.94655814928
1623356.77853	 1623382.43161	 0.946462728381
1715781.87199	 1715808.98561	 0.946367491741
1813469.14687	 1813497.8042	 0.946272438351
1916718.20314	 1916748.49206	 0.946177567212
2025845.69833	 2025877.71174	 0.946082877332
2141186.31874	 2141220.15482	 0.945988367729
2263093.80588	 2263129.5684	 0.94589403743
2391942.04138	 2391979.84002	 0.945799885471
2528126.19365	 2528166.14433	 0.945705910897
2672063.92982	 2672106.15508	 0.945612112759
2824196.69674	 2824241.32608	 0.945518490119
2984991.07483	 2985038.24512	 0.945425042047
3154940.20905	 3154990.06496	 0.945331767619
3334565.32135	 3334618.01579	 0.945238665923
3524417.30924	 3524473.0038	 0.94514573605
3725078.43529	 3725137.3008	 0.945052977104
3937164.11297	 3937226.32996	 0.944960388193
4161324.79403	 4161390.55332	 0.944867968434
4398247.96339	 4398317.46665	 0.944775716952
4648660.24762	 4648733.70802	 0.944683632879
4913329.64346	 4913407.2863	 0.944591715356
5193067.87319	 5193149.93659	 0.944499963527
5488732.87415	 5488819.60979	 0.944408376549
5801231.42994	 5801323.10383	 0.944316953582
6131521.95149	 6131618.8448	 0.944225693795
6480617.41643	 6480719.82631	 0.944134596363
6849588.47581	 6849696.71636	 0.944043660469
7239566.73774	 7239681.14091	 0.943952885301
7651748.2379	 7651869.15457	 0.943862270056
8087397.10777	 8087524.90877	 0.943771813937
8547849.45154	 8547984.52884	 0.943681516152
9034517.44395	 9034660.21181	 0.943591375917
9548893.66123	 9549044.55752	 0.943501392454
10092555.6588	 10092715.1463	 0.943411564993
10667170.8095	 10667339.3773	 0.943321892767
11274501.4173	 11274679.5824	 0.943232375019
11916410.122	 11916598.431	 0.943143010994
12594865.6124	 12595064.6426	 0.943053799947
13311948.6631	 13312159.025	 0.942964741137
14069858.5172	 14070080.856	 0.94287583383
14870919.6305	 14871154.6281	 0.942787077295
15717588.8007	 15717837.1777	 0.942698470811
16612462.7021	 16612725.2203	 0.94261001366
17558285.8495	 17558563.3141	 0.942521705131
18557959.0156	 18558252.2776	 0.942433544518
19614548.1271	 19614858.0858	 0.94234553112
20731293.668	 20731621.274	 0.942257664242
21911620.6176	 21911966.8758	 0.942169943196
23159148.9552	 23159514.9274	 0.942082367297
24477704.7618	 24478091.5704	 0.941994935865
25871331.9545	 25871740.786	 0.941907648229
27344304.6893	 27344736.7974	 0.94182050372
28901140.4691	 28901597.1791	 0.941733501674
30546613.9991	 30547096.7116	 0.941646641435
32285771.8298	 32286282.0254	 0.941559922348
34123947.8352	 34124487.0785	 0.941473343766
36066779.5709	 36067349.5157	 0.941386905045
38120225.564	 38120827.9584	 0.941300605549
40290583.588	 40291220.2795	 0.941214444643
42584509.9772	 42585182.9184	 0.9411284217
45009040.0412	 45009751.2961	 0.941042536094
47571609.642	 47572361.3919	 0.940956787208
50280077.9991	 50280872.5494	 0.940871174427
53142751.7928	 53143591.5805	 0.94078569714
56168410.641	 56169298.2416	 0.940700354743
59366334.0249	 59367272.1607	 0.940615146635
62746329.7489	 62747321.2971	 0.94053007222
66318764.0206	 66319812.0221	 0.940445130904
70094593.2426	 70095700.9117	 0.940360322102
74085397.6157	 74086568.3494	 0.940275645229
78303416.6541	 78304654.043	 0.940191099706
82761586.7234	 82762894.5625	 0.940106684959
87473580.7153	 87474963.0155	 0.940022400416
92453849.9814	 92455310.9823	 0.939938245512
97717668.6548	 97719212.8372	 0.939854219684
103281180.494	 103282812.594	 0.939770322373
109161448.397	 109163173.419	 0.939686553026
115376506.727	 115378329.963	 0.93960291109
121945416.629	 121947343.67	 0.939519396022
128888324.483	 128890361.239	 0.939436007277
136226523.696	 136228676.414	 0.939352744317
143982520.005	 143984795.288	 0.939269606606
152180100.502	 152182505.326	 0.939186593615
160844406.585	 160846948.327	 0.939103704814
170002011.066	 170004697.521	 0.939020939682
179680999.67	 179683839.077	 0.938938297697
189911057.169	 189914058.236	 0.938855778344
200723558.424	 200726730.356	 0.938773381109
212151664.612	 212155017.136	 0.938691105483
224230424.923	 224233968.322	 0.93860895096
236996884.06	 237000629.201	 0.938526917039
250490195.849	 250494154.217	 0.938445003221
264751743.32	 264755927.057	 0.938363209009
279825265.63	 279829687.566	 0.938281533913
295756992.203	 295761665.899	 0.938199977443
312595784.515	 312600724.307	 0.938118539115
330393285.951	 330398506.987	 0.938037218445
349204080.185	 349209598.479	 0.937956014957
369085858.591	 369091691.066	 0.937874928174
390099597.175	 390105761.719	 0.937793957623
412309743.583	 412316259.103	 0.937713102837
435784414.761	 435791301.24	 0.937632363348
460595605.863	 460602884.42	 0.937551738694
486819411.054	 486827104.012	 0.937471228416
514536256.886	 514544387.839	 0.937390832056
543831148.961	 543839742.846	 0.937310549161
574793932.638	 574803015.813	 0.93723037928
607519568.58	 607529168.902	 0.937150321966
642108423.995	 642118570.906	 0.937070376774
678666580.451	 678677305.072	 0.936990543262
717306159.224	 717317494.447	 0.93691082099
758145665.164	 758157645.752	 0.936831209524
801310350.142	 801323012.84	 0.936751708429
846932597.189	 846945980.831	 0.936672317276
895152326.503	 895166472.138	 0.936593035636
946117424.579	 946132375.589	 0.936513863086
999984197.761	 1000000000.0	 0.936434799201


==> tikz/data/size_effect_1D_m1.0_std0.1_ps0.9.dat <==
# Find EC = 0.1 with mu_log = 1.0, v_log = 0.01 and p_safe = 0.9 
# a/lc	 a/lc_log	 threshold
0.000998427410044	 0.001	 0.875580811887
0.00105527242889	 0.00105693455356	 0.875578012846
0.00111535389352	 0.0011171106505	 0.875575054577
0.0011788560695	 0.00118071284667	 0.875571928031
0.00124597371353	 0.00124793620547	 0.875568623645
0.00131691267065	 0.0013189868962	 0.875565131313
0.00139189050563	 0.00139408282628	 0.875561440357
0.00147113717017	 0.00147345430962	 0.875557539492
0.00155489570818	 0.00155734477293	 0.875553416795
0.00164342300115	 0.00164601150231	 0.875549059666
0.00173699055603	 0.00173972643234	 0.875544454794
0.00183588533787	 0.00183877698008	 0.87553958811
0.00194041064997	 0.00194346692654	 0.875534444751
0.00205088706404	 0.00205411734835	 0.875529009013
0.00216765340343	 0.00217106760254	 0.875523264302
0.00229106778222	 0.00229467636723	 0.875517193087
0.00242150870358	 0.00242532274176	 0.875510776845
0.00255937622055	 0.0025634074093	 0.875503996006
0.00270509316305	 0.00270935386573	 0.875496829896
0.00285910643463	 0.00286360971851	 0.875489256671
0.00302188838306	 0.0030266480594	 0.875481253256
0.00319393824905	 0.00319896891543	 0.875472795274
0.00337578369735	 0.00338110078248	 0.875463856973
0.00356798243507	 0.00357360224607	 0.875454411152
0.00377112392211	 0.00377706369454	 0.875444429075
0.00398583117903	 0.00399210912975	 0.875433880391
0.00421276269776	 0.00421939808081	 0.875422733043
0.0044526144612	 0.00445962762682	 0.875410953168
0.00470612207772	 0.00471353453479	 0.875398505006
0.0049740630372	 0.00498189751921	 0.875385350787
0.0052572590956	 0.00526553963033	 0.875371450625
0.00555657879514	 0.00556533077843	 0.8753567624
0.00587294012815	 0.0058821904017	 0.875341241634
0.00620731335242	 0.00621709028616	 0.87532484136
0.00656072396694	 0.00657105754604	 0.875307511992
0.00693425585701	 0.00694517777382	 0.875289201174
0.00732905461849	 0.00734059836976	 0.875269853635
0.00774633107119	 0.00775853206079	 0.875249411026
0.00818736497244	 0.00820026061993	 0.875227811757
0.00865350894197	 0.00866713879739	 0.875204990816
0.00914619261029	 0.00916059847544	 0.875180879593
0.00966692700331	 0.00968215305997	 0.875155405677
0.0102173091765	 0.0102334021219	 0.875128492659
0.010799027113	 0.0108160363031	 0.875100059917
0.0114138649006	 0.0114318425013	 0.87507002239
0.0120637082031	 0.0120827093504	 0.875038290347
0.0127505500439	 0.0127706330131	 0.875004769135
0.0134764969182	 0.0134977233023	 0.874969358928
0.0142437752538	 0.0142662101526	 0.874931954451
0.0150547382389	 0.0150784504586	 0.8748924447
0.0159118730394	 0.0159369353038	 0.874850712647
0.0168178084272	 0.0168442976004	 0.874806634928
0.0177753228418	 0.0178033201643	 0.874760081525
0.0187873529122	 0.0188169442497	 0.874710915424
0.0198570024628	 0.0198882785699	 0.87465899227
0.020987552033	 0.0210206088313	 0.874604159996
0.0221824689383	 0.0222174078106	 0.874546258446
0.0234454179041	 0.0234823460055	 0.874485118979
0.0247802723054	 0.0248193028919	 0.874420564057
0.0261911260462	 0.0262323788216	 0.874352406822
0.0276823061148	 0.0277259075986	 0.874280450654
0.0292583858549	 0.0293044697697	 0.874204488717
0.0309241989914	 0.0309729066733	 0.874124303484
0.0326848544551	 0.0327363352872	 0.874039666262
0.0345457520516	 0.0346001639219	 0.873950336683
0.036512599022	 0.0365701088078	 0.873856062201
0.0385914275465	 0.0386522116263	 0.873756577569
0.040788613245	 0.0408528580393	 0.873651604298
0.0431108947304	 0.0431787972733	 0.873540850125
0.0455653942754	 0.0456371628192	 0.873424008451
0.0481596396561	 0.04823549431	 0.873300757793
0.0509015872395	 0.0509817606442	 0.87317076122
0.0537996463843	 0.0538843844261	 0.873033665795
0.0568627052328	 0.0569522677971	 0.872889102016
0.0601001579693	 0.0601948197383	 0.872736683262
0.0635219336321	 0.0636219849266	 0.872576005259
0.0671385265646	 0.0672442742348	 0.872406645548
0.0709610286011	 0.0710727969677	 0.87222816298
0.0750011630845	 0.0751192949332	 0.872040097243
0.079271320821	 0.0793961784538	 0.871841968411
0.0837845980819	 0.0839165644283	 0.871633276544
0.0885548367687	 0.0886943165601	 0.871413501329
0.0935966668656	 0.0937440878766	 0.87118210179
0.0989255513081	 0.0990813656686	 0.870938516056
0.104557833407	 0.104722518989	 0.870682161216
0.110510786973	 0.110684848855	 0.870412433264
0.116802669293	 0.11698664131	 0.870128707149
0.123452777124	 0.123647223505	 0.869830336947
0.130481505875	 0.130687022974	 0.869516656162
0.137910412159	 0.138127630283	 0.869186978189
0.145762279906	 0.145991865247	 0.86884059693
0.154061190238	 0.154303846918	 0.868476787608
0.162832595325	 0.163089067555	 0.868094807782
0.172103396445	 0.172374470806	 0.867693898583
0.181902026487	 0.182188534347	 0.867273286194
0.192258537157	 0.192561357213	 0.866832183593
0.203204691137	 0.203524752118	 0.866369792574
0.214774059508	 0.215112343018	 0.865885306068
0.227002124702	 0.227359668233	 0.86537791078
0.239926389329	 0.240304289441	 0.864846790148
0.253586491192	 0.253985906878	 0.864291127655
0.268024324856	 0.268446481096	 0.863710110478
0.283284170135	 0.283730361652	 0.863102933502
0.299412827891	 0.299884423123	 0.862468803676
0.316459763577	 0.316958208873	 0.861806944727
0.334477258935	 0.335004082991	 0.861116602196
0.353520572348	 0.354077390897	 0.860397048799
0.373648108308	 0.374236629072	 0.859647590053
0.394921596542	 0.395543624473	 0.858867570163
0.417406281332	 0.418063724146	 0.858056378092
0.441171121612	 0.441865995639	 0.857213453773
0.466289002463	 0.467023438833	 0.85633829438
0.492836958648	 0.493613209824	 0.855430460596
0.520896410865	 0.521716857555	 0.85448958277
0.550553415468	 0.551420573924	 0.853515366886
0.581898928387	 0.582815458123	 0.852507600219
0.615029084091	 0.615997796038	 0.851466156592
0.650045490419	 0.651069355548	 0.850391001103
0.687055540208	 0.688137698642	 0.849282194232
0.726172740659	 0.7273165113	 0.848139895203
0.767517061455	 0.768725952166	 0.84696436452
0.811215302697	 0.812493021061	 0.845755965572
0.857401483795	 0.858751948485	 0.844515165255
0.906217254495	 0.907644607289	 0.843242533536
0.957812329306	 0.959320947794	 0.841938741932
1.01234494667	 1.01393945768	 0.840604560905
1.06998235425	 1.07166764803	 0.839240856157
1.13090132191	 1.13268256714	 0.837848583893
1.19528868379	 1.19717134342	 0.836428785092
1.26334191137	 1.26533175939	 0.834982578884
1.33526971909	 1.33737285821	 0.83351115513
1.41129270442	 1.41351558484	 0.832015766333
1.49164402449	 1.49399346361	 0.830497719021
1.57657011109	 1.57905331447	 0.828958364737
1.66633142652	 1.66895600998	 0.827399090799
1.76120326237	 1.76397727531	 0.825821310979
1.86147658384	 1.86440853397	 0.824226456238
1.96745892209	 1.9705578015	 0.822615965677
2.07947531747	 2.08275063019	 0.82099127781
2.1978693163	 2.20133110749	 0.819353822281
2.32300402461	 2.32666291133	 0.817705012121
2.45526322166	 2.45913042547	 0.816046236621
2.59505253705	 2.59913991838	 0.814378854872
2.74280069471	 2.74712078927	 0.812704190031
2.89896082776	 2.90352688498	 0.811023524308
3.06401186827	 3.06883789192	 0.809338094706
3.23846001609	 3.24356080724	 0.807649089486
3.42284029132	 3.42823149373	 0.805957645345
3.61771817521	 3.62341632332	 0.804264845268
3.82369134441	 3.82971391405	 0.802571717027
4.04139150405	 4.047756966	 0.800879232252
4.27148632508	 4.27821420177	 0.799188306056
4.51468149203	 4.52179241737	 0.797499797133
4.77172286724	 4.77923864994	 0.795814508284
5.04339877838	 5.05134246882	 0.794133187318
5.33054243625	 5.33893839715	 0.792456528268
5.63403449008	 5.64290847126	 0.790785172877
5.9548057285	 5.96418494584	 0.789119712299
6.29383993418	 6.30375315307	 0.787460688978
6.65217690099	 6.66265452458	 0.785808598654
7.03091562304	 7.04198978545	 0.78416389247
7.43121766514	 7.44292233004	 0.782526979144
7.8543107253	 7.86668179007	 0.780898227166
8.30149239995	 8.31456780577	 0.779277967015
8.77413416361	 8.78795401182	 0.777666493355
9.27368557507	 9.28829225017	 0.776064067209
9.80167872312	 9.81711702275	 0.774470918081
10.3597329253	 10.3760501977	 0.77288724602
10.9495596944	 10.9668059834	 0.771313223627
11.5729679873	 11.591196186	 0.769748997972
12.231869753	 12.251135766	 0.768194692444
12.9282857965	 12.9486487115	 0.766650408511
13.6643519766	 13.685874245	 0.765116227395
14.4423257561	 14.4650733852	 0.763592211661
15.2645931254	 15.2886358806	 0.762078406714
16.1336759202	 16.159087539	 0.76057484222
17.052239556	 17.0790979739	 0.75908153343
18.0231012022	 18.0514887922	 0.75759848243
19.0492384229	 19.0792422477	 0.756125679307
20.1337983081	 20.1655103872	 0.754663103242
21.2801071262	 21.3136247184	 0.753210723521
22.4916805251	 22.5271064265	 0.751768500486
23.7722343146	 23.8096771738	 0.750336386411
25.1256958624	 25.1652705141	 0.748914326316
26.5562161392	 26.5980439559	 0.747502258723
28.0681824492	 28.1123917141	 0.746100116352
29.6662318862	 29.7129581858	 0.744707826767
31.3552655543	 31.404652195	 0.74332531297
33.1404636004	 33.1926620473	 0.741952493947
35.0273011002	 35.0824714424	 0.74058928517
37.0215648506	 37.0798762917	 0.739235599064
39.1293711174	 39.1910024943	 0.737891345424
41.357184393	 41.4223247248	 0.736556431811
43.7118372228	 43.7806862904	 0.735230763902
46.2005511603	 46.2733201188	 0.733914245814
48.8309589148	 48.9078709414	 0.732606780406
51.6111277604	 51.6924187389	 0.731308269543
54.5495842781	 54.6355035221	 0.730018614346
57.6553405057	 57.7461515236	 0.728737715413
60.9379215776	 61.0339028803	 0.727465473019
64.4073949374	 64.5088408927	 0.726201787304
68.074401214	 68.1816229494	 0.724946558436
71.9501868558	 72.0635132129	 0.723699686759
76.0466386229	 76.1664171655	 0.72246107293
80.3763200425	 80.502918123	 0.721230618036
84.9525099407	 85.0863158264	 0.720008223706
89.7892431678	 89.9306672319	 0.718793792202
94.9013536419	 95.0508296219	 0.717587226512
100.304519844	 100.462506172	 0.716388430416
106.015312901	 106.18229411	 0.715197308563
112.051247411	 112.227735621	 0.714013766523
118.430835158	 118.617371645	 0.712837710839
125.173641885	 125.370798744	 0.711669049074
132.300347303	 132.5087292	 0.710507689847
139.832808512	 140.053054539	 0.709353542868
147.794127038	 148.026912674	 0.708206518962
156.208719679	 156.454758862	 0.707066530094
165.102393396	 165.362440709	 0.705933489385
174.502424455	 174.777277446	 0.704807311131
184.437642087	 184.72814371	 0.703687910808
194.938516898	 195.245558102	 0.702575205085
206.037254329	 206.361776786	 0.701469111826
217.76789342	 218.110892419	 0.700369550091
230.166411212	 230.528938705	 0.699276440142
243.270833078	 243.654000913	 0.698189703434
257.121349353	 257.526332677	 0.697109262613
271.760438589	 272.188479458	 0.696035041514
287.232997834	 287.685409019	 0.694966965149
303.586480333	 304.064649347	 0.693904959701
320.871041057	 321.37643441	 0.692848952512
339.139690529	 339.673858227	 0.691798872076
358.448457403	 359.013037701	 0.690754648023
378.856560299	 379.453284724	 0.689716211111
400.426589422	 401.057288086	 0.688683493209
423.224698524	 423.891305734	 0.687656427283
447.320807789	 448.025367983	 0.686634947386
472.788818278	 473.533492292	 0.68561898864
499.706838574	 500.49391027	 0.684608487218
528.157424338	 528.98930761	 0.683603380338
558.227831501	 559.107077676	 0.682603606236
590.010283871	 590.939589534	 0.681609104157
623.602255978	 624.584471244	 0.68061981434
659.106772019	 660.144909273	 0.679635677996
696.632721831	 697.729964967	 0.678656637296
736.295194843	 737.454909026	 0.677682635358
778.215833048	 779.44157504	 0.676713616221
822.523204074	 823.81873314	 0.675749524841
869.353195489	 870.722484924	 0.674790307065
918.849431559	 920.296680876	 0.673835909622
971.163713732	 972.693361543	 0.672886280103
1026.4564862	 1028.07322383	 0.671941366947
1084.89732799	 1086.60611385	 0.671001119426
1146.66547302	 1148.47154784	 0.67006548763
1211.95035981	 1213.85926269	 0.669134422449
1280.95221248	 1282.96979789	 0.668207875561
1353.88265482	 1356.01511057	 0.667285799417
1430.96535934	 1433.2192255	 0.666368147225
1512.43673324	 1514.81892226	 0.665454872938
1598.54664343	 1601.06446132	 0.664545931237
1689.55918291	 1692.22035164	 0.663641277517
1785.7534807	 1788.56616188	 0.662740867879
1887.42455789	 1890.39737782	 0.66184465911
1994.88423247	 1998.02630857	 0.66095260867
2108.46207564	 2111.78304445	 0.660064674688
2228.50642261	 2232.0164693	 0.659180815934
2355.38544089	 2359.09533051	 0.658300991823
2489.48825942	 2493.40936995	 0.657425162389
2631.22616206	 2635.37051927	 0.656553288282
2781.0338489	 2785.41416324	 0.655685330751
2939.37076952	 2944.0004751	 0.654821251638
3106.72253203	 3111.61582782	 0.653961013358
3283.60239242	 3288.77428583	 0.653104578896
3470.55282869	 3476.01918154	 0.652251911793
3668.14720459	 3673.9247818	 0.651402976135
3876.99152807	 3883.09804906	 0.650557736543
4097.72630987	 4104.1805029	 0.649716158161
4331.02852792	 4337.85018756	 0.64887820665
4577.61370361	 4584.82375139	 0.648043848176
4838.23809618	 4845.85864482	 0.647213049397
5113.7010222	 5121.75544336	 0.646385777461
5404.84730692	 5413.36030297	 0.645561999988
5712.56987539	 5721.56755506	 0.644741685069
6037.81249092	 6047.32244946	 0.643924801254
6381.57264955	 6391.62405334	 0.643111317538
6744.90463935	 6755.52831533	 0.642301203365
7128.92277379	 7140.15130401	 0.641494428606
7534.80480926	 7546.67263084	 0.64069096356
7963.79555722	 7976.33906793	 0.639890778944
8417.2107019	 8430.46837179	 0.639093845882
8896.44083542	 8910.45332482	 0.638300135901
9402.95572264	 9417.76600687	 0.637509620925
9938.30880883	 9953.96230998	 0.63672227326
10504.141984	 10520.6867102	 0.635938065597
11102.1906183	 11119.6773112	 0.635156970998
11734.2888847	 11752.7711746	 0.63437896289
12402.3753837	 12421.9099545	 0.633604015063
13108.4990892	 13129.1458521	 0.632832101658
13854.8256327	 13876.6479098	 0.632063197162
14643.6439447	 14666.7086634	 0.631297276403
15477.3732752	 15501.7511734	 0.630534314546
16358.5706128	 16384.3364558	 0.629774287082
17289.9385275	 17317.1713372	 0.629017169824
18274.3334586	 18303.1167562	 0.628262938903
19314.7744757	 19345.1965374	 0.627511570762
20414.4525375	 20446.6066658	 0.626763042148
21576.7402789	 21610.7250881	 0.62601733011
22805.2023539	 22841.122073	 0.62527441199
24103.6063687	 24141.571161	 0.624534265425
25475.9344364	 25516.0607373	 0.623796868329
26926.39539	 26968.8062639	 0.623062198905
28459.4376905	 28504.2632085	 0.622330235623
30079.7630699	 30127.1407088	 0.62160095723
31792.3409514	 31842.416015	 0.620874342735
33602.4236901	 33655.3497551	 0.62015037141
35515.5626813	 35571.5020682	 0.619429022783
37537.625387	 37596.7496579	 0.618710276637
39674.81333	 39737.3038149	 0.617994113
41933.6811144	 41999.7294672	 0.617280512146
44321.1565277	 44390.9653139	 0.61656945459
46844.5617878	 46918.3451061	 0.615860921082
49511.6359998	 49589.6201384	 0.615154892603
52330.5588914	 52412.9830221	 0.614451350365
55309.9758993	 55397.0928111	 0.613750275804
58459.0246844	 58551.1015587	 0.613051650575
61787.3631563	 61884.6823862	 0.612355456553
65305.1990931	 65408.05915	 0.611661675826
69023.3214485	 69132.0377968	 0.610970290691
72953.1334402	 73068.0395053	 0.610281283654
77106.6875233	 77228.1357139	 0.609594637424
81496.7223538	 81625.0851429	 0.608910334911
86136.7018574	 86272.3729246	 0.608228359221
91040.8565227	 91184.2519615	 0.607548693655
96224.2270443	 96375.7866384	 0.606871321704
101702.710453	 101862.899024	 0.60619622705
107493.108868	 107662.417705	 0.605523393558
113613.181032	 113792.129392	 0.604852805274
120081.696772	 120270.833477	 0.604184446427
126918.494568	 127118.399687	 0.603518301419
134144.542395	 134355.829022	 0.602854354829
141782.002028	 142005.318165	 0.602192591405
149854.297016	 150090.327558	 0.601532996065
158386.184516	 158635.653351	 0.600875553893
167403.831221	 167667.503453	 0.600220250136
176934.893615	 177213.577908	 0.599567070203
187008.602792	 187303.153851	 0.598915999661
197655.854104	 197967.175295	 0.598267024233
208909.301915	 209238.34804	 0.597620129797
220803.459754	 221151.239973	 0.596975302382
233374.806159	 233742.387089	 0.596332528168
246661.896559	 247050.405546	 0.59569179348
260705.48152	 261116.110092	 0.595053084789
275548.63172	 275982.639247	 0.594416388709
291236.870051	 291695.587602	 0.593781691996
307818.311226	 308303.145657	 0.593148981544
325343.809353	 325856.247615	 0.592518244383
343867.113891	 344408.727597	 0.59188946768
363445.034504	 364017.484745	 0.591262638732
384137.615287	 384742.657726	 0.59063774497
406008.318918	 406647.809178	 0.590014773953
429124.221296	 429800.120649	 0.589393713366
453556.217257	 454270.598637	 0.588774551023
479379.237999	 480134.292365	 0.588157274859
506672.4809	 507470.523949	 0.587541872931
535519.6524	 536363.131674	 0.586928333419
566009.224731	 566900.727121	 0.586316644618
598234.707251	 599176.966931	 0.585706794943
632294.933231	 633290.840046	 0.585098772923
668294.362972	 669346.971296	 0.584492567202
706343.404173	 707455.942282	 0.583888166535
746558.750548	 747734.630518	 0.583285559789
789063.739715	 790306.567886	 0.582684735939
833988.731465	 835302.319503	 0.582085684069
881471.507563	 882859.88415	 0.581488393368
931657.69432	 933125.117508	 0.580892853132
984701.209215	 986252.179487	 0.580299052758
1040764.73295	 1042404.00702	 0.579706981747
1100020.20838	 1101752.81379	 0.5791166297
1162649.36785	 1164480.61837	 0.578527986316
1228844.29055	 1230779.80251	 0.577941041396
1298807.99163	 1300853.70109	 0.577355784835
1372755.04479	 1374917.22581	 0.576772206623
1450912.24041	 1453197.52424	 0.576190296846
1533519.28107	 1535934.67651	 0.575610045682
1620829.51671	 1623382.43161	 0.575031443401
1713110.72163	 1715808.98561	 0.574454480366
1810645.91576	 1813497.8042	 0.573879147026
1913734.23263	 1916748.49206	 0.573305433919
2022691.83679	 2025877.71174	 0.572733331673
2137852.89351	 2141220.15482	 0.572162831
2259570.59357	 2263129.5684	 0.571593922697
2388218.23655	 2391979.84002	 0.571026597645
2524190.37565	 2528166.14433	 0.57046084681
2667904.02778	 2672106.15508	 0.569896661236
2819799.95253	 2824241.32608	 0.569334032051
2980344.00396	 2985038.24512	 0.568772950463
3150028.55927	 3154990.06496	 0.568213407755
3329374.02899	 3334618.01579	 0.567655395294
3518930.45295	 3524473.0038	 0.567098904518
3719279.1873	 3725137.3008	 0.566543926945
3931034.68738	 3937226.32996	 0.565990454165
4154846.39233	 4161390.55332	 0.565438477846
4391400.71678	 4398317.46665	 0.564887989725
4641423.15608	 4648733.70802	 0.564338981614
4905680.51135	 4913407.2863	 0.563791445396
5184983.24116	 5193149.93659	 0.563245373024
5480187.9472	 5488819.60979	 0.562700756521
5792200.00139	 5801323.10383	 0.56215758798
6121976.32258	 6131618.8448	 0.561615859559
6470528.3114	 6480719.82631	 0.561075563489
6838924.9521	 6849696.71636	 0.56053669206
7228296.09106	 7239681.14091	 0.559999237635
7639835.90199	 7651869.15457	 0.559463192636
8074806.54833	 8087524.90877	 0.558928549553
8534542.05422	 8547984.52884	 0.558395300939
9020452.3959	 9034660.21181	 0.557863439407
9534027.82595	 9549044.55752	 0.557332957635
10076843.4438	 10092715.1463	 0.556803848362
10650564.0266	 10667339.3773	 0.556276104384
11256949.1346	 11274679.5824	 0.555749718562
11897858.508	 11916598.431	 0.555224683813
12575257.7704	 12595064.6426	 0.554700993112
13291224.4575	 13312159.025	 0.554178639495
14047954.3882	 14070080.856	 0.553657616051
14847768.3997	 14871154.6281	 0.553137915928
15693119.4649	 15717837.1777	 0.55261953233
16586600.2155	 16612725.2203	 0.552102458516
17530950.8938	 17558563.3141	 0.551586687799
18529067.7564	 18558252.2776	 0.551072213547
19584011.957	 19614858.0858	 0.550559029179
20699018.9346	 20731621.274	 0.55004712817
21877508.3367	 21911966.8758	 0.549536504045
23123094.5069	 23159514.9274	 0.549027150383
24439597.5695	 24478091.5704	 0.548519060811
25831055.1462	 25871740.786	 0.548012229009
27301734.7389	 27344736.7974	 0.547506648705
28856146.8177	 28901597.1791	 0.547002313678
30499058.6541	 30547096.7116	 0.546499217756
32235508.9425	 32286282.0254	 0.545997354815
34070823.2529	 34124487.0785	 0.545496718777
36010630.3641	 36067349.5157	 0.544997303614
38060879.5273	 38120827.9584	 0.544499103344
40227858.7112	 40291220.2795	 0.54400211203
42518213.8875	 42585182.9184	 0.543506323784
44938969.4133	 45009751.2961	 0.543011732758
47497549.5742	 47572361.3919	 0.542518333155
50201801.3543	 50280872.5494	 0.542026119218
53060018.5022	 53143591.5805	 0.541535085236
56080966.9674	 56169298.2416	 0.54104522554
59273911.7848	 59367272.1607	 0.540556534505
62648645.4899	 62747321.2971	 0.540069006549
66215518.1518	 66319812.0221	 0.539582636131
69985469.1164	 70095700.9117	 0.539097417752
73970060.5561	 74086568.3494	 0.538613345955
78181512.9305	 78304654.043	 0.538130415322
82632742.4657	 82762894.5625	 0.537648620477
87337400.7673	 87474963.0155	 0.537167956084
92309916.6889	 92455310.9823	 0.536688416846
97565540.5845	 97719212.8372	 0.536209997505
103120391.08	 103282812.594	 0.535732692842
108991504.509	 109163173.419	 0.535256497675
115196887.16	 115378329.963	 0.534781406864
121755570.502	 121947343.67	 0.534307415301
128687669.552	 128890361.239	 0.53383451792
136014444.566	 136228676.414	 0.53336270969
143758366.245	 143984795.288	 0.532891985615
151943184.647	 152182505.326	 0.532422340738
160594002.031	 160846948.327	 0.531953770135
169737349.841	 170004697.521	 0.531486268919
179401270.076	 179683839.077	 0.531019832238
189615401.296	 189914058.236	 0.530554455275
200411069.516	 200726730.356	 0.530090133245
211821384.287	 212155017.136	 0.529626861401
223881340.236	 224233968.322	 0.529164635025
236627924.392	 237000629.201	 0.528703449436
250100229.626	 250494154.217	 0.528243299985
264339574.545	 264755927.057	 0.527784182054
279389630.209	 279829687.566	 0.527326091061
295296554.074	 295761665.899	 0.526869022453
312109131.547	 312600724.307	 0.52641297171
329878925.614	 330398506.987	 0.525957934342
348660434.972	 349209598.479	 0.525503905893
368511261.18	 369091691.066	 0.525050881935
389492285.316	 390105761.719	 0.524598858072
411667854.695	 412316259.103	 0.524147829938
435105980.216	 435791301.24	 0.523697793198
459878544.95	 460602884.42	 0.523248743545
486061524.598	 486827104.012	 0.522800676702
513735220.503	 514544387.839	 0.522353588421
542984505.929	 543839742.846	 0.521907474484
573899086.363	 574803015.813	 0.5214623307
606573774.632	 607529168.902	 0.521018152908
641108781.691	 642118570.906	 0.520574936973
677610023.959	 678677305.072	 0.520132678791
716189448.159	 717317494.447	 0.519691374281
756965374.653	 758157645.752	 0.519251019393
800062860.318	 801323012.84	 0.518811610104
845614082.088	 846945980.831	 0.518373142415
893758742.335	 895166472.138	 0.517935612356
944644497.318	 946132375.589	 0.517499015983
998427410.044	 1000000000.0	 0.517063349376


==> tikz/data/size_effect_1D_m1.0_std1.0_ps0.9.dat <==
# Find EC = 0.1 with mu_log = 1.0, v_log = 1.0 and p_safe = 0.9 
# a/lc	 a/lc_log	 threshold
0.0008911809327	 0.001	 0.24317991344
0.000941919921242	 0.00105693455356	 0.24317412163
0.000995547711445	 0.0011171106505	 0.243168000447
0.00105222877594	 0.00118071284667	 0.243161531183
0.00111213695154	 0.00124793620547	 0.243154694069
0.00117545597237	 0.0013189868962	 0.243147468218
0.00124238003339	 0.00139408282628	 0.24313983156
0.00131311438594	 0.00147345430962	 0.243131760774
0.00138787596727	 0.00155734477293	 0.243123231222
0.00146689406586	 0.00164601150231	 0.24311421687
0.00155041102462	 0.00173972643234	 0.243104690213
0.00163868298414	 0.00183877698008	 0.243094622192
0.00173198066826	 0.00194346692654	 0.243083982104
0.00183059021438	 0.00205411734835	 0.243072737514
0.00193481405098	 0.00217106760254	 0.243060854155
0.00204497182519	 0.00229467636723	 0.243048295827
0.0021614013831	 0.00242532274176	 0.24303502429
0.00228445980591	 0.0025634074093	 0.243020999146
0.00241452450508	 0.00270935386573	 0.243006177724
0.00255199437983	 0.00286360971851	 0.242990514948
0.00269729104053	 0.0030266480594	 0.242973963209
0.00285086010173	 0.00319896891543	 0.242956472221
0.00301317254888	 0.00338110078248	 0.242937988871
0.00318472618275	 0.00357360224607	 0.242918457068
0.00336604714617	 0.00377706369454	 0.242897817571
0.00355769153769	 0.00399210912975	 0.242876007822
0.00376024711708	 0.00421939808081	 0.24285296176
0.00397433510796	 0.00445962762682	 0.242828609628
0.00420061210302	 0.00471353453479	 0.242802877771
0.00443977207778	 0.00498189751921	 0.242775688425
0.00469254851893	 0.00526553963033	 0.242746959489
0.0049597166739	 0.00556533077843	 0.242716604288
0.0052420959285	 0.0058821904017	 0.242684531331
0.0055405523199	 0.00621709028616	 0.242650644044
0.0058560011927	 0.00657105754604	 0.242614840495
0.00618941000624	 0.00694517777382	 0.242577013112
0.00654180130173	 0.00734059836976	 0.242537048373
0.00691425583831	 0.00775853206079	 0.242494826491
0.00730791590765	 0.00820026061993	 0.242450221084
0.00772398883729	 0.00866713879739	 0.242403098816
0.00816375069343	 0.00916059847544	 0.242353319039
0.00862855019452	 0.00968215305997	 0.242300733404
0.0091198128477	 0.0102334021219	 0.242245185457
0.00963904532072	 0.0108160363031	 0.24218651022
0.0101878400628	 0.0114318425013	 0.242124533749
0.0107678801885	 0.0120827093504	 0.242059072673
0.0113809446398	 0.0127706330131	 0.241989933708
0.0120289136419	 0.0134977233023	 0.241916913162
0.0127137744699	 0.0142662101526	 0.241839796401
0.0134376275434	 0.0150784504586	 0.241758357309
0.0142026928684	 0.0159369353038	 0.241672357716
0.0150113168462	 0.0168442976004	 0.241581546804
0.0158659794692	 0.0178033201643	 0.241485660493
0.016769301927	 0.0188169442497	 0.241384420804
0.0177240546457	 0.0198882785699	 0.241277535192
0.0187331657842	 0.0210206088313	 0.241164695867
0.0197997302148	 0.0222174078106	 0.241045579081
0.0209270190152	 0.0234823460055	 0.240919844401
0.0221184895001	 0.0248193028919	 0.240787133952
0.0233777958252	 0.0262323788216	 0.240647071649
0.0247088001937	 0.0277259075986	 0.240499262403
0.0261155847016	 0.0293044697697	 0.240343291307
0.0276024638575	 0.0309729066733	 0.240178722811
0.0291739978144	 0.0327363352872	 0.240005099882
0.0308350063554	 0.0346001639219	 0.239821943146
0.0325905836762	 0.0365701088078	 0.239628750032
0.034446114008	 0.0386522116263	 0.239424993902
0.0364072881309	 0.0408528580393	 0.239210123186
0.0384801208269	 0.0431787972733	 0.238983560519
0.040670969327	 0.0456371628192	 0.238744701889
0.0429865528084	 0.04823549431	 0.238492915805
0.0454339730016	 0.0509817606442	 0.238227542479
0.0480207359708	 0.0538843844261	 0.237947893052
0.0507547751348	 0.0569522677971	 0.237653248854
0.053644475598	 0.0601948197383	 0.237342860719
0.0566986998671	 0.0636219849266	 0.237015948362
0.0599268150313	 0.0672442742348	 0.236671699835
0.0633387214913	 0.0710727969677	 0.236309271071
0.0669448833223	 0.0751192949332	 0.235927785536
0.0707563603673	 0.0793961784538	 0.235526334005
0.0747848421562	 0.0839165644283	 0.235103974484
0.0790426837572	 0.0886943165601	 0.234659732285
0.083542943669	 0.0937440878766	 0.234192600301
0.0882994238697	 0.0990813656686	 0.23370153948
0.0933267121471	 0.104722518989	 0.233185479538
0.0986402268383	 0.110684848855	 0.232643319936
0.104256264116	 0.11698664131	 0.232073931145
0.110192047969	 0.123647223505	 0.231476156233
0.116465783026	 0.130687022974	 0.230848812812
0.123096710387	 0.138127630283	 0.230190695362
0.130105166638	 0.145991865247	 0.229500577978
0.137512646216	 0.154303846918	 0.228777217572
0.145341867337	 0.163089067555	 0.228019357559
0.153616841667	 0.172374470806	 0.22722573206
0.162362947966	 0.182188534347	 0.226395070659
0.171607009923	 0.192561357213	 0.225526103733
0.18137737842	 0.203524752118	 0.224617568388
0.191704018486	 0.215112343018	 0.223668215015
0.202618601194	 0.227359668233	 0.222676814492
0.214154600795	 0.240304289441	 0.221642166017
0.226347397384	 0.253985906878	 0.220563105598
0.239234385403	 0.268446481096	 0.219438515165
0.252855088332	 0.283730361652	 0.218267332299
0.267251279901	 0.299884423123	 0.217048560518
0.28246711221	 0.316958208873	 0.215781280094
0.298549251138	 0.335004082991	 0.214464659307
0.315547019467	 0.354077390897	 0.213097966064
0.333512548147	 0.374236629072	 0.211680579766
0.352500936182	 0.395543624473	 0.210212003298
0.372570419612	 0.418063724146	 0.208691874999
0.393782550121	 0.441865995639	 0.207119980435
0.416202383812	 0.467023438833	 0.205496263795
0.439898680724	 0.493613209824	 0.203820838705
0.464944115721	 0.521716857555	 0.202093998246
0.491415501379	 0.551420573924	 0.200316223938
0.519394023562	 0.582815458123	 0.198488193471
0.548965490414	 0.615997796038	 0.196610786948
0.580220595529	 0.651069355548	 0.194685091406
0.613255196101	 0.688137698642	 0.192712403422
0.648170606908	 0.7273165113	 0.190694229604
0.685073911042	 0.768725952166	 0.188632284818
0.724078288321	 0.812493021061	 0.18652848803
0.765303362408	 0.858751948485	 0.184384955696
0.808875567683	 0.907644607289	 0.182203992668
0.854928537013	 0.959320947794	 0.179988080667
0.903603511592	 1.01393945768	 0.177739864407
0.955049774118	 1.07166764803	 0.17546213552
1.00942510663	 1.13268256714	 0.173157814508
1.06689627443	 1.19717134342	 0.17082993098
1.12763953751	 1.26533175939	 0.168481602471
1.19184119115	 1.33737285821	 0.166116012227
1.25969813728	 1.41351558484	 0.163736386297
1.33141848834	 1.49399346361	 0.161345970355
1.40722220558	 1.57905331447	 0.158948006629
1.48734177361	 1.66895600998	 0.156545711336
1.57202291348	 1.76397727531	 0.154142252993
1.66152533624	 1.86440853397	 0.151740731926
1.75612353948	 1.9705578015	 0.149344161289
1.85610764919	 2.08275063019	 0.146955449816
1.96178430956	 2.20133110749	 0.144577386533
2.0734776234	 2.32666291133	 0.142212627534
2.1915301462	 2.45913042547	 0.139863684922
2.31630393668	 2.59913991838	 0.137532917946
2.44818166722	 2.74712078927	 0.135222526301
2.58756779747	 2.90352688498	 0.132934545533
2.73488981482	 3.06883789192	 0.130670844446
2.89059954546	 3.24356080724	 0.12843312437
3.0551745401	 3.42823149373	 0.126222920135
3.22911953858	 3.62341632332	 0.124041602571
3.41296801789	 3.82971391405	 0.121890382349
3.6072838283	 4.047756966	 0.119770314968
3.81266292262	 4.27821420177	 0.117682306703
4.02973518399	 4.52179241737	 0.115627121325
4.25916635764	 4.77923864994	 0.113605387414
4.50166009274	 5.05134246882	 0.111617606122
4.7579601004	 5.33893839715	 0.109664159201
5.02885243456	 5.64290847126	 0.107745317205
5.31516790283	 5.96418494584	 0.105861247716
5.61778461446	 6.30375315307	 0.104012023509
5.93763067347	 6.66265452458	 0.102197630562
6.27568702506	 7.04198978545	 0.100417975856
6.6329904641	 7.44292233004	 0.0986728948809
7.01063681493	 7.86668179007	 0.0969621588338
7.40978429214	 8.31456780577	 0.0952854814516
7.83165705278	 8.78795401182	 0.093642525471
8.27754895069	 9.28829225017	 0.0920329086972
8.74882750476	 9.81711702275	 0.0904562096675
9.2469380929	 10.3760501977	 0.0889119729255
9.77340838499	 10.9668059834	 0.0873997138946
10.3298530281	 11.591196186	 0.0859189233707
10.9179785986	 12.251135766	 0.0844690716395
11.5395888359	 12.9486487115	 0.0830496122432
12.1965901745	 13.685874245	 0.0816599853996
12.890997591	 14.4650733852	 0.0802996211049
13.6249407838	 15.2886358806	 0.0789679419321
14.4006707045	 16.159087539	 0.0776643655449
15.220566462	 17.0790979739	 0.076388306949
16.0871426185	 18.0514887922	 0.0751391804974
17.0030569015	 19.0792422477	 0.0739164016692
17.9711183553	 20.1655103872	 0.0727193886399
18.9942959558	 21.3136247184	 0.07154756366
20.0757277162	 22.5271064265	 0.0704003542593
21.218730311	 23.8096771738	 0.0692771942917
22.4268092484	 25.1652705141	 0.0681775248314
23.7036696206	 26.5980439559	 0.0671007949446
25.0532274682	 28.1123917141	 0.0660464623353
26.4796217893	 29.7129581858	 0.0650139938888
27.9872272342	 31.404652195	 0.0640028661151
29.5806675221	 33.1926620473	 0.0630125655099
31.2648296214	 35.0824714424	 0.0620425888359
33.044878738	 37.0798762917	 0.0610924433362
34.9262741563	 39.1910024943	 0.0601616468864
36.9147859829	 41.4223247248	 0.0592497280934
39.0165128425	 43.7806862904	 0.0583562263462
41.2379005826	 46.2733201188	 0.0574806918237
43.5857620419	 48.9078709414	 0.0566226854673
46.0672979452	 51.6924187389	 0.0557817789234
48.6901189874	 54.6355035221	 0.0549575544508
51.4622691746	 57.7461515236	 0.0541496048145
54.3922504951	 61.0339028803	 0.0533575331511
57.4890489941	 64.5088408927	 0.0525809528207
60.7621623331	 68.1816229494	 0.0518194872425
64.2216289187	 72.0635132129	 0.0510727697197
67.87805869	 76.1664171655	 0.0503404432534
71.7426656579	 80.502918123	 0.0496221603487
75.8273022981	 85.0863158264	 0.0489175828148
80.144495902	 89.9306672319	 0.0482263815603
84.7074869963	 95.0508296219	 0.0475482363848
89.5302699515	 100.462506172	 0.0468828357689
94.6276359011	 106.18229411	 0.046229876662
100.015218105	 112.227735621	 0.0455890642712
105.709539897	 118.617371645	 0.0449601118493
111.728065358	 125.370798744	 0.0443427404852
118.089252879	 132.5087292	 0.0437366788949
124.812611772	 140.053054539	 0.0431416632175
131.918762101	 148.026912674	 0.0425574368081
139.429497928	 156.454758862	 0.0419837500413
147.367854145	 165.362440709	 0.0414203601126
155.758177129	 174.777277446	 0.0408670308456
164.626199407	 184.72814371	 0.0403235325022
173.999118575	 195.245558102	 0.0397896415992
183.90568071	 206.361776786	 0.0392651407236
194.376268538	 218.110892419	 0.038749818359
205.44299461	 230.528938705	 0.0382434687114
217.139799789	 243.654000913	 0.037745891541
229.50255735	 257.526332677	 0.0372568919985
242.569182993	 272.188479458	 0.036776280465
256.379751134	 287.685409019	 0.0363038723978
270.976617806	 304.064649347	 0.0358394881774
286.404550565	 321.37643441	 0.035382952963
302.710865789	 339.673858227	 0.0349340965496
319.945573789	 359.013037701	 0.0344927532268
338.161532196	 379.453284724	 0.0340587616486
357.414608062	 401.057288086	 0.0336319647009
377.763849207	 423.891305734	 0.0332122093751
399.271665312	 448.025367983	 0.0327993466463
422.004019325	 473.533492292	 0.0323932313539
446.030629765	 500.49391027	 0.0319937220871
471.425184544	 528.98930761	 0.0316006810728
498.265566962	 559.107077676	 0.0312139740678
526.63409457	 590.939589534	 0.0308334702541
556.617771633	 624.584471244	 0.0304590421376
588.308555963	 660.144909273	 0.0300905654499
621.803640951	 697.729964967	 0.0297279190531
657.20575365	 737.454909026	 0.0293709848481
694.623469829	 779.44157504	 0.0290196476851
734.171546975	 823.81873314	 0.0286737952775
775.971276237	 870.722484924	 0.0283333181186
820.150854423	 920.296680876	 0.027998109401
866.84577717	 972.693361543	 0.0276680649363
916.199254497	 1028.07322383	 0.0273430830832
968.362650022	 1086.60611385	 0.0270230646709
1023.49594518	 1148.47154784	 0.0267079129289
1081.76822989	 1213.85926269	 0.02639753342
1143.35822111	 1282.96979789	 0.0260918339706
1208.45481099	 1356.01511057	 0.0257907246092
1277.25764615	 1433.2192255	 0.0254941175039
1349.97774001	 1514.81892226	 0.0252019268991
1426.83811995	 1601.06446132	 0.0249140690607
1508.07451131	 1692.22035164	 0.0246304622178
1593.93606034	 1788.56616188	 0.0243510265078
1684.68609834	 1890.39737782	 0.0240756839239
1780.60294923	 1998.02630857	 0.0238043582636
1881.98078321	 2111.78304445	 0.0235369750787
1989.13051891	 2232.0164693	 0.0232734616274
2102.38077697	 2359.09533051	 0.0230137468277
2222.07888792	 2493.40936995	 0.0227577612117
2348.59195737	 2635.37051927	 0.0225054368826
2482.30799195	 2785.41416324	 0.0222567074712
2623.63708927	 2944.0004751	 0.0220115080958
2773.01269564	 3111.61582782	 0.021769775322
2930.89293548	 3288.77428583	 0.0215314471233
3097.76201629	 3476.01918154	 0.0212964628451
3274.13171371	 3673.9247818	 0.0210647631672
3460.54294112	 3883.09804906	 0.0208362900693
3657.56740855	 4104.1805029	 0.0206109867965
3865.80937606	 4337.85018756	 0.0203887978264
4085.90750703	 4584.82375139	 0.0201696688369
4318.53682682	 4845.85864482	 0.0199535466756
4564.41079308	 5121.75544336	 0.0197403793293
4824.28348384	 5413.36030297	 0.0195301158935
5098.95191022	 5721.56755506	 0.0193227065463
5389.25846085	 6047.32244946	 0.0191181025195
5696.09348532	 6391.62405334	 0.0189162560706
6020.39802494	 6755.52831533	 0.0187171204613
6363.16669873	 7140.15130401	 0.0185206499273
6725.45075393	 7546.67263084	 0.0183267996544
7108.36129009	 7976.33906793	 0.0181355257593
7513.07266666	 8430.46837179	 0.0179467852614
7940.82610479	 8910.45332482	 0.0177605360634
8392.93349395	 9417.76600687	 0.0175767369282
8870.78141547	 9953.96230998	 0.0173953474581
9375.83539507	 10520.6867102	 0.017216328075
9909.64439752	 11119.6773112	 0.0170396399992
10473.8455772	 11752.7711746	 0.0168652452309
11070.1692992	 12421.9099545	 0.0166931065316
11700.444446	 13129.1458521	 0.016523187405
12366.604027	 13876.6479098	 0.0163554520798
13070.6911063	 14666.7086634	 0.0161898654927
13814.8650691	 15501.7511734	 0.0160263932697
14601.4082443	 16384.3364558	 0.0158650017135
15432.732904	 17317.1713372	 0.0157056577838
16311.3886621	 18303.1167562	 0.015548329084
17240.0702935	 19345.1965374	 0.0153929838459
18221.625999	 20446.6066658	 0.0152395909132
19259.0661403	 21610.7250881	 0.0150881197324
20355.572473	 22841.122073	 0.0149385403319
21514.5079041	 24141.571161	 0.0147908233139
22739.4268067	 25516.0607373	 0.0146449398398
24034.0859201	 26968.8062639	 0.0145008616164
25402.4558721	 28504.2632085	 0.0143585608848
26848.7333564	 30127.1407088	 0.014218010408
28377.3540037	 31842.416015	 0.0140791834587
29993.0059851	 33655.3497551	 0.0139420538086
31700.6443907	 35571.5020682	 0.0138065957165
33505.5064266	 37596.7496579	 0.013672783918
35413.1274767	 39737.3038149	 0.0135405936148
37429.3580797	 41999.7294672	 0.0134100004642
39560.3818719	 44390.9653139	 0.0132809805694
41812.7345524	 46918.3451061	 0.0131535104695
44193.3239271	 49589.6201384	 0.0130275671299
46709.4510952	 52412.9830221	 0.0129031279338
49368.8328402	 55397.0928111	 0.0127801706716
52179.6252976	 58551.1015587	 0.0126586735341
55150.4489688	 61884.6823862	 0.012538615102
58290.4151593	 65408.05915	 0.0124199743388
61609.1539232	 69132.0377968	 0.0123027305819
65116.8435969	 73068.0395053	 0.0121868635364
68824.2420161	 77228.1357139	 0.0120723532636
72742.7195093	 81625.0851429	 0.0119591801775
76884.2937692	 86272.3729246	 0.0118473250354
81261.6667105	 91184.2519615	 0.01173676893
85888.2634261	 96375.7866384	 0.0116274932849
90778.2733601	 101862.899024	 0.0115194798453
95946.6938266	 107662.417705	 0.0114127106724
101409.376005	 113792.129392	 0.0113071681369
107183.073554	 120270.833477	 0.0112028349122
113285.493996	 127118.399687	 0.011099693969
119735.353022	 134355.829022	 0.0109977285679
126552.431891	 142005.318165	 0.010896922255
133757.638102	 150090.327558	 0.010797258855
141373.069513	 158635.653351	 0.0106987224662
149422.08211	 167667.503453	 0.0106012974548
157929.361647	 177213.577908	 0.0105049684493
166920.999346	 187303.153851	 0.0104097203356
176424.571923	 197967.175295	 0.0103155382518
186469.226163	 209238.34804	 0.010222407583
197085.768306	 221151.239973	 0.0101303139566
208306.758538	 233742.387089	 0.0100392432374
220166.610838	 247050.405546	 0.00994918152314
232701.698534	 261116.110092	 0.00986011513959
245950.465853	 275982.639247	 0.0097720306361
259953.545823	 291695.587602	 0.00968491478284
274753.884901	 308303.145657	 0.00959875456301
290396.874676	 325856.247615	 0.00951353717225
306930.49109	 344408.727597	 0.00942925001305
324405.441574	 364017.484745	 0.00934588068989
342875.320561	 384742.657726	 0.00926341700784
362396.773864	 406647.809178	 0.00918184696628
383029.672394	 429800.120649	 0.00910115875642
404837.295792	 454270.598637	 0.00902134075736
427886.526491	 480134.292365	 0.00894238153294
452248.05485	 507470.523949	 0.0088642698275
477996.595951	 536363.131674	 0.0087869945631
505211.118744	 566900.727121	 0.00871054483608
533975.088242	 599176.966931	 0.00863490991373
564376.721502	 633290.840046	 0.00856007923112
596509.258179	 669346.971296	 0.00848604238803
630471.246487	 707455.942282	 0.00841278914487
666366.845437	 747734.630518	 0.00834030942373
704306.144287	 790306.567886	 0.00826859329927
744405.50018	 835302.319503	 0.0081976310003
786787.894999	 882859.88415	 0.0081274129058
831583.312546	 933125.117508	 0.00805792954203
878929.137192	 986252.179487	 0.00798917157999
928970.575227	 1042404.00702	 0.00792112983278
981861.100196	 1101752.81379	 0.00785379525306
1037762.92359	 1164480.61837	 0.00778715893049
1096847.49235	 1230779.80251	 0.00772121208936
1159296.01464	 1300853.70109	 0.00765594608612
1225300.01568	 1374917.22581	 0.00759135240703
1295061.92505	 1453197.52424	 0.00752742266592
1368795.69758	 1535934.67651	 0.00746414860186
1446727.46953	 1623382.43161	 0.00740152207696
1529096.25213	 1715808.98561	 0.00733953507427
1616154.66459	 1813497.8042	 0.00727817969558
1708169.7089	 1916748.49206	 0.00721744815937
1805423.58868	 2025877.71174	 0.00715733279881
1908214.57468	 2141220.15482	 0.00709782605971
2016857.91959	 2263129.5684	 0.00703892049861
2131686.82483	 2391979.84002	 0.00698060878084
2253053.46252	 2528166.14433	 0.00692288367866
2381330.05556	 2672106.15508	 0.00686573806942
2516910.01914	 2824241.32608	 0.00680916493375
2660209.16743	 2985038.24512	 0.00675315735372
2811666.98875	 3154990.06496	 0.00669770851196
2971747.99351	 3334618.01579	 0.00664281168707
3140943.1388	 3524473.0038	 0.00658846025652
3319771.33416	 3725137.3008	 0.00653464769148
3508781.03299	 3937226.32996	 0.00648136755636
3708551.91463	 4161390.55332	 0.00642861350725
3919696.66224	 4398317.46665	 0.00637637929037
4142862.84179	 4648733.70802	 0.00632465874052
4378734.88813	 4913407.2863	 0.00627344577962
4628036.20414	 5193149.93659	 0.00622273441526
4891531.37927	 5488819.60979	 0.00617251873977
5170028.53457	 5801323.10383	 0.00612279292641
5464381.80106	 6131618.8448	 0.00607355123286
5775493.93938	 6480719.82631	 0.00602478799532
6104319.10839	 6849696.71636	 0.0059764976278
6451865.7916	 7239681.14091	 0.00592867462394
6819199.89007	 7651869.15457	 0.00588131355318
7207447.99143	 8087524.90877	 0.00583440905863
7617800.82511	 8547984.52884	 0.0057879558588
8051516.91418	 9034660.21181	 0.00574194874381
8509926.43516	 9549044.55752	 0.00569638257576
8994435.29756	 10092715.1463	 0.00565125228689
9506529.45573	 10667339.3773	 0.0056065528786
10047779.4662	 11274679.5824	 0.00556227942028
10619845.3043	 11916598.431	 0.00551842704902
11224481.4556	 12595064.6426	 0.00547499096652
11863542.2962	 13312159.025	 0.00543196644028
12538987.7804	 14070080.856	 0.0053893488014
13252889.4518	 14871154.6281	 0.00534713344382
14007436.7961	 15717837.1777	 0.00530531582328
14804943.9565	 16612725.2203	 0.00526389145642
15647856.8312	 17558563.3141	 0.00522285591976
16538760.574	 18558252.2776	 0.00518220484882
17480387.5237	 19614858.0858	 0.00514193393717
18475625.5833	 20731621.274	 0.0051020389356
19527527.0776	 21911966.8758	 0.00506251565029
20639318.1139	 23159514.9274	 0.00502335994493
21814408.4765	 24478091.5704	 0.00498456773544
23056402.0842	 25871740.786	 0.00494613499262
24369108.0435	 27344736.7974	 0.00490805773987
25756552.3306	 28901597.1791	 0.00487033205266
27222990.1387	 30547096.7116	 0.0048329540577
28772918.9288	 32286282.0254	 0.00479591993219
30411092.2225	 34124487.0785	 0.00475922590301
32142534.1814	 36067349.5157	 0.00472286824599
33972555.0153	 38120827.9584	 0.00468684328518
35906767.2683	 40291220.2795	 0.00465114739206
37951103.0324	 42585182.9184	 0.00461577698493
40111832.1406	 45009751.2961	 0.00458072852809
42395581.3959	 47572361.3919	 0.00454599853123
44809354.8955	 50280872.5494	 0.0045115835487
47360555.5117	 53143591.5805	 0.00447748017889
50057007.5961	 56169298.2416	 0.00444368506352
52906980.976	 59367272.1607	 0.00441019488705
55919216.318	 62747321.2971	 0.004377006376
59102951.9343	 66319812.0221	 0.00434411629833
62467952.1167	 70095700.9117	 0.00431152146287
66024537.0821	 74086568.3494	 0.00427921871868
69783614.6248	 78304654.043	 0.00424720495445
73756713.5691	 82762894.5625	 0.00421547709797
77956019.1281	 87474963.0155	 0.00418403211549
82394410.2743	 92455310.9823	 0.00415286701121
87085499.2389	 97719212.8372	 0.00412197882654
92043673.2594	 103282812.594	 0.00409136464053
97284138.7043	 109163173.419	 0.00406102156696
102822967.71	 115378329.963	 0.00403094675686
108677147.472	 121947343.67	 0.00400113739589
114864632.345	 128890361.239	 0.00397159070451
121404398.907	 136228676.414	 0.00394230393747
128316504.159	 143984795.288	 0.00391327438325
135622147.037	 152182505.326	 0.00388449936354
143343733.432	 160846948.327	 0.00385597623317
151504944.9	 170004697.521	 0.00382770237878
160130811.299	 179683839.077	 0.00379967521919
169247787.552	 189914058.236	 0.00377189220478
178883834.777	 200726730.356	 0.00374435081637
189068506.048	 212155017.136	 0.00371704856573
199833037.032	 224233968.322	 0.00368998299521
211210441.782	 237000629.201	 0.00366315167566
223235613.991	 250494154.217	 0.0036365522081
235945434.012	 264755927.057	 0.00361018222185
249378881.962	 279829687.566	 0.0035840393756
263577157.273	 295761665.899	 0.00355812135491
278583805.05	 312600724.307	 0.00353242587373
294444849.619	 330398506.987	 0.00350695067312
311208935.68	 349209598.479	 0.00348169352105
328927477.496	 369091691.066	 0.003456652212
347654816.58	 390105761.719	 0.00343182456664
367448388.355	 412316259.103	 0.00340720843142
388368898.301	 435791301.24	 0.00338280167824
410480508.142	 460602884.42	 0.0033586022041
433851032.617	 486827104.012	 0.00333460793076
458552147.47	 514544387.839	 0.00331081680441
484659609.269	 543839742.846	 0.00328722679519
512253487.75	 574803015.813	 0.00326383589743
541418411.384	 607529168.902	 0.00324064212828
572243826.924	 642118570.906	 0.0032176435281
604824273.736	 678677305.072	 0.00319483816115
639259673.743	 717317494.447	 0.00317222411241
675655637.875	 758157645.752	 0.00314979949023
714123789.976	 801323012.84	 0.00312756242456
754782109.144	 846945980.831	 0.00310551106695
797755291.561	 895166472.138	 0.00308364359027
843175132.935	 946132375.589	 0.0030619581884
891180932.7	 1000000000.0	 0.003040453076


==> tikz/data/size_effect_1D_m10.0_std0.1_ps0.9.dat <==
# Find EC = 0.1 with mu_log = 10.0, v_log = 0.01 and p_safe = 0.9 
# a/lc	 a/lc_log	 threshold
0.000999984197761	 0.001	 9.87211642532
0.00105691785163	 0.00105693455356	 9.8721132567
0.00111709299766	 0.0011171106505	 9.87210990782
0.00118069418876	 0.00118071284667	 9.87210636843
0.00124791648528	 0.00124793620547	 9.8721026277
0.00131896605325	 0.0013189868962	 9.8720986742
0.00139406079665	 0.00139408282628	 9.87209449582
0.00147343102574	 0.00147345430962	 9.87209007981
0.00155732016339	 0.00155734477293	 9.87208541264
0.00164598549164	 0.00164601150231	 9.87208048007
0.00173969894077	 0.00173972643234	 9.872075267
0.00183874792329	 0.00183877698008	 9.87206975752
0.00194343621541	 0.00194346692654	 9.87206393479
0.0020540848887	 0.00205411734835	 9.87205778103
0.00217103329481	 0.00217106760254	 9.87205127745
0.00229464010621	 0.00229467636723	 9.8720444042
0.00242528441623	 0.00242532274176	 9.87203714029
0.00256336690172	 0.0025634074093	 9.87202946356
0.00270931105187	 0.00270935386573	 9.8720213506
0.00286356446706	 0.00286360971851	 9.87201277668
0.00302660023158	 0.0030266480594	 9.87200371565
0.00319891836456	 0.00319896891543	 9.8719941399
0.00338104735352	 0.00338110078248	 9.87198402027
0.00357354577515	 0.00357360224607	 9.87197332595
0.00377700400848	 0.00377706369454	 9.87196202438
0.00399204604548	 0.00399210912975	 9.87195008118
0.00421933140487	 0.00421939808081	 9.87193746003
0.00445955715472	 0.00445962762682	 9.87192412259
0.00471346005039	 0.00471353453479	 9.87191002831
0.00498181879407	 0.00498189751921	 9.87189513443
0.00526545642302	 0.00526553963033	 9.87187939573
0.00556524283374	 0.00556533077843	 9.8718627645
0.00588209744992	 0.0058821904017	 9.87184519033
0.00621699204222	 0.00621709028616	 9.87182661999
0.00657095370861	 0.00657105754604	 9.87180699729
0.00694506802446	 0.00694517777382	 9.87178626289
0.00734048237187	 0.00734059836976	 9.87176435413
0.00775840945861	 0.00775853206079	 9.87174120488
0.00820013103745	 0.00820026061993	 9.8717167453
0.00866700183719	 0.00866713879739	 9.87169090169
0.00916045371748	 0.00916059847544	 9.87166359626
0.00968200006027	 0.00968215305997	 9.87163474689
0.0102332404112	 0.0102334021219	 9.87160426693
0.0108158653855	 0.0108160363031	 9.87157206493
0.0114316618526	 0.0114318425013	 9.8715380444
0.0120825184166	 0.0120827093504	 9.87150210354
0.0127704312085	 0.0127706330131	 9.87146413496
0.0134975100081	 0.0134977233023	 9.87142402538
0.0142659847145	 0.0142662101526	 9.87138165532
0.0150782121853	 0.0150784504586	 9.87133689877
0.0159366834646	 0.0159369353038	 9.87128962287
0.0168440314228	 0.0168442976004	 9.87123968754
0.017803038832	 0.0178033201643	 9.87118694513
0.0188166468999	 0.0188169442497	 9.87113124
0.0198879642906	 0.0198882785699	 9.87107240814
0.0210202766586	 0.0210206088313	 9.87101027675
0.0222170567258	 0.0222174078106	 9.87094466379
0.0234819749319	 0.0234823460055	 9.87087537754
0.0248189106913	 0.0248193028919	 9.87080221611
0.0262319642913	 0.0262323788216	 9.87072496694
0.0277254694672	 0.0277259075986	 9.87064340634
0.0293040066935	 0.0293044697697	 9.87055729889
0.030972417232	 0.0309729066733	 9.87046639694
0.0327358179798	 0.0327363352872	 9.87037044005
0.0345996171618	 0.0346001639219	 9.87026915436
0.0365695309182	 0.0365701088078	 9.87016225207
0.0386516008348	 0.0386522116263	 9.87004943075
0.0408522124727	 0.0408528580393	 9.86993037276
0.0431781149516	 0.0431787972733	 9.86980474458
0.0456364416499	 0.0456371628192	 9.86967219619
0.0482347320812	 0.04823549431	 9.86953236039
0.0509809550182	 0.0509817606442	 9.86938485213
0.0538835329322	 0.0538843844261	 9.86922926782
0.0569513678238	 0.0569522677971	 9.86906518472
0.0601938685253	 0.0601948197383	 9.86889216019
0.0636209795568	 0.0636219849266	 9.86870973109
0.0672432116247	 0.0672442742348	 9.86851741308
0.0710716738584	 0.0710727969677	 9.86831470003
0.0751181078801	 0.0751192949332	 9.86810106339
0.0793949238164	 0.0793961784538	 9.86787595163
0.0839152383587	 0.0839165644283	 9.86763878967
0.0886929149913	 0.0886943165601	 9.86738897845
0.0937426065101	 0.0937440878766	 9.86712589446
0.0990797999611	 0.0990813656686	 9.86684888937
0.104720864139	 0.104722518989	 9.86655728982
0.110683099786	 0.110684848855	 9.86625039719
0.116984792659	 0.11698664131	 9.86592748755
0.123645269602	 0.123647223505	 9.86558781172
0.130684957827	 0.130687022974	 9.86523059546
0.138125447557	 0.138127630283	 9.86485503987
0.145989558249	 0.145991865247	 9.86446032191
0.154301408572	 0.154303846918	 9.86404559516
0.163086490382	 0.163089067555	 9.86360999076
0.172371746904	 0.172374470806	 9.86315261868
0.18218565536	 0.182188534347	 9.86267256918
0.192558314312	 0.192561357213	 9.86216891457
0.203521535972	 0.203524752118	 9.8616407113
0.215108943762	 0.215112343018	 9.86108700241
0.227356075441	 0.227359668233	 9.86050682027
0.240300492095	 0.240304289441	 9.85989918973
0.253981893332	 0.253985906878	 9.8592631317
0.268442239041	 0.268446481096	 9.85859766705
0.283725878077	 0.283730361652	 9.85790182096
0.299879684278	 0.299884423123	 9.85717462772
0.316953200223	 0.316958208873	 9.85641513588
0.334998789177	 0.335004082991	 9.85562241382
0.354071795681	 0.354077390897	 9.85479555576
0.374230715295	 0.374236629072	 9.85393368801
0.395537373999	 0.395543624473	 9.85303597562
0.418057117803	 0.418063724146	 9.85210162933
0.441859013166	 0.441865995639	 9.85112991257
0.467016058817	 0.467023438833	 9.85012014878
0.49360540963	 0.493613209824	 9.84907172865
0.521708613261	 0.521716857555	 9.84798411735
0.551411860244	 0.551420573924	 9.84685686164
0.582806248334	 0.582815458123	 9.84568959662
0.615988061894	 0.615997796038	 9.84448205222
0.651059067194	 0.651069355548	 9.84323405904
0.688126824525	 0.688137698642	 9.84194555364
0.727305018071	 0.7273165113	 9.84061658304
0.768713804575	 0.768725952166	 9.83924730829
0.812480181852	 0.812493021061	 9.83783800715
0.858738378281	 0.858751948485	 9.83638907559
0.907630264471	 0.907644607289	 9.83490102817
0.959305788375	 0.959320947794	 9.83337449723
1.01392343516	 1.01393945768	 9.83181023084
1.07165071328	 1.07166764803	 9.83020908948
1.13266466822	 1.13268256714	 9.82857204155
1.19715242543	 1.19717134342	 9.82690015771
1.26531176431	 1.26533175939	 9.82519460415
1.33735172473	 1.33737285821	 9.8234566349
1.41349324812	 1.41351558484	 9.82168758329
1.49396985516	 1.49399346361	 9.81988885274
1.5790283619	 1.57905331447	 9.81806190697
1.66892963674	 1.66895600998	 9.8162082599
1.76394940052	 1.76397727531	 9.81432946532
1.86437907214	 1.86440853397	 9.81242710648
1.97052666228	 1.9705578015	 9.81050278593
2.08271771807	 2.08275063019	 9.80855811548
2.20129632153	 2.20133110749	 9.80659470668
2.32662614485	 2.32666291133	 9.80461416177
2.4590915657	 2.45913042547	 9.80261806526
2.59909884615	 2.59913991838	 9.80060797618
2.74707737861	 2.74712078927	 9.79858542114
2.90348100275	 2.90352688498	 9.79655188811
3.06878939741	 3.06883789192	 9.79450882102
3.24350955171	 3.24356080724	 9.79245761521
3.42817732	 3.42823149373	 9.7903996136
3.62335906523	 3.62341632332	 9.78833610366
3.82965339599	 3.82971391405	 9.78626831509
4.04769300237	 4.047756966	 9.78419741818
4.2781465964	 4.27821420177	 9.78212452281
4.52172096293	 4.52179241737	 9.780050678
4.77916312726	 4.77923864994	 9.77797687196
5.05126264629	 5.05134246882	 9.77590403261
5.33885402997	 5.33893839715	 9.77383302847
5.64281930067	 5.64290847126	 9.77176466994
5.96409069837	 5.96418494584	 9.76969971079
6.30365353966	 6.30375315307	 9.7676388499
6.66254923972	 6.66265452458	 9.76558273325
7.04187850624	 7.04198978545	 9.76353195595
7.44280471521	 7.44292233004	 9.76148706446
7.86655747888	 7.86668179007	 9.75944855882
8.31443641698	 8.31456780577	 9.75741689497
8.78781514247	 8.78795401182	 9.75539248704
9.28814547436	 9.28829225017	 9.75337570965
9.81696189032	 9.81711702275	 9.75136690021
10.3758862328	 10.3760501977	 9.74936636114
10.9666326833	 10.9668059834	 9.74737436201
11.5910130191	 11.591196186	 9.7453911417
12.2509421707	 12.251135766	 9.74341691043
12.9484440938	 12.9486487115	 9.74145185169
13.6856579776	 13.685874245	 9.73949612411
14.4648448047	 14.4650733852	 9.73754986329
15.2883942859	 15.2886358806	 9.73561318344
16.1588321892	 16.159087539	 9.73368617903
17.0788280859	 17.0790979739	 9.7317689263
18.0512035383	 18.0514887922	 9.72986148467
19.0789407529	 19.0792422477	 9.72796389814
20.165191727	 20.1655103872	 9.72607619649
21.3132879154	 21.3136247184	 9.72419839652
22.5267504477	 22.5271064265	 9.72233050315
23.8093009276	 23.8096771738	 9.72047251042
25.1648728464	 25.1652705141	 9.71862440253
26.5976236473	 26.5980439559	 9.71678615466
28.1119474753	 28.1123917141	 9.71495773385
29.7124886545	 29.7129581858	 9.71313909977
31.4041559311	 31.404652195	 9.71133020547
33.1921375289	 33.1926620473	 9.70953099797
35.0819170608	 35.0824714424	 9.70774141897
37.0792903466	 37.0798762917	 9.70596140535
39.1903831887	 39.1910024943	 9.70419088974
41.4216701594	 41.4223247248	 9.70242980099
43.7799944575	 43.7806862904	 9.7006780646
46.2725888967	 46.2733201188	 9.69893560319
48.9070980875	 48.9078709414	 9.6972023368
51.691601883	 51.6924187389	 9.6954781833
54.6346401589	 54.6355035221	 9.69376305868
57.7452390051	 57.7461515236	 9.69205687737
61.032938408	 61.0339028803	 9.69035955244
64.5078215085	 64.5088408927	 9.68867099595
68.1805455271	 68.1816229494	 9.68699111908
72.0623744481	 72.0635132129	 9.68531983237
76.1652135656	 76.1664171655	 9.68365704592
80.5016459966	 80.502918123	 9.68200266954
85.0849712721	 85.0863158264	 9.68035661291
89.929246126	 89.9306672319	 9.67871878569
95.049327606	 95.0508296219	 9.67708909772
100.460918639	 100.462506172	 9.67546745904
106.180616192	 106.18229411	 9.67385378006
112.225962171	 112.227735621	 9.67224797163
118.615497225	 118.617371645	 9.67064994512
125.368817605	 125.370798744	 9.66905961249
132.506635265	 132.5087292	 9.66747688636
140.050841387	 140.053054539	 9.66590168009
148.024573517	 148.026912674	 9.66433390777
156.452286526	 156.454758862	 9.66277348436
165.359827613	 165.362440709	 9.66122032563
174.774515574	 174.777277446	 9.65967434827
184.725224592	 184.72814371	 9.65813546986
195.242472785	 195.245558102	 9.65660360897
206.358515808	 206.361776786	 9.65507868509
218.107445779	 218.110892419	 9.65356061873
230.525295832	 230.528938705	 9.65204933137
243.650150634	 243.654000913	 9.65054474552
257.522263184	 257.526332677	 9.6490467847
272.18417827	 272.188479458	 9.64755537346
287.680862945	 287.685409019	 9.64607043737
304.059844444	 304.064649347	 9.64459190305
321.371355943	 321.37643441	 9.64311969813
339.66849062	 339.673858227	 9.64165375127
359.007364491	 359.013037701	 9.64019399217
379.447288512	 379.453284724	 9.63874035154
401.050950482	 401.057288086	 9.6372927611
423.884607302	 423.891305734	 9.63585115361
448.018288179	 448.025367983	 9.63441546278
473.526009402	 473.533492292	 9.63298562337
500.486001346	 500.49391027	 9.63156157107
528.980948394	 528.98930761	 9.63014324258
559.098242532	 559.107077676	 9.62873057555
590.930251365	 590.939589534	 9.62732350857
624.574601411	 624.584471244	 9.62592198119
660.134477506	 660.144909273	 9.62452593388
697.718939271	 697.729964967	 9.62313530802
737.443255587	 737.454909026	 9.62175004589
779.429258118	 779.44157504	 9.62037009068
823.805714959	 823.81873314	 9.61899538643
870.708725559	 870.722484924	 9.61762587807
920.282138128	 920.296680876	 9.61626151137
972.677990809	 972.693361543	 9.61490223293
1028.05697797	 1028.07322383	 9.6135479902
1086.58894304	 1086.60611385	 9.6121987314
1148.45339942	 1148.47154784	 9.61085440559
1213.840081	 1213.85926269	 9.6095149626
1282.9495241	 1282.96979789	 9.60818035302
1355.99368249	 1356.01511057	 9.60685052821
1433.19657743	 1433.2192255	 9.60552544029
1514.79498473	 1514.81892226	 9.60420504209
1601.03916091	 1601.06446132	 9.60288928716
1692.19361077	 1692.22035164	 9.60157812978
1788.53789853	 1788.56616188	 9.60027152491
1890.36750531	 1890.39737782	 9.5989694282
1997.99473528	 1998.02630857	 9.59767179595
2111.74967355	 2111.78304445	 9.59637858516
2231.98119844	 2232.0164693	 9.59508975344
2359.05805152	 2359.09533051	 9.59380525904
2493.3699685	 2493.40936995	 9.59252506087
2635.32887451	 2635.37051927	 9.5912491184
2785.37014746	 2785.41416324	 9.58997739173
2943.9539533	 2944.0004751	 9.58870984156
3111.56665733	 3111.61582782	 9.58744642915
3288.72231583	 3288.77428583	 9.58618711633
3475.96425266	 3476.01918154	 9.5849318655
3673.86672556	 3673.9247818	 9.58368063961
3883.03668742	 3883.09804906	 9.58243340214
4104.11564766	 4104.1805029	 9.58119011709
4337.78163981	 4337.85018756	 9.579950749
4584.75130091	 4584.82375139	 9.5787152629
4845.7820694	 4845.85864482	 9.57748362433
5121.67450816	 5121.75544336	 9.57625579933
5413.27475975	 5413.36030297	 9.57503175441
5721.47714148	 5721.56755506	 9.57381145654
6047.22688823	 6047.32244946	 9.57259487318
6391.52305137	 6391.62405334	 9.57138197224
6755.42156286	 6755.52831533	 9.57017272206
7140.03847363	 7140.15130401	 9.56896709144
7546.55337652	 7546.67263084	 9.5677650496
7976.21302391	 7976.33906793	 9.56656656619
8430.33515151	 8430.46837179	 9.56537161128
8910.31251971	 8910.45332482	 9.56418015532
9417.61718508	 9417.76600687	 9.56299216921
9953.80501509	 9953.96230998	 9.56180762421
10520.5204598	 10520.6867102	 9.56062649196
11119.5015954	 11119.6773112	 9.55944874451
11752.5854545	 11752.7711746	 9.55827435426
12421.7136605	 12421.9099545	 9.55710329399
13128.9383822	 13129.1458521	 9.55593553683
13876.4286277	 13876.6479098	 9.55477105627
14666.4768966	 14666.7086634	 9.55360982614
15501.506211	 15501.7511734	 9.55245182063
16384.0775466	 16384.3364558	 9.55129701424
17316.8976872	 17317.1713372	 9.55014538183
18302.827526	 18303.1167562	 9.54899689854
19344.89084	 19345.1965374	 9.54785153988
20446.2835636	 20446.6066658	 9.54670928163
21610.3835902	 21610.7250881	 9.54557009991
22840.7611322	 22841.122073	 9.54443397111
24141.1896701	 24141.571161	 9.54330087195
25515.6575264	 25516.0607373	 9.54217077941
26968.3800964	 26968.8062639	 9.54104367078
28503.8127774	 28504.2632085	 9.53991952363
30126.6646325	 30127.1407088	 9.5387983158
31841.9128336	 31842.416015	 9.53768002539
33654.8179252	 33655.3497551	 9.5365646308
35570.9399588	 35571.5020682	 9.53545211067
37596.155545	 37596.7496579	 9.5343424439
39736.6758765	 39737.3038149	 9.53323560966
41999.0657774	 41999.7294672	 9.53213158736
44390.2638373	 44390.9653139	 9.53103035665
46917.6036912	 46918.3451061	 9.52993189743
49588.8365113	 49589.6201384	 9.52883618985
52412.1547796	 52412.9830221	 9.52774321427
55396.217413	 55397.0928111	 9.5266529513
58550.1763202	 58551.1015587	 9.52556538177
61883.7044697	 61884.6823862	 9.52448048674
65407.0255562	 65408.05915	 9.52339824747
69130.9453558	 69132.0377968	 9.52231864547
73066.8848667	 73068.0395053	 9.52124166244
77226.9153364	 77228.1357139	 9.52016728028
81623.7952838	 81625.0851429	 9.51909548113
86271.0096279	 86272.3729246	 9.51802624729
91182.8110461	 91184.2519615	 9.51695956131
96374.2636852	 96375.7866384	 9.51589540589
101861.289363	 101862.899024	 9.51483376394
107660.716397	 107662.417705	 9.51377461858
113790.331221	 113792.129392	 9.5127179531
120268.932928	 120270.833477	 9.51166375097
127116.390932	 127118.399687	 9.51061199585
134353.705899	 134355.829022	 9.50956267157
142003.074163	 142005.318165	 9.50851576217
150087.955795	 150090.327558	 9.50747125181
158633.146552	 158635.653351	 9.50642912487
167664.853931	 167667.503453	 9.50538936587
177210.777537	 177213.577908	 9.50435195951
187300.194041	 187303.153851	 9.50331689064
197964.04697	 197967.175295	 9.50228414428
209235.041605	 209238.34804	 9.50125370562
221147.745288	 221151.239973	 9.50022556
233738.693436	 233742.387089	 9.49919969289
247046.501596	 247050.405546	 9.49817608994
261111.983873	 261116.110092	 9.49715473694
275978.278103	 275982.639247	 9.49613561984
291690.978158	 291695.587602	 9.49511872472
308298.273777	 308303.145657	 9.4941040378
325851.098357	 325856.247615	 9.49309154545
344403.285168	 344408.727597	 9.49208123419
364011.732453	 364017.484745	 9.49107309067
384736.57793	 384742.657726	 9.49006710165
406641.383232	 406647.809178	 9.48906325407
429793.328845	 429800.120649	 9.48806153496
454263.420145	 454270.598637	 9.48706193151
480126.705168	 480134.292365	 9.48606443101
507462.504778	 507470.523949	 9.48506902091
536354.655935	 536363.131674	 9.48407568875
566891.76882	 566900.727121	 9.48308442221
599167.498593	 599176.966931	 9.4820952091
633280.832632	 633290.840046	 9.48110803734
669336.394115	 669346.971296	 9.48012289495
707444.762894	 707455.942282	 9.4791397701
747722.814636	 747734.630518	 9.47815865105
790294.079273	 790306.567886	 9.47717952619
835289.119856	 835302.319503	 9.476202384
882845.932986	 882859.88415	 9.47522721309
933110.372042	 933125.117508	 9.47425400217
986236.594494	 986252.179487	 9.47328274006
1042387.5347	 1042404.00702	 9.47231341568
1101735.40363	 1101752.81379	 9.47134601806
1164462.21697	 1164480.61837	 9.47038053634
1230760.35343	 1230779.80251	 9.46941695974
1300833.14469	 1300853.70109	 9.46845527761
1374895.49904	 1374917.22581	 9.46749547937
1453174.56046	 1453197.52424	 9.46653755456
1535910.4053	 1535934.67651	 9.4655814928
1623356.77853	 1623382.43161	 9.46462728381
1715781.87199	 1715808.98561	 9.46367491741
1813469.14687	 1813497.8042	 9.46272438351
1916718.20314	 1916748.49206	 9.46177567212
2025845.69833	 2025877.71174	 9.46082877332
2141186.31874	 2141220.15482	 9.45988367729
2263093.80588	 2263129.5684	 9.4589403743
2391942.04138	 2391979.84002	 9.45799885471
2528126.19365	 2528166.14433	 9.45705910897
2672063.92982	 2672106.15508	 9.45612112759
2824196.69674	 2824241.32608	 9.45518490119
2984991.07483	 2985038.24512	 9.45425042047
3154940.20905	 3154990.06496	 9.45331767619
3334565.32135	 3334618.01579	 9.45238665923
3524417.30924	 3524473.0038	 9.4514573605
3725078.43529	 3725137.3008	 9.45052977104
3937164.11297	 3937226.32996	 9.44960388193
4161324.79403	 4161390.55332	 9.44867968434
4398247.96339	 4398317.46665	 9.44775716952
4648660.24762	 4648733.70802	 9.44683632879
4913329.64346	 4913407.2863	 9.44591715356
5193067.87319	 5193149.93659	 9.44499963527
5488732.87415	 5488819.60979	 9.44408376549
5801231.42994	 5801323.10383	 9.44316953582
6131521.95149	 6131618.8448	 9.44225693795
6480617.41643	 6480719.82631	 9.44134596363
6849588.47581	 6849696.71636	 9.44043660469
7239566.73774	 7239681.14091	 9.43952885301
7651748.2379	 7651869.15457	 9.43862270056
8087397.10777	 8087524.90877	 9.43771813937
8547849.45154	 8547984.52884	 9.43681516152
9034517.44395	 9034660.21181	 9.43591375917
9548893.66123	 9549044.55752	 9.43501392454
10092555.6588	 10092715.1463	 9.43411564993
10667170.8095	 10667339.3773	 9.43321892767
11274501.4173	 11274679.5824	 9.43232375019
11916410.122	 11916598.431	 9.43143010994
12594865.6124	 12595064.6426	 9.43053799947
13311948.6631	 13312159.025	 9.42964741138
14069858.5172	 14070080.856	 9.4287583383
14870919.6305	 14871154.6281	 9.42787077295
15717588.8007	 15717837.1777	 9.42698470811
16612462.7021	 16612725.2203	 9.42610013661
17558285.8495	 17558563.3141	 9.42521705131
18557959.0156	 18558252.2776	 9.42433544518
19614548.1271	 19614858.0858	 9.4234553112
20731293.668	 20731621.274	 9.42257664242
21911620.6176	 21911966.8758	 9.42169943196
23159148.9552	 23159514.9274	 9.42082367296
24477704.7618	 24478091.5704	 9.41994935865
25871331.9545	 25871740.786	 9.41907648229
27344304.6893	 27344736.7974	 9.4182050372
28901140.4691	 28901597.1791	 9.41733501674
30546613.9991	 30547096.7116	 9.41646641435
32285771.8298	 32286282.0254	 9.41559922348
34123947.8352	 34124487.0785	 9.41473343766
36066779.5709	 36067349.5157	 9.41386905045
38120225.564	 38120827.9584	 9.41300605549
40290583.588	 40291220.2795	 9.41214444643
42584509.9772	 42585182.9184	 9.411284217
45009040.0412	 45009751.2961	 9.41042536094
47571609.642	 47572361.3919	 9.40956787208
50280077.9991	 50280872.5494	 9.40871174427
53142751.7928	 53143591.5805	 9.4078569714
56168410.641	 56169298.2416	 9.40700354743
59366334.0249	 59367272.1607	 9.40615146635
62746329.7489	 62747321.2971	 9.4053007222
66318764.0206	 66319812.0221	 9.40445130904
70094593.2426	 70095700.9117	 9.40360322102
74085397.6157	 74086568.3494	 9.40275645229
78303416.6541	 78304654.043	 9.40191099706
82761586.7234	 82762894.5625	 9.40106684959
87473580.7153	 87474963.0155	 9.40022400416
92453849.9814	 92455310.9823	 9.39938245512
97717668.6548	 97719212.8372	 9.39854219684
103281180.494	 103282812.594	 9.39770322373
109161448.397	 109163173.419	 9.39686553026
115376506.727	 115378329.963	 9.39602911091
121945416.629	 121947343.67	 9.39519396022
128888324.483	 128890361.239	 9.39436007277
136226523.696	 136228676.414	 9.39352744317
143982520.005	 143984795.288	 9.39269606606
152180100.502	 152182505.326	 9.39186593615
160844406.585	 160846948.327	 9.39103704815
170002011.066	 170004697.521	 9.39020939682
179680999.67	 179683839.077	 9.38938297697
189911057.169	 189914058.236	 9.38855778344
200723558.424	 200726730.356	 9.38773381109
212151664.612	 212155017.136	 9.38691105483
224230424.923	 224233968.322	 9.3860895096
236996884.06	 237000629.201	 9.38526917039
250490195.849	 250494154.217	 9.38445003221
264751743.32	 264755927.057	 9.38363209009
279825265.63	 279829687.566	 9.38281533913
295756992.203	 295761665.899	 9.38199977443
312595784.515	 312600724.307	 9.38118539114
330393285.951	 330398506.987	 9.38037218445
349204080.185	 349209598.479	 9.37956014957
369085858.591	 369091691.066	 9.37874928174
390099597.175	 390105761.719	 9.37793957623
412309743.583	 412316259.103	 9.37713102837
435784414.761	 435791301.24	 9.37632363348
460595605.863	 460602884.42	 9.37551738694
486819411.054	 486827104.012	 9.37471228416
514536256.886	 514544387.839	 9.37390832056
543831148.961	 543839742.846	 9.37310549161
574793932.638	 574803015.813	 9.3723037928
607519568.58	 607529168.902	 9.37150321966
642108423.995	 642118570.906	 9.37070376774
678666580.451	 678677305.072	 9.36990543262
717306159.224	 717317494.447	 9.3691082099
758145665.164	 758157645.752	 9.36831209524
801310350.142	 801323012.84	 9.36751708429
846932597.189	 846945980.831	 9.36672317276
895152326.503	 895166472.138	 9.36593035636
946117424.579	 946132375.589	 9.36513863085
999984197.761	 1000000000.0	 9.36434799201


==> tikz/data/size_effect_1D_m10.0_std1.0_ps0.9.dat <==
# Find EC = 0.1 with mu_log = 10.0, v_log = 1.0 and p_safe = 0.9 
# a/lc	 a/lc_log	 threshold
0.000998427410044	 0.001	 8.75580811887
0.00105527242889	 0.00105693455356	 8.75578012846
0.00111535389352	 0.0011171106505	 8.75575054577
0.0011788560695	 0.00118071284667	 8.75571928031
0.00124597371353	 0.00124793620547	 8.75568623645
0.00131691267065	 0.0013189868962	 8.75565131313
0.00139189050563	 0.00139408282628	 8.75561440357
0.00147113717017	 0.00147345430962	 8.75557539492
0.00155489570818	 0.00155734477293	 8.75553416795
0.00164342300115	 0.00164601150231	 8.75549059666
0.00173699055603	 0.00173972643234	 8.75544454794
0.00183588533787	 0.00183877698008	 8.7553958811
0.00194041064997	 0.00194346692654	 8.75534444751
0.00205088706404	 0.00205411734835	 8.75529009013
0.00216765340343	 0.00217106760254	 8.75523264302
0.00229106778222	 0.00229467636723	 8.75517193087
0.00242150870358	 0.00242532274176	 8.75510776845
0.00255937622055	 0.0025634074093	 8.75503996006
0.00270509316305	 0.00270935386573	 8.75496829896
0.00285910643463	 0.00286360971851	 8.75489256671
0.00302188838306	 0.0030266480594	 8.75481253256
0.00319393824905	 0.00319896891543	 8.75472795274
0.00337578369735	 0.00338110078248	 8.75463856973
0.00356798243507	 0.00357360224607	 8.75454411152
0.00377112392211	 0.00377706369454	 8.75444429075
0.00398583117903	 0.00399210912975	 8.75433880391
0.00421276269776	 0.00421939808081	 8.75422733043
0.0044526144612	 0.00445962762682	 8.75410953168
0.00470612207772	 0.00471353453479	 8.75398505006
0.0049740630372	 0.00498189751921	 8.75385350787
0.0052572590956	 0.00526553963033	 8.75371450625
0.00555657879514	 0.00556533077843	 8.753567624
0.00587294012815	 0.0058821904017	 8.75341241634
0.00620731335242	 0.00621709028616	 8.7532484136
0.00656072396694	 0.00657105754604	 8.75307511992
0.00693425585701	 0.00694517777382	 8.75289201174
0.00732905461849	 0.00734059836976	 8.75269853635
0.00774633107119	 0.00775853206079	 8.75249411026
0.00818736497244	 0.00820026061993	 8.75227811757
0.00865350894197	 0.00866713879739	 8.75204990816
0.00914619261029	 0.00916059847544	 8.75180879593
0.00966692700331	 0.00968215305997	 8.75155405677
0.0102173091765	 0.0102334021219	 8.75128492659
0.010799027113	 0.0108160363031	 8.75100059917
0.0114138649006	 0.0114318425013	 8.7507002239
0.0120637082031	 0.0120827093504	 8.75038290347
0.0127505500439	 0.0127706330131	 8.75004769135
0.0134764969182	 0.0134977233023	 8.74969358928
0.0142437752538	 0.0142662101526	 8.74931954451
0.0150547382389	 0.0150784504586	 8.748924447
0.0159118730394	 0.0159369353038	 8.74850712647
0.0168178084272	 0.0168442976004	 8.74806634928
0.0177753228418	 0.0178033201643	 8.74760081525
0.0187873529122	 0.0188169442497	 8.74710915424
0.0198570024628	 0.0198882785699	 8.7465899227
0.020987552033	 0.0210206088313	 8.74604159996
0.0221824689383	 0.0222174078106	 8.74546258446
0.0234454179041	 0.0234823460055	 8.74485118979
0.0247802723054	 0.0248193028919	 8.74420564057
0.0261911260462	 0.0262323788216	 8.74352406822
0.0276823061148	 0.0277259075986	 8.74280450654
0.0292583858549	 0.0293044697697	 8.74204488717
0.0309241989914	 0.0309729066733	 8.74124303484
0.0326848544551	 0.0327363352872	 8.74039666262
0.0345457520516	 0.0346001639219	 8.73950336683
0.036512599022	 0.0365701088078	 8.73856062201
0.0385914275465	 0.0386522116263	 8.73756577569
0.040788613245	 0.0408528580393	 8.73651604298
0.0431108947304	 0.0431787972733	 8.73540850125
0.0455653942754	 0.0456371628192	 8.73424008451
0.0481596396561	 0.04823549431	 8.73300757793
0.0509015872395	 0.0509817606442	 8.7317076122
0.0537996463843	 0.0538843844261	 8.73033665795
0.0568627052328	 0.0569522677971	 8.72889102016
0.0601001579693	 0.0601948197383	 8.72736683262
0.0635219336321	 0.0636219849266	 8.72576005259
0.0671385265646	 0.0672442742348	 8.72406645548
0.0709610286011	 0.0710727969677	 8.7222816298
0.0750011630845	 0.0751192949332	 8.72040097243
0.079271320821	 0.0793961784538	 8.71841968411
0.0837845980819	 0.0839165644283	 8.71633276544
0.0885548367687	 0.0886943165601	 8.71413501329
0.0935966668656	 0.0937440878766	 8.7118210179
0.0989255513081	 0.0990813656686	 8.70938516056
0.104557833407	 0.104722518989	 8.70682161216
0.110510786973	 0.110684848855	 8.70412433264
0.116802669293	 0.11698664131	 8.70128707149
0.123452777124	 0.123647223505	 8.69830336947
0.130481505875	 0.130687022974	 8.69516656162
0.137910412159	 0.138127630283	 8.69186978189
0.145762279906	 0.145991865247	 8.6884059693
0.154061190238	 0.154303846918	 8.68476787608
0.162832595325	 0.163089067555	 8.68094807782
0.172103396445	 0.172374470806	 8.67693898583
0.181902026487	 0.182188534347	 8.67273286194
0.192258537157	 0.192561357213	 8.66832183593
0.203204691137	 0.203524752118	 8.66369792574
0.214774059508	 0.215112343018	 8.65885306068
0.227002124702	 0.227359668233	 8.6537791078
0.239926389329	 0.240304289441	 8.64846790148
0.253586491192	 0.253985906878	 8.64291127655
0.268024324856	 0.268446481096	 8.63710110478
0.283284170135	 0.283730361652	 8.63102933502
0.299412827891	 0.299884423123	 8.62468803676
0.316459763577	 0.316958208873	 8.61806944727
0.334477258935	 0.335004082991	 8.61116602196
0.353520572348	 0.354077390897	 8.60397048799
0.373648108308	 0.374236629072	 8.59647590053
0.394921596542	 0.395543624473	 8.58867570163
0.417406281332	 0.418063724146	 8.58056378092
0.441171121612	 0.441865995639	 8.57213453773
0.466289002463	 0.467023438833	 8.5633829438
0.492836958648	 0.493613209824	 8.55430460596
0.520896410865	 0.521716857555	 8.5448958277
0.550553415468	 0.551420573924	 8.53515366886
0.581898928387	 0.582815458123	 8.52507600219
0.615029084091	 0.615997796038	 8.51466156592
0.650045490419	 0.651069355548	 8.50391001103
0.687055540208	 0.688137698642	 8.49282194232
0.726172740659	 0.7273165113	 8.48139895203
0.767517061455	 0.768725952166	 8.4696436452
0.811215302697	 0.812493021061	 8.45755965572
0.857401483795	 0.858751948485	 8.44515165255
0.906217254495	 0.907644607289	 8.43242533536
0.957812329306	 0.959320947794	 8.41938741932
1.01234494667	 1.01393945768	 8.40604560905
1.06998235425	 1.07166764803	 8.39240856157
1.13090132191	 1.13268256714	 8.37848583893
1.19528868379	 1.19717134342	 8.36428785092
1.26334191137	 1.26533175939	 8.34982578884
1.33526971909	 1.33737285821	 8.3351115513
1.41129270442	 1.41351558484	 8.32015766333
1.49164402449	 1.49399346361	 8.30497719021
1.57657011109	 1.57905331447	 8.28958364737
1.66633142652	 1.66895600998	 8.27399090799
1.76120326237	 1.76397727531	 8.25821310979
1.86147658384	 1.86440853397	 8.24226456238
1.96745892209	 1.9705578015	 8.22615965677
2.07947531747	 2.08275063019	 8.2099127781
2.1978693163	 2.20133110749	 8.19353822281
2.32300402461	 2.32666291133	 8.17705012121
2.45526322166	 2.45913042547	 8.16046236621
2.59505253705	 2.59913991838	 8.14378854872
2.74280069471	 2.74712078927	 8.12704190031
2.89896082776	 2.90352688498	 8.11023524308
3.06401186827	 3.06883789192	 8.09338094706
3.23846001609	 3.24356080724	 8.07649089486
3.42284029132	 3.42823149373	 8.05957645345
3.61771817521	 3.62341632332	 8.04264845268
3.82369134441	 3.82971391405	 8.02571717027
4.04139150405	 4.047756966	 8.00879232252
4.27148632508	 4.27821420177	 7.99188306056
4.51468149203	 4.52179241737	 7.97499797133
4.77172286724	 4.77923864994	 7.95814508284
5.04339877838	 5.05134246882	 7.94133187318
5.33054243625	 5.33893839715	 7.92456528268
5.63403449008	 5.64290847126	 7.90785172877
5.9548057285	 5.96418494584	 7.89119712299
6.29383993418	 6.30375315307	 7.87460688978
6.65217690099	 6.66265452458	 7.85808598654
7.03091562304	 7.04198978545	 7.8416389247
7.43121766514	 7.44292233004	 7.82526979144
7.8543107253	 7.86668179007	 7.80898227166
8.30149239995	 8.31456780577	 7.79277967015
8.77413416361	 8.78795401182	 7.77666493355
9.27368557507	 9.28829225017	 7.76064067209
9.80167872312	 9.81711702275	 7.74470918081
10.3597329253	 10.3760501977	 7.7288724602
10.9495596944	 10.9668059834	 7.71313223627
11.5729679873	 11.591196186	 7.69748997972
12.231869753	 12.251135766	 7.68194692444
12.9282857965	 12.9486487115	 7.66650408511
13.6643519766	 13.685874245	 7.65116227395
14.4423257561	 14.4650733852	 7.63592211661
15.2645931254	 15.2886358806	 7.62078406714
16.1336759202	 16.159087539	 7.6057484222
17.052239556	 17.0790979739	 7.5908153343
18.0231012022	 18.0514887922	 7.5759848243
19.0492384229	 19.0792422477	 7.56125679307
20.1337983081	 20.1655103872	 7.54663103242
21.2801071262	 21.3136247184	 7.53210723521
22.4916805251	 22.5271064265	 7.51768500486
23.7722343146	 23.8096771738	 7.50336386411
25.1256958624	 25.1652705141	 7.48914326316
26.5562161392	 26.5980439559	 7.47502258723
28.0681824492	 28.1123917141	 7.46100116352
29.6662318862	 29.7129581858	 7.44707826767
31.3552655543	 31.404652195	 7.4332531297
33.1404636004	 33.1926620473	 7.41952493947
35.0273011002	 35.0824714424	 7.4058928517
37.0215648506	 37.0798762917	 7.39235599064
39.1293711174	 39.1910024943	 7.37891345424
41.357184393	 41.4223247248	 7.36556431811
43.7118372228	 43.7806862904	 7.35230763902
46.2005511603	 46.2733201188	 7.33914245814
48.8309589148	 48.9078709414	 7.32606780406
51.6111277604	 51.6924187389	 7.31308269543
54.5495842781	 54.6355035221	 7.30018614346
57.6553405057	 57.7461515236	 7.28737715413
60.9379215776	 61.0339028803	 7.27465473019
64.4073949374	 64.5088408927	 7.26201787304
68.074401214	 68.1816229494	 7.24946558436
71.9501868558	 72.0635132129	 7.2369968676
76.0466386229	 76.1664171655	 7.2246107293
80.3763200425	 80.502918123	 7.21230618036
84.9525099407	 85.0863158264	 7.20008223706
89.7892431678	 89.9306672319	 7.18793792202
94.9013536419	 95.0508296219	 7.17587226512
100.304519844	 100.462506172	 7.16388430416
106.015312901	 106.18229411	 7.15197308563
112.051247411	 112.227735621	 7.14013766522
118.430835158	 118.617371645	 7.12837710838
125.173641885	 125.370798744	 7.11669049073
132.300347303	 132.5087292	 7.10507689847
139.832808512	 140.053054539	 7.09353542868
147.794127038	 148.026912674	 7.08206518962
156.208719679	 156.454758862	 7.07066530094
165.102393396	 165.362440709	 7.05933489385
174.502424455	 174.777277446	 7.04807311131
184.437642087	 184.72814371	 7.03687910808
194.938516898	 195.245558102	 7.02575205085
206.037254329	 206.361776786	 7.01469111826
217.76789342	 218.110892419	 7.00369550091
230.166411212	 230.528938705	 6.99276440142
243.270833078	 243.654000913	 6.98189703434
257.121349353	 257.526332677	 6.97109262613
271.760438589	 272.188479458	 6.96035041514
287.232997834	 287.685409019	 6.94966965149
303.586480333	 304.064649347	 6.93904959701
320.871041057	 321.37643441	 6.92848952512
339.139690529	 339.673858227	 6.91798872076
358.448457403	 359.013037701	 6.90754648023
378.856560299	 379.453284724	 6.89716211111
400.426589422	 401.057288086	 6.88683493209
423.224698524	 423.891305734	 6.87656427283
447.320807789	 448.025367983	 6.86634947386
472.788818278	 473.533492292	 6.85618988639
499.706838574	 500.49391027	 6.84608487218
528.157424338	 528.98930761	 6.83603380338
558.227831501	 559.107077676	 6.82603606236
590.010283871	 590.939589534	 6.81609104157
623.602255978	 624.584471244	 6.8061981434
659.106772019	 660.144909273	 6.79635677996
696.632721831	 697.729964967	 6.78656637297
736.295194843	 737.454909026	 6.77682635358
778.215833048	 779.44157504	 6.76713616221
822.523204074	 823.81873314	 6.75749524841
869.353195489	 870.722484924	 6.74790307065
918.849431559	 920.296680876	 6.73835909622
971.163713732	 972.693361543	 6.72886280103
1026.4564862	 1028.07322383	 6.71941366947
1084.89732799	 1086.60611385	 6.71001119426
1146.66547302	 1148.47154784	 6.7006548763
1211.95035981	 1213.85926269	 6.69134422448
1280.95221248	 1282.96979789	 6.68207875561
1353.88265482	 1356.01511057	 6.67285799417
1430.96535934	 1433.2192255	 6.66368147225
1512.43673324	 1514.81892226	 6.65454872938
1598.54664343	 1601.06446132	 6.64545931237
1689.55918291	 1692.22035164	 6.63641277517
1785.7534807	 1788.56616188	 6.62740867879
1887.42455789	 1890.39737782	 6.6184465911
1994.88423247	 1998.02630857	 6.60952608671
2108.46207564	 2111.78304445	 6.60064674688
2228.50642261	 2232.0164693	 6.59180815934
2355.38544089	 2359.09533051	 6.58300991823
2489.48825942	 2493.40936995	 6.57425162389
2631.22616206	 2635.37051927	 6.56553288282
2781.0338489	 2785.41416324	 6.55685330751
2939.37076952	 2944.0004751	 6.54821251638
3106.72253203	 3111.61582782	 6.53961013358
3283.60239242	 3288.77428583	 6.53104578896
3470.55282869	 3476.01918154	 6.52251911793
3668.14720459	 3673.9247818	 6.51402976135
3876.99152807	 3883.09804906	 6.50557736543
4097.72630987	 4104.1805029	 6.49716158161
4331.02852792	 4337.85018756	 6.4887820665
4577.61370361	 4584.82375139	 6.48043848176
4838.23809618	 4845.85864482	 6.47213049397
5113.7010222	 5121.75544336	 6.46385777461
5404.84730692	 5413.36030297	 6.45561999988
5712.56987539	 5721.56755506	 6.44741685069
6037.81249092	 6047.32244946	 6.43924801253
6381.57264955	 6391.62405334	 6.43111317539
6744.90463935	 6755.52831533	 6.42301203365
7128.92277379	 7140.15130401	 6.41494428606
7534.80480926	 7546.67263084	 6.4069096356
7963.79555722	 7976.33906793	 6.39890778944
8417.2107019	 8430.46837179	 6.39093845882
8896.44083542	 8910.45332482	 6.38300135901
9402.95572264	 9417.76600687	 6.37509620924
9938.30880883	 9953.96230998	 6.3672227326
10504.141984	 10520.6867102	 6.35938065597
11102.1906183	 11119.6773112	 6.35156970998
11734.2888847	 11752.7711746	 6.3437896289
12402.3753837	 12421.9099545	 6.33604015063
13108.4990892	 13129.1458521	 6.32832101658
13854.8256327	 13876.6479098	 6.32063197161
14643.6439447	 14666.7086634	 6.31297276403
15477.3732752	 15501.7511734	 6.30534314546
16358.5706128	 16384.3364558	 6.29774287082
17289.9385275	 17317.1713372	 6.29017169824
18274.3334586	 18303.1167562	 6.28262938903
19314.7744757	 19345.1965374	 6.27511570762
20414.4525375	 20446.6066658	 6.26763042148
21576.7402789	 21610.7250881	 6.2601733011
22805.2023539	 22841.122073	 6.25274411991
24103.6063687	 24141.571161	 6.24534265425
25475.9344364	 25516.0607373	 6.2379686833
26926.39539	 26968.8062639	 6.23062198905
28459.4376905	 28504.2632085	 6.22330235623
30079.7630699	 30127.1407088	 6.2160095723
31792.3409514	 31842.416015	 6.20874342735
33602.4236901	 33655.3497551	 6.2015037141
35515.5626813	 35571.5020682	 6.19429022783
37537.625387	 37596.7496579	 6.18710276637
39674.81333	 39737.3038149	 6.17994113
41933.6811144	 41999.7294672	 6.17280512146
44321.1565277	 44390.9653139	 6.1656945459
46844.5617878	 46918.3451061	 6.15860921082
49511.6359998	 49589.6201384	 6.15154892603
52330.5588914	 52412.9830221	 6.14451350365
55309.9758993	 55397.0928111	 6.13750275804
58459.0246844	 58551.1015587	 6.13051650575
61787.3631563	 61884.6823862	 6.12355456553
65305.1990931	 65408.05915	 6.11661675826
69023.3214485	 69132.0377968	 6.10970290691
72953.1334402	 73068.0395053	 6.10281283654
77106.6875233	 77228.1357139	 6.09594637424
81496.7223538	 81625.0851429	 6.08910334911
86136.7018574	 86272.3729246	 6.08228359221
91040.8565227	 91184.2519615	 6.07548693655
96224.2270443	 96375.7866384	 6.06871321704
101702.710453	 101862.899024	 6.0619622705
107493.108868	 107662.417705	 6.05523393558
113613.181032	 113792.129392	 6.04852805274
120081.696772	 120270.833477	 6.04184446427
126918.494568	 127118.399687	 6.03518301419
134144.542395	 134355.829022	 6.02854354829
141782.002028	 142005.318165	 6.02192591405
149854.297016	 150090.327558	 6.01532996065
158386.184516	 158635.653351	 6.00875553893
167403.831221	 167667.503453	 6.00220250136
176934.893615	 177213.577908	 5.99567070203
187008.602792	 187303.153851	 5.98915999661
197655.854104	 197967.175295	 5.98267024233
208909.301915	 209238.34804	 5.97620129797
220803.459754	 221151.239973	 5.96975302382
233374.806159	 233742.387089	 5.96332528168
246661.896559	 247050.405546	 5.9569179348
260705.48152	 261116.110092	 5.95053084789
275548.63172	 275982.639247	 5.94416388709
291236.870051	 291695.587602	 5.93781691996
307818.311226	 308303.145657	 5.93148981544
325343.809353	 325856.247615	 5.92518244383
343867.113891	 344408.727597	 5.9188946768
363445.034504	 364017.484745	 5.91262638732
384137.615287	 384742.657726	 5.9063774497
406008.318918	 406647.809178	 5.90014773953
429124.221296	 429800.120649	 5.89393713366
453556.217257	 454270.598637	 5.88774551023
479379.237999	 480134.292365	 5.88157274859
506672.4809	 507470.523949	 5.87541872931
535519.6524	 536363.131674	 5.86928333419
566009.224731	 566900.727121	 5.86316644618
598234.707251	 599176.966931	 5.85706794943
632294.933231	 633290.840046	 5.85098772923
668294.362972	 669346.971296	 5.84492567202
706343.404173	 707455.942282	 5.83888166535
746558.750548	 747734.630518	 5.83285559789
789063.739715	 790306.567886	 5.82684735939
833988.731465	 835302.319503	 5.82085684069
881471.507563	 882859.88415	 5.81488393368
931657.69432	 933125.117508	 5.80892853132
984701.209215	 986252.179487	 5.80299052758
1040764.73295	 1042404.00702	 5.79706981747
1100020.20838	 1101752.81379	 5.791166297
1162649.36785	 1164480.61837	 5.78527986316
1228844.29055	 1230779.80251	 5.77941041396
1298807.99163	 1300853.70109	 5.77355784835
1372755.04479	 1374917.22581	 5.76772206623
1450912.24041	 1453197.52424	 5.76190296846
1533519.28107	 1535934.67651	 5.75610045682
1620829.51671	 1623382.43161	 5.75031443401
1713110.72163	 1715808.98561	 5.74454480366
1810645.91576	 1813497.8042	 5.73879147025
1913734.23263	 1916748.49206	 5.73305433919
2022691.83679	 2025877.71174	 5.72733331673
2137852.89351	 2141220.15482	 5.72162831
2259570.59357	 2263129.5684	 5.71593922697
2388218.23655	 2391979.84002	 5.71026597645
2524190.37565	 2528166.14433	 5.7046084681
2667904.02778	 2672106.15508	 5.69896661236
2819799.95253	 2824241.32608	 5.69334032051
2980344.00396	 2985038.24512	 5.68772950462
3150028.55927	 3154990.06496	 5.68213407755
3329374.02899	 3334618.01579	 5.67655395294
3518930.45295	 3524473.0038	 5.67098904518
3719279.1873	 3725137.3008	 5.66543926944
3931034.68738	 3937226.32996	 5.65990454165
4154846.39233	 4161390.55332	 5.65438477846
4391400.71678	 4398317.46665	 5.64887989725
4641423.15608	 4648733.70802	 5.64338981614
4905680.51135	 4913407.2863	 5.63791445396
5184983.24116	 5193149.93659	 5.63245373024
5480187.9472	 5488819.60979	 5.62700756521
5792200.00139	 5801323.10383	 5.6215758798
6121976.32258	 6131618.8448	 5.6161585956
6470528.3114	 6480719.82631	 5.61075563488
6838924.9521	 6849696.71636	 5.6053669206
7228296.09106	 7239681.14091	 5.59999237635
7639835.90199	 7651869.15457	 5.59463192636
8074806.54833	 8087524.90877	 5.58928549553
8534542.05422	 8547984.52884	 5.58395300939
9020452.3959	 9034660.21181	 5.57863439407
9534027.82595	 9549044.55752	 5.57332957635
10076843.4438	 10092715.1463	 5.56803848362
10650564.0266	 10667339.3773	 5.56276104384
11256949.1346	 11274679.5824	 5.55749718562
11897858.508	 11916598.431	 5.55224683813
12575257.7704	 12595064.6426	 5.54700993112
13291224.4575	 13312159.025	 5.54178639495
14047954.3882	 14070080.856	 5.53657616051
14847768.3997	 14871154.6281	 5.53137915928
15693119.4649	 15717837.1777	 5.5261953233
16586600.2155	 16612725.2203	 5.52102458516
17530950.8938	 17558563.3141	 5.51586687799
18529067.7564	 18558252.2776	 5.51072213547
19584011.957	 19614858.0858	 5.50559029179
20699018.9346	 20731621.274	 5.5004712817
21877508.3367	 21911966.8758	 5.49536504046
23123094.5069	 23159514.9274	 5.49027150383
24439597.5695	 24478091.5704	 5.48519060811
25831055.1462	 25871740.786	 5.48012229009
27301734.7389	 27344736.7974	 5.47506648705
28856146.8177	 28901597.1791	 5.47002313678
30499058.6541	 30547096.7116	 5.46499217756
32235508.9425	 32286282.0254	 5.45997354815
34070823.2529	 34124487.0785	 5.45496718777
36010630.3641	 36067349.5157	 5.44997303614
38060879.5273	 38120827.9584	 5.44499103344
40227858.7112	 40291220.2795	 5.4400211203
42518213.8875	 42585182.9184	 5.43506323784
44938969.4133	 45009751.2961	 5.43011732758
47497549.5742	 47572361.3919	 5.42518333155
50201801.3543	 50280872.5494	 5.42026119218
53060018.5022	 53143591.5805	 5.41535085236
56080966.9674	 56169298.2416	 5.4104522554
59273911.7848	 59367272.1607	 5.40556534505
62648645.4899	 62747321.2971	 5.40069006549
66215518.1518	 66319812.0221	 5.39582636131
69985469.1164	 70095700.9117	 5.39097417752
73970060.5561	 74086568.3494	 5.38613345955
78181512.9305	 78304654.043	 5.38130415322
82632742.4657	 82762894.5625	 5.37648620477
87337400.7673	 87474963.0155	 5.37167956085
92309916.6889	 92455310.9823	 5.36688416846
97565540.5845	 97719212.8372	 5.36209997505
103120391.08	 103282812.594	 5.35732692842
108991504.509	 109163173.419	 5.35256497675
115196887.16	 115378329.963	 5.34781406864
121755570.502	 121947343.67	 5.34307415301
128687669.552	 128890361.239	 5.3383451792
136014444.566	 136228676.414	 5.3336270969
143758366.245	 143984795.288	 5.32891985615
151943184.647	 152182505.326	 5.32422340738
160594002.031	 160846948.327	 5.31953770135
169737349.841	 170004697.521	 5.31486268919
179401270.076	 179683839.077	 5.31019832239
189615401.296	 189914058.236	 5.30554455275
200411069.516	 200726730.356	 5.30090133245
211821384.287	 212155017.136	 5.29626861401
223881340.236	 224233968.322	 5.29164635025
236627924.392	 237000629.201	 5.28703449436
250100229.626	 250494154.217	 5.28243299985
264339574.545	 264755927.057	 5.27784182054
279389630.209	 279829687.566	 5.27326091061
295296554.074	 295761665.899	 5.26869022453
312109131.547	 312600724.307	 5.2641297171
329878925.614	 330398506.987	 5.25957934342
348660434.972	 349209598.479	 5.25503905893
368511261.18	 369091691.066	 5.25050881935
389492285.316	 390105761.719	 5.24598858072
411667854.695	 412316259.103	 5.24147829939
435105980.216	 435791301.24	 5.23697793198
459878544.95	 460602884.42	 5.23248743545
486061524.598	 486827104.012	 5.22800676702
513735220.503	 514544387.839	 5.22353588421
542984505.929	 543839742.846	 5.21907474484
573899086.363	 574803015.813	 5.214623307
606573774.632	 607529168.902	 5.21018152908
641108781.691	 642118570.906	 5.20574936973
677610023.959	 678677305.072	 5.20132678791
716189448.159	 717317494.447	 5.19691374281
756965374.653	 758157645.752	 5.19251019393
800062860.318	 801323012.84	 5.18811610104
845614082.088	 846945980.831	 5.18373142415
893758742.335	 895166472.138	 5.17935612356
944644497.318	 946132375.589	 5.17499015983
998427410.044	 1000000000.0	 5.17063349376


==> tikz/data/size_effect_1D_m10.0_std10.0_ps0.9.dat <==
# Find EC = 0.1 with mu_log = 10.0, v_log = 100.0 and p_safe = 0.9 
# a/lc	 a/lc_log	 threshold
0.0008911809327	 0.001	 2.4317991344
0.000941919921242	 0.00105693455356	 2.4317412163
0.000995547711445	 0.0011171106505	 2.43168000447
0.00105222877594	 0.00118071284667	 2.43161531183
0.00111213695154	 0.00124793620547	 2.43154694069
0.00117545597237	 0.0013189868962	 2.43147468218
0.00124238003339	 0.00139408282628	 2.4313983156
0.00131311438594	 0.00147345430962	 2.43131760774
0.00138787596727	 0.00155734477293	 2.43123231222
0.00146689406586	 0.00164601150231	 2.4311421687
0.00155041102462	 0.00173972643234	 2.43104690213
0.00163868298414	 0.00183877698008	 2.43094622192
0.00173198066826	 0.00194346692654	 2.43083982104
0.00183059021438	 0.00205411734835	 2.43072737514
0.00193481405098	 0.00217106760254	 2.43060854155
0.00204497182519	 0.00229467636723	 2.43048295827
0.0021614013831	 0.00242532274176	 2.4303502429
0.00228445980591	 0.0025634074093	 2.43020999146
0.00241452450508	 0.00270935386573	 2.43006177724
0.00255199437983	 0.00286360971851	 2.42990514948
0.00269729104053	 0.0030266480594	 2.42973963209
0.00285086010173	 0.00319896891543	 2.42956472221
0.00301317254888	 0.00338110078248	 2.42937988871
0.00318472618275	 0.00357360224607	 2.42918457068
0.00336604714617	 0.00377706369454	 2.42897817571
0.00355769153769	 0.00399210912975	 2.42876007822
0.00376024711708	 0.00421939808081	 2.4285296176
0.00397433510796	 0.00445962762682	 2.42828609628
0.00420061210302	 0.00471353453479	 2.42802877771
0.00443977207778	 0.00498189751921	 2.42775688425
0.00469254851893	 0.00526553963033	 2.42746959489
0.0049597166739	 0.00556533077843	 2.42716604288
0.0052420959285	 0.0058821904017	 2.42684531331
0.0055405523199	 0.00621709028616	 2.42650644044
0.0058560011927	 0.00657105754604	 2.42614840495
0.00618941000624	 0.00694517777382	 2.42577013112
0.00654180130173	 0.00734059836976	 2.42537048373
0.00691425583831	 0.00775853206079	 2.42494826491
0.00730791590765	 0.00820026061993	 2.42450221084
0.00772398883729	 0.00866713879739	 2.42403098816
0.00816375069343	 0.00916059847544	 2.42353319039
0.00862855019452	 0.00968215305997	 2.42300733404
0.0091198128477	 0.0102334021219	 2.42245185457
0.00963904532072	 0.0108160363031	 2.4218651022
0.0101878400628	 0.0114318425013	 2.42124533749
0.0107678801885	 0.0120827093504	 2.42059072673
0.0113809446398	 0.0127706330131	 2.41989933708
0.0120289136419	 0.0134977233023	 2.41916913162
0.0127137744699	 0.0142662101526	 2.41839796401
0.0134376275434	 0.0150784504586	 2.41758357309
0.0142026928684	 0.0159369353038	 2.41672357716
0.0150113168462	 0.0168442976004	 2.41581546804
0.0158659794692	 0.0178033201643	 2.41485660493
0.016769301927	 0.0188169442497	 2.41384420804
0.0177240546457	 0.0198882785699	 2.41277535192
0.0187331657842	 0.0210206088313	 2.41164695867
0.0197997302148	 0.0222174078106	 2.41045579081
0.0209270190152	 0.0234823460055	 2.40919844401
0.0221184895001	 0.0248193028919	 2.40787133952
0.0233777958252	 0.0262323788216	 2.40647071649
0.0247088001937	 0.0277259075986	 2.40499262403
0.0261155847016	 0.0293044697697	 2.40343291307
0.0276024638575	 0.0309729066733	 2.40178722811
0.0291739978144	 0.0327363352872	 2.40005099882
0.0308350063554	 0.0346001639219	 2.39821943146
0.0325905836762	 0.0365701088078	 2.39628750032
0.034446114008	 0.0386522116263	 2.39424993902
0.0364072881309	 0.0408528580393	 2.39210123186
0.0384801208269	 0.0431787972733	 2.38983560519
0.040670969327	 0.0456371628192	 2.38744701889
0.0429865528084	 0.04823549431	 2.38492915805
0.0454339730016	 0.0509817606442	 2.38227542479
0.0480207359708	 0.0538843844261	 2.37947893052
0.0507547751348	 0.0569522677971	 2.37653248854
0.053644475598	 0.0601948197383	 2.37342860719
0.0566986998671	 0.0636219849266	 2.37015948362
0.0599268150313	 0.0672442742348	 2.36671699835
0.0633387214913	 0.0710727969677	 2.36309271071
0.0669448833223	 0.0751192949332	 2.35927785536
0.0707563603673	 0.0793961784538	 2.35526334005
0.0747848421562	 0.0839165644283	 2.35103974484
0.0790426837572	 0.0886943165601	 2.34659732285
0.083542943669	 0.0937440878766	 2.34192600301
0.0882994238697	 0.0990813656686	 2.3370153948
0.0933267121471	 0.104722518989	 2.33185479538
0.0986402268383	 0.110684848855	 2.32643319936
0.104256264116	 0.11698664131	 2.32073931145
0.110192047969	 0.123647223505	 2.31476156233
0.116465783026	 0.130687022974	 2.30848812812
0.123096710387	 0.138127630283	 2.30190695362
0.130105166638	 0.145991865247	 2.29500577978
0.137512646216	 0.154303846918	 2.28777217572
0.145341867337	 0.163089067555	 2.28019357559
0.153616841667	 0.172374470806	 2.2722573206
0.162362947966	 0.182188534347	 2.26395070659
0.171607009923	 0.192561357213	 2.25526103733
0.18137737842	 0.203524752118	 2.24617568388
0.191704018486	 0.215112343018	 2.23668215015
0.202618601194	 0.227359668233	 2.22676814492
0.214154600795	 0.240304289441	 2.21642166017
0.226347397384	 0.253985906878	 2.20563105598
0.239234385403	 0.268446481096	 2.19438515165
0.252855088332	 0.283730361652	 2.18267332299
0.267251279901	 0.299884423123	 2.17048560518
0.28246711221	 0.316958208873	 2.15781280094
0.298549251138	 0.335004082991	 2.14464659307
0.315547019467	 0.354077390897	 2.13097966064
0.333512548147	 0.374236629072	 2.11680579766
0.352500936182	 0.395543624473	 2.10212003298
0.372570419612	 0.418063724146	 2.08691874999
0.393782550121	 0.441865995639	 2.07119980435
0.416202383812	 0.467023438833	 2.05496263795
0.439898680724	 0.493613209824	 2.03820838705
0.464944115721	 0.521716857555	 2.02093998246
0.491415501379	 0.551420573924	 2.00316223938
0.519394023562	 0.582815458123	 1.98488193471
0.548965490414	 0.615997796038	 1.96610786948
0.580220595529	 0.651069355548	 1.94685091406
0.613255196101	 0.688137698642	 1.92712403422
0.648170606908	 0.7273165113	 1.90694229604
0.685073911042	 0.768725952166	 1.88632284818
0.724078288321	 0.812493021061	 1.8652848803
0.765303362408	 0.858751948485	 1.84384955696
0.808875567683	 0.907644607289	 1.82203992668
0.854928537013	 0.959320947794	 1.79988080667
0.903603511592	 1.01393945768	 1.77739864407
0.955049774118	 1.07166764803	 1.7546213552
1.00942510663	 1.13268256714	 1.73157814508
1.06689627443	 1.19717134342	 1.7082993098
1.12763953751	 1.26533175939	 1.68481602471
1.19184119115	 1.33737285821	 1.66116012227
1.25969813728	 1.41351558484	 1.63736386297
1.33141848834	 1.49399346361	 1.61345970355
1.40722220558	 1.57905331447	 1.58948006629
1.48734177361	 1.66895600998	 1.56545711336
1.57202291348	 1.76397727531	 1.54142252993
1.66152533624	 1.86440853397	 1.51740731927
1.75612353948	 1.9705578015	 1.49344161289
1.85610764919	 2.08275063019	 1.46955449816
1.96178430956	 2.20133110749	 1.44577386533
2.0734776234	 2.32666291133	 1.42212627534
2.1915301462	 2.45913042547	 1.39863684922
2.31630393668	 2.59913991838	 1.37532917946
2.44818166722	 2.74712078927	 1.35222526301
2.58756779747	 2.90352688498	 1.32934545533
2.73488981482	 3.06883789192	 1.30670844446
2.89059954546	 3.24356080724	 1.2843312437
3.0551745401	 3.42823149373	 1.26222920135
3.22911953858	 3.62341632332	 1.24041602571
3.41296801789	 3.82971391405	 1.21890382349
3.6072838283	 4.047756966	 1.19770314968
3.81266292262	 4.27821420177	 1.17682306703
4.02973518399	 4.52179241737	 1.15627121325
4.25916635764	 4.77923864994	 1.13605387414
4.50166009274	 5.05134246882	 1.11617606122
4.7579601004	 5.33893839715	 1.09664159201
5.02885243456	 5.64290847126	 1.07745317205
5.31516790283	 5.96418494584	 1.05861247716
5.61778461446	 6.30375315307	 1.04012023509
5.93763067347	 6.66265452458	 1.02197630562
6.27568702506	 7.04198978545	 1.00417975856
6.6329904641	 7.44292233004	 0.986728948809
7.01063681493	 7.86668179007	 0.969621588338
7.40978429214	 8.31456780577	 0.952854814515
7.83165705278	 8.78795401182	 0.936425254714
8.27754895069	 9.28829225017	 0.920329086972
8.74882750476	 9.81711702275	 0.904562096675
9.2469380929	 10.3760501977	 0.889119729255
9.77340838499	 10.9668059834	 0.873997138946
10.3298530281	 11.591196186	 0.859189233703
10.9179785986	 12.251135766	 0.844690716395
11.5395888359	 12.9486487115	 0.830496122432
12.1965901745	 13.685874245	 0.816599853995
12.890997591	 14.4650733852	 0.80299621105
13.6249407838	 15.2886358806	 0.789679419321
14.4006707045	 16.159087539	 0.776643655449
15.220566462	 17.0790979739	 0.76388306949
16.0871426185	 18.0514887922	 0.751391804974
17.0030569015	 19.0792422477	 0.739164016692
17.9711183553	 20.1655103872	 0.727193886399
18.9942959558	 21.3136247184	 0.7154756366
20.0757277162	 22.5271064265	 0.704003542596
21.218730311	 23.8096771738	 0.692771942915
22.4268092484	 25.1652705141	 0.681775248314
23.7036696206	 26.5980439559	 0.671007949446
25.0532274682	 28.1123917141	 0.660464623355
26.4796217893	 29.7129581858	 0.650139938888
27.9872272342	 31.404652195	 0.640028661151
29.5806675221	 33.1926620473	 0.630125655099
31.2648296214	 35.0824714424	 0.620425888359
33.044878738	 37.0798762917	 0.610924433362
34.9262741563	 39.1910024943	 0.601616468864
36.9147859829	 41.4223247248	 0.592497280936
39.0165128425	 43.7806862904	 0.583562263463
41.2379005826	 46.2733201188	 0.574806918236
43.5857620419	 48.9078709414	 0.566226854677
46.0672979452	 51.6924187389	 0.557817789233
48.6901189874	 54.6355035221	 0.549575544508
51.4622691746	 57.7461515236	 0.541496048145
54.3922504951	 61.0339028803	 0.533575331512
57.4890489941	 64.5088408927	 0.525809528207
60.7621623331	 68.1816229494	 0.518194872425
64.2216289187	 72.0635132129	 0.510727697198
67.87805869	 76.1664171655	 0.503404432534
71.7426656579	 80.502918123	 0.496221603487
75.8273022981	 85.0863158264	 0.489175828148
80.144495902	 89.9306672319	 0.482263815603
84.7074869963	 95.0508296219	 0.475482363848
89.5302699515	 100.462506172	 0.468828357689
94.6276359011	 106.18229411	 0.46229876662
100.015218105	 112.227735621	 0.455890642712
105.709539897	 118.617371645	 0.449601118493
111.728065358	 125.370798744	 0.443427404852
118.089252879	 132.5087292	 0.437366788953
124.812611772	 140.053054539	 0.431416632175
131.918762101	 148.026912674	 0.425574368081
139.429497928	 156.454758862	 0.419837500413
147.367854145	 165.362440709	 0.414203601126
155.758177129	 174.777277446	 0.408670308455
164.626199407	 184.72814371	 0.403235325025
173.999118575	 195.245558102	 0.397896415992
183.90568071	 206.361776786	 0.392651407236
194.376268538	 218.110892419	 0.387498183591
205.44299461	 230.528938705	 0.382434687114
217.139799789	 243.654000913	 0.377458915411
229.50255735	 257.526332677	 0.372568919985
242.569182993	 272.188479458	 0.367762804652
256.379751134	 287.685409019	 0.363038723979
270.976617806	 304.064649347	 0.358394881776
286.404550565	 321.37643441	 0.353829529635
302.710865789	 339.673858227	 0.349340965496
319.945573789	 359.013037701	 0.344927532268
338.161532196	 379.453284724	 0.340587616486
357.414608062	 401.057288086	 0.336319647009
377.763849207	 423.891305734	 0.332122093751
399.271665312	 448.025367983	 0.327993466463
422.004019325	 473.533492292	 0.323932313539
446.030629765	 500.49391027	 0.319937220871
471.425184544	 528.98930761	 0.316006810728
498.265566962	 559.107077676	 0.312139740678
526.63409457	 590.939589534	 0.308334702541
556.617771633	 624.584471244	 0.304590421376
588.308555963	 660.144909273	 0.300905654499
621.803640951	 697.729964967	 0.297279190531
657.20575365	 737.454909026	 0.293709848481
694.623469829	 779.44157504	 0.290196476851
734.171546975	 823.81873314	 0.286737952775
775.971276237	 870.722484924	 0.283333181186
820.150854423	 920.296680876	 0.279981094006
866.84577717	 972.693361543	 0.276680649363
916.199254497	 1028.07322383	 0.273430830832
968.362650022	 1086.60611385	 0.270230646708
1023.49594518	 1148.47154784	 0.267079129292
1081.76822989	 1213.85926269	 0.2639753342
1143.35822111	 1282.96979789	 0.260918339706
1208.45481099	 1356.01511057	 0.257907246096
1277.25764615	 1433.2192255	 0.254941175038
1349.97774001	 1514.81892226	 0.252019268991
1426.83811995	 1601.06446132	 0.249140690608
1508.07451131	 1692.22035164	 0.246304622178
1593.93606034	 1788.56616188	 0.243510265079
1684.68609834	 1890.39737782	 0.240756839239
1780.60294923	 1998.02630857	 0.238043582636
1881.98078321	 2111.78304445	 0.235369750786
1989.13051891	 2232.0164693	 0.232734616274
2102.38077697	 2359.09533051	 0.230137468276
2222.07888792	 2493.40936995	 0.227577612117
2348.59195737	 2635.37051927	 0.225054368825
2482.30799195	 2785.41416324	 0.222567074712
2623.63708927	 2944.0004751	 0.220115080959
2773.01269564	 3111.61582782	 0.21769775322
2930.89293548	 3288.77428583	 0.215314471233
3097.76201629	 3476.01918154	 0.212964628451
3274.13171371	 3673.9247818	 0.210647631672
3460.54294112	 3883.09804906	 0.208362900693
3657.56740855	 4104.1805029	 0.206109867965
3865.80937606	 4337.85018756	 0.203887978264
4085.90750703	 4584.82375139	 0.201696688371
4318.53682682	 4845.85864482	 0.199535466759
4564.41079308	 5121.75544336	 0.197403793293
4824.28348384	 5413.36030297	 0.195301158935
5098.95191022	 5721.56755506	 0.193227065463
5389.25846085	 6047.32244946	 0.191181025192
5696.09348532	 6391.62405334	 0.18916256071
6020.39802494	 6755.52831533	 0.187171204616
6363.16669873	 7140.15130401	 0.185206499268
6725.45075393	 7546.67263084	 0.183267996543
7108.36129009	 7976.33906793	 0.181355257591
7513.07266666	 8430.46837179	 0.179467852614
7940.82610479	 8910.45332482	 0.177605360634
8392.93349395	 9417.76600687	 0.175767369282
8870.78141547	 9953.96230998	 0.173953474582
9375.83539507	 10520.6867102	 0.17216328075
9909.64439752	 11119.6773112	 0.170396399992
10473.8455772	 11752.7711746	 0.168652452309
11070.1692992	 12421.9099545	 0.166931065316
11700.444446	 13129.1458521	 0.16523187405
12366.604027	 13876.6479098	 0.163554520798
13070.6911063	 14666.7086634	 0.161898654924
13814.8650691	 15501.7511734	 0.160263932697
14601.4082443	 16384.3364558	 0.158650017135
15432.732904	 17317.1713372	 0.157056577838
16311.3886621	 18303.1167562	 0.15548329084
17240.0702935	 19345.1965374	 0.153929838456
18221.625999	 20446.6066658	 0.152395909136
19259.0661403	 21610.7250881	 0.150881197324
20355.572473	 22841.122073	 0.149385403319
21514.5079041	 24141.571161	 0.14790823314
22739.4268067	 25516.0607373	 0.146449398398
24034.0859201	 26968.8062639	 0.145008616163
25402.4558721	 28504.2632085	 0.143585608848
26848.7333564	 30127.1407088	 0.14218010408
28377.3540037	 31842.416015	 0.140791834587
29993.0059851	 33655.3497551	 0.139420538086
31700.6443907	 35571.5020682	 0.138065957165
33505.5064266	 37596.7496579	 0.13672783918
35413.1274767	 39737.3038149	 0.135405936148
37429.3580797	 41999.7294672	 0.134100004642
39560.3818719	 44390.9653139	 0.132809805694
41812.7345524	 46918.3451061	 0.131535104695
44193.3239271	 49589.6201384	 0.1302756713
46709.4510952	 52412.9830221	 0.129031279338
49368.8328402	 55397.0928111	 0.127801706717
52179.6252976	 58551.1015587	 0.126586735341
55150.4489688	 61884.6823862	 0.12538615102
58290.4151593	 65408.05915	 0.124199743388
61609.1539232	 69132.0377968	 0.123027305823
65116.8435969	 73068.0395053	 0.121868635364
68824.2420161	 77228.1357139	 0.120723532636
72742.7195093	 81625.0851429	 0.119591801775
76884.2937692	 86272.3729246	 0.118473250351
81261.6667105	 91184.2519615	 0.1173676893
85888.2634261	 96375.7866384	 0.116274932849
90778.2733601	 101862.899024	 0.115194798453
95946.6938266	 107662.417705	 0.114127106725
101409.376005	 113792.129392	 0.113071681369
107183.073554	 120270.833477	 0.112028349123
113285.493996	 127118.399687	 0.11099693969
119735.353022	 134355.829022	 0.109977285679
126552.431891	 142005.318165	 0.10896922255
133757.638102	 150090.327558	 0.107972588549
141373.069513	 158635.653351	 0.106987224662
149422.08211	 167667.503453	 0.106012974548
157929.361647	 177213.577908	 0.105049684493
166920.999346	 187303.153851	 0.104097203356
176424.571923	 197967.175295	 0.103155382518
186469.226163	 209238.34804	 0.10222407583
197085.768306	 221151.239973	 0.101303139566
208306.758538	 233742.387089	 0.100392432374
220166.610838	 247050.405546	 0.0994918152314
232701.698534	 261116.110092	 0.0986011513959
245950.465853	 275982.639247	 0.0977203063643
259953.545823	 291695.587602	 0.0968491478284
274753.884901	 308303.145657	 0.0959875456303
290396.874676	 325856.247615	 0.0951353717228
306930.49109	 344408.727597	 0.0942925001285
324405.441574	 364017.484745	 0.0934588068985
342875.320561	 384742.657726	 0.0926341700783
362396.773864	 406647.809178	 0.0918184696628
383029.672394	 429800.120649	 0.0910115875642
404837.295792	 454270.598637	 0.0902134075745
427886.526491	 480134.292365	 0.0894238153294
452248.05485	 507470.523949	 0.0886426982744
477996.595951	 536363.131674	 0.08786994563
505211.118744	 566900.727121	 0.0871054483592
533975.088242	 599176.966931	 0.0863490991349
564376.721502	 633290.840046	 0.0856007923078
596509.258179	 669346.971296	 0.0848604238754
630471.246487	 707455.942282	 0.0841278914519
666366.845437	 747734.630518	 0.0834030942382
704306.144287	 790306.567886	 0.0826859329927
744405.50018	 835302.319503	 0.081976310003
786787.894999	 882859.88415	 0.081274129058
831583.312546	 933125.117508	 0.0805792954203
878929.137192	 986252.179487	 0.0798917157999
928970.575227	 1042404.00702	 0.0792112983278
981861.100196	 1101752.81379	 0.0785379525306
1037762.92359	 1164480.61837	 0.0778715893049
1096847.49235	 1230779.80251	 0.0772121208936
1159296.01464	 1300853.70109	 0.0765594608611
1225300.01568	 1374917.22581	 0.0759135240703
1295061.92505	 1453197.52424	 0.0752742266591
1368795.69758	 1535934.67651	 0.0746414860183
1446727.46953	 1623382.43161	 0.0740152207693
1529096.25213	 1715808.98561	 0.0733953507431
1616154.66459	 1813497.8042	 0.0727817969558
1708169.7089	 1916748.49206	 0.0721744815937
1805423.58868	 2025877.71174	 0.0715733279881
1908214.57468	 2141220.15482	 0.0709782605971
2016857.91959	 2263129.5684	 0.0703892049861
2131686.82483	 2391979.84002	 0.0698060878084
2253053.46252	 2528166.14433	 0.0692288367866
2381330.05556	 2672106.15508	 0.0686573806942
2516910.01914	 2824241.32608	 0.0680916493375
2660209.16743	 2985038.24512	 0.067531573538
2811666.98875	 3154990.06496	 0.0669770851151
2971747.99351	 3334618.01579	 0.0664281168691
3140943.1388	 3524473.0038	 0.0658846025647
3319771.33416	 3725137.3008	 0.0653464769146
3508781.03299	 3937226.32996	 0.0648136755635
3708551.91463	 4161390.55332	 0.0642861350725
3919696.66224	 4398317.46665	 0.0637637929037
4142862.84179	 4648733.70802	 0.0632465874052
4378734.88813	 4913407.2863	 0.0627344577962
4628036.20414	 5193149.93659	 0.0622273441526
4891531.37927	 5488819.60979	 0.061725187393
5170028.53457	 5801323.10383	 0.0612279292644
5464381.80106	 6131618.8448	 0.0607355123286
5775493.93938	 6480719.82631	 0.0602478799492
6104319.10839	 6849696.71636	 0.059764976278
6451865.7916	 7239681.14091	 0.0592867462421
6819199.89007	 7651869.15457	 0.0588131355318
7207447.99143	 8087524.90877	 0.0583440905875
7617800.82511	 8547984.52884	 0.057879558588
8051516.91418	 9034660.21181	 0.0574194874381
8509926.43516	 9549044.55752	 0.0569638257576
8994435.29756	 10092715.1463	 0.0565125228689
9506529.45573	 10667339.3773	 0.0560655287865
10047779.4662	 11274679.5824	 0.0556227942053
10619845.3043	 11916598.431	 0.0551842704902
11224481.4556	 12595064.6426	 0.0547499096652
11863542.2962	 13312159.025	 0.0543196644028
12538987.7804	 14070080.856	 0.053893488014
13252889.4518	 14871154.6281	 0.0534713344382
14007436.7961	 15717837.1777	 0.0530531582329
14804943.9565	 16612725.2203	 0.0526389145646
15647856.8312	 17558563.3141	 0.0522285591972
16538760.574	 18558252.2776	 0.0518220484878
17480387.5237	 19614858.0858	 0.0514193393709
18475625.5833	 20731621.274	 0.0510203893535
19527527.0776	 21911966.8758	 0.0506251565052
20639318.1139	 23159514.9274	 0.0502335994493
21814408.4765	 24478091.5704	 0.0498456773544
23056402.0842	 25871740.786	 0.0494613499262
24369108.0435	 27344736.7974	 0.0490805773987
25756552.3306	 28901597.1791	 0.0487033205266
27222990.1387	 30547096.7116	 0.048329540577
28772918.9288	 32286282.0254	 0.0479591993219
30411092.2225	 34124487.0785	 0.0475922590301
32142534.1814	 36067349.5157	 0.0472286824599
33972555.0153	 38120827.9584	 0.0468684328517
35906767.2683	 40291220.2795	 0.0465114739206
37951103.0324	 42585182.9184	 0.0461577698493
40111832.1406	 45009751.2961	 0.0458072852809
42395581.3959	 47572361.3919	 0.0454599853122
44809354.8955	 50280872.5494	 0.045115835487
47360555.5117	 53143591.5805	 0.0447748017888
50057007.5961	 56169298.2416	 0.0444368506352
52906980.976	 59367272.1607	 0.0441019488704
55919216.318	 62747321.2971	 0.0437700637597
59102951.9343	 66319812.0221	 0.0434411629838
62467952.1167	 70095700.9117	 0.0431152146287
66024537.0821	 74086568.3494	 0.0427921871868
69783614.6248	 78304654.043	 0.0424720495445
73756713.5691	 82762894.5625	 0.0421547709797
77956019.1281	 87474963.0155	 0.0418403211549
82394410.2743	 92455310.9823	 0.0415286701121
87085499.2389	 97719212.8372	 0.0412197882671
92043673.2594	 103282812.594	 0.0409136464038
97284138.7043	 109163173.419	 0.0406102156693
102822967.71	 115378329.963	 0.0403094675686
108677147.472	 121947343.67	 0.0400113739588
114864632.345	 128890361.239	 0.039715907045
121404398.907	 136228676.414	 0.0394230393745
128316504.159	 143984795.288	 0.0391327438321
135622147.037	 152182505.326	 0.0388449936367
143343733.432	 160846948.327	 0.0385597623319
151504944.9	 170004697.521	 0.038277023788
160130811.299	 179683839.077	 0.0379967521927
169247787.552	 189914058.236	 0.0377189220468
178883834.777	 200726730.356	 0.0374435081637
189068506.048	 212155017.136	 0.0371704856594
199833037.032	 224233968.322	 0.0368998299521
211210441.782	 237000629.201	 0.0366315167566
223235613.991	 250494154.217	 0.0363655220807
235945434.012	 264755927.057	 0.0361018222202
249378881.962	 279829687.566	 0.0358403937559
263577157.273	 295761665.899	 0.0355812135491
278583805.05	 312600724.307	 0.0353242587376
294444849.619	 330398506.987	 0.0350695067312
311208935.68	 349209598.479	 0.0348169352103
328927477.496	 369091691.066	 0.0345665221204
347654816.58	 390105761.719	 0.0343182456661
367448388.355	 412316259.103	 0.0340720843141
388368898.301	 435791301.24	 0.0338280167824
410480508.142	 460602884.42	 0.0335860220407
433851032.617	 486827104.012	 0.0333460793074
458552147.47	 514544387.839	 0.0331081680441
484659609.269	 543839742.846	 0.032872267953
512253487.75	 574803015.813	 0.0326383589744
541418411.384	 607529168.902	 0.0324064212828
572243826.924	 642118570.906	 0.0321764352839
604824273.736	 678677305.072	 0.0319483816118
639259673.743	 717317494.447	 0.0317222411242
675655637.875	 758157645.752	 0.0314979949024
714123789.976	 801323012.84	 0.0312756242456
754782109.144	 846945980.831	 0.0310551106694
797755291.561	 895166472.138	 0.0308364359027
843175132.935	 946132375.589	 0.0306195818841
891180932.7	 1000000000.0	 0.03040453076


==> tikz/data/size_effect_1D_m10.0_std1_ps0.9.dat <==
# Find EC = 0.1 with mu_log = 10.0, v_log = 1 and p_safe = 0.9 
# a/lc	 a/lc_log	 threshold
0.000998427410044	 0.001	 8.75580811887
0.00105527242889	 0.00105693455356	 8.75578012846
0.00111535389352	 0.0011171106505	 8.75575054577
0.0011788560695	 0.00118071284667	 8.75571928031
0.00124597371353	 0.00124793620547	 8.75568623645
0.00131691267065	 0.0013189868962	 8.75565131313
0.00139189050563	 0.00139408282628	 8.75561440357
0.00147113717017	 0.00147345430962	 8.75557539492
0.00155489570818	 0.00155734477293	 8.75553416795
0.00164342300115	 0.00164601150231	 8.75549059666
0.00173699055603	 0.00173972643234	 8.75544454794
0.00183588533787	 0.00183877698008	 8.7553958811
0.00194041064997	 0.00194346692654	 8.75534444751
0.00205088706404	 0.00205411734835	 8.75529009013
0.00216765340343	 0.00217106760254	 8.75523264302
0.00229106778222	 0.00229467636723	 8.75517193087
0.00242150870358	 0.00242532274176	 8.75510776845
0.00255937622055	 0.0025634074093	 8.75503996006
0.00270509316305	 0.00270935386573	 8.75496829896
0.00285910643463	 0.00286360971851	 8.75489256671
0.00302188838306	 0.0030266480594	 8.75481253256
0.00319393824905	 0.00319896891543	 8.75472795274
0.00337578369735	 0.00338110078248	 8.75463856973
0.00356798243507	 0.00357360224607	 8.75454411152
0.00377112392211	 0.00377706369454	 8.75444429075
0.00398583117903	 0.00399210912975	 8.75433880391
0.00421276269776	 0.00421939808081	 8.75422733043
0.0044526144612	 0.00445962762682	 8.75410953168
0.00470612207772	 0.00471353453479	 8.75398505006
0.0049740630372	 0.00498189751921	 8.75385350787
0.0052572590956	 0.00526553963033	 8.75371450625
0.00555657879514	 0.00556533077843	 8.753567624
0.00587294012815	 0.0058821904017	 8.75341241634
0.00620731335242	 0.00621709028616	 8.7532484136
0.00656072396694	 0.00657105754604	 8.75307511992
0.00693425585701	 0.00694517777382	 8.75289201174
0.00732905461849	 0.00734059836976	 8.75269853635
0.00774633107119	 0.00775853206079	 8.75249411026
0.00818736497244	 0.00820026061993	 8.75227811757
0.00865350894197	 0.00866713879739	 8.75204990816
0.00914619261029	 0.00916059847544	 8.75180879593
0.00966692700331	 0.00968215305997	 8.75155405677
0.0102173091765	 0.0102334021219	 8.75128492659
0.010799027113	 0.0108160363031	 8.75100059917
0.0114138649006	 0.0114318425013	 8.7507002239
0.0120637082031	 0.0120827093504	 8.75038290347
0.0127505500439	 0.0127706330131	 8.75004769135
0.0134764969182	 0.0134977233023	 8.74969358928
0.0142437752538	 0.0142662101526	 8.74931954451
0.0150547382389	 0.0150784504586	 8.748924447
0.0159118730394	 0.0159369353038	 8.74850712647
0.0168178084272	 0.0168442976004	 8.74806634928
0.0177753228418	 0.0178033201643	 8.74760081525
0.0187873529122	 0.0188169442497	 8.74710915424
0.0198570024628	 0.0198882785699	 8.7465899227
0.020987552033	 0.0210206088313	 8.74604159996
0.0221824689383	 0.0222174078106	 8.74546258446
0.0234454179041	 0.0234823460055	 8.74485118979
0.0247802723054	 0.0248193028919	 8.74420564057
0.0261911260462	 0.0262323788216	 8.74352406822
0.0276823061148	 0.0277259075986	 8.74280450654
0.0292583858549	 0.0293044697697	 8.74204488717
0.0309241989914	 0.0309729066733	 8.74124303484
0.0326848544551	 0.0327363352872	 8.74039666262
0.0345457520516	 0.0346001639219	 8.73950336683
0.036512599022	 0.0365701088078	 8.73856062201
0.0385914275465	 0.0386522116263	 8.73756577569
0.040788613245	 0.0408528580393	 8.73651604298
0.0431108947304	 0.0431787972733	 8.73540850125
0.0455653942754	 0.0456371628192	 8.73424008451
0.0481596396561	 0.04823549431	 8.73300757793
0.0509015872395	 0.0509817606442	 8.7317076122
0.0537996463843	 0.0538843844261	 8.73033665795
0.0568627052328	 0.0569522677971	 8.72889102016
0.0601001579693	 0.0601948197383	 8.72736683262
0.0635219336321	 0.0636219849266	 8.72576005259
0.0671385265646	 0.0672442742348	 8.72406645548
0.0709610286011	 0.0710727969677	 8.7222816298
0.0750011630845	 0.0751192949332	 8.72040097243
0.079271320821	 0.0793961784538	 8.71841968411
0.0837845980819	 0.0839165644283	 8.71633276544
0.0885548367687	 0.0886943165601	 8.71413501329
0.0935966668656	 0.0937440878766	 8.7118210179
0.0989255513081	 0.0990813656686	 8.70938516056
0.104557833407	 0.104722518989	 8.70682161216
0.110510786973	 0.110684848855	 8.70412433264
0.116802669293	 0.11698664131	 8.70128707149
0.123452777124	 0.123647223505	 8.69830336947
0.130481505875	 0.130687022974	 8.69516656162
0.137910412159	 0.138127630283	 8.69186978189
0.145762279906	 0.145991865247	 8.6884059693
0.154061190238	 0.154303846918	 8.68476787608
0.162832595325	 0.163089067555	 8.68094807782
0.172103396445	 0.172374470806	 8.67693898583
0.181902026487	 0.182188534347	 8.67273286194
0.192258537157	 0.192561357213	 8.66832183593
0.203204691137	 0.203524752118	 8.66369792574
0.214774059508	 0.215112343018	 8.65885306068
0.227002124702	 0.227359668233	 8.6537791078
0.239926389329	 0.240304289441	 8.64846790148
0.253586491192	 0.253985906878	 8.64291127655
0.268024324856	 0.268446481096	 8.63710110478
0.283284170135	 0.283730361652	 8.63102933502
0.299412827891	 0.299884423123	 8.62468803676
0.316459763577	 0.316958208873	 8.61806944727
0.334477258935	 0.335004082991	 8.61116602196
0.353520572348	 0.354077390897	 8.60397048799
0.373648108308	 0.374236629072	 8.59647590053
0.394921596542	 0.395543624473	 8.58867570163
0.417406281332	 0.418063724146	 8.58056378092
0.441171121612	 0.441865995639	 8.57213453773
0.466289002463	 0.467023438833	 8.5633829438
0.492836958648	 0.493613209824	 8.55430460596
0.520896410865	 0.521716857555	 8.5448958277
0.550553415468	 0.551420573924	 8.53515366886
0.581898928387	 0.582815458123	 8.52507600219
0.615029084091	 0.615997796038	 8.51466156592
0.650045490419	 0.651069355548	 8.50391001103
0.687055540208	 0.688137698642	 8.49282194232
0.726172740659	 0.7273165113	 8.48139895203
0.767517061455	 0.768725952166	 8.4696436452
0.811215302697	 0.812493021061	 8.45755965572
0.857401483795	 0.858751948485	 8.44515165255
0.906217254495	 0.907644607289	 8.43242533536
0.957812329306	 0.959320947794	 8.41938741932
1.01234494667	 1.01393945768	 8.40604560905
1.06998235425	 1.07166764803	 8.39240856157
1.13090132191	 1.13268256714	 8.37848583893
1.19528868379	 1.19717134342	 8.36428785092
1.26334191137	 1.26533175939	 8.34982578884
1.33526971909	 1.33737285821	 8.3351115513
1.41129270442	 1.41351558484	 8.32015766333
1.49164402449	 1.49399346361	 8.30497719021
1.57657011109	 1.57905331447	 8.28958364737
1.66633142652	 1.66895600998	 8.27399090799
1.76120326237	 1.76397727531	 8.25821310979
1.86147658384	 1.86440853397	 8.24226456238
1.96745892209	 1.9705578015	 8.22615965677
2.07947531747	 2.08275063019	 8.2099127781
2.1978693163	 2.20133110749	 8.19353822281
2.32300402461	 2.32666291133	 8.17705012121
2.45526322166	 2.45913042547	 8.16046236621
2.59505253705	 2.59913991838	 8.14378854872
2.74280069471	 2.74712078927	 8.12704190031
2.89896082776	 2.90352688498	 8.11023524308
3.06401186827	 3.06883789192	 8.09338094706
3.23846001609	 3.24356080724	 8.07649089486
3.42284029132	 3.42823149373	 8.05957645345
3.61771817521	 3.62341632332	 8.04264845268
3.82369134441	 3.82971391405	 8.02571717027
4.04139150405	 4.047756966	 8.00879232252
4.27148632508	 4.27821420177	 7.99188306056
4.51468149203	 4.52179241737	 7.97499797133
4.77172286724	 4.77923864994	 7.95814508284
5.04339877838	 5.05134246882	 7.94133187318
5.33054243625	 5.33893839715	 7.92456528268
5.63403449008	 5.64290847126	 7.90785172877
5.9548057285	 5.96418494584	 7.89119712299
6.29383993418	 6.30375315307	 7.87460688978
6.65217690099	 6.66265452458	 7.85808598654
7.03091562304	 7.04198978545	 7.8416389247
7.43121766514	 7.44292233004	 7.82526979144
7.8543107253	 7.86668179007	 7.80898227166
8.30149239995	 8.31456780577	 7.79277967015
8.77413416361	 8.78795401182	 7.77666493355
9.27368557507	 9.28829225017	 7.76064067209
9.80167872312	 9.81711702275	 7.74470918081
10.3597329253	 10.3760501977	 7.7288724602
10.9495596944	 10.9668059834	 7.71313223627
11.5729679873	 11.591196186	 7.69748997972
12.231869753	 12.251135766	 7.68194692444
12.9282857965	 12.9486487115	 7.66650408511
13.6643519766	 13.685874245	 7.65116227395
14.4423257561	 14.4650733852	 7.63592211661
15.2645931254	 15.2886358806	 7.62078406714
16.1336759202	 16.159087539	 7.6057484222
17.052239556	 17.0790979739	 7.5908153343
18.0231012022	 18.0514887922	 7.5759848243
19.0492384229	 19.0792422477	 7.56125679307
20.1337983081	 20.1655103872	 7.54663103242
21.2801071262	 21.3136247184	 7.53210723521
22.4916805251	 22.5271064265	 7.51768500486
23.7722343146	 23.8096771738	 7.50336386411
25.1256958624	 25.1652705141	 7.48914326316
26.5562161392	 26.5980439559	 7.47502258723
28.0681824492	 28.1123917141	 7.46100116352
29.6662318862	 29.7129581858	 7.44707826767
31.3552655543	 31.404652195	 7.4332531297
33.1404636004	 33.1926620473	 7.41952493947
35.0273011002	 35.0824714424	 7.4058928517
37.0215648506	 37.0798762917	 7.39235599064
39.1293711174	 39.1910024943	 7.37891345424
41.357184393	 41.4223247248	 7.36556431811
43.7118372228	 43.7806862904	 7.35230763902
46.2005511603	 46.2733201188	 7.33914245814
48.8309589148	 48.9078709414	 7.32606780406
51.6111277604	 51.6924187389	 7.31308269543
54.5495842781	 54.6355035221	 7.30018614346
57.6553405057	 57.7461515236	 7.28737715413
60.9379215776	 61.0339028803	 7.27465473019
64.4073949374	 64.5088408927	 7.26201787304
68.074401214	 68.1816229494	 7.24946558436
71.9501868558	 72.0635132129	 7.2369968676
76.0466386229	 76.1664171655	 7.2246107293
80.3763200425	 80.502918123	 7.21230618036
84.9525099407	 85.0863158264	 7.20008223706
89.7892431678	 89.9306672319	 7.18793792202
94.9013536419	 95.0508296219	 7.17587226512
100.304519844	 100.462506172	 7.16388430416
106.015312901	 106.18229411	 7.15197308563
112.051247411	 112.227735621	 7.14013766522
118.430835158	 118.617371645	 7.12837710838
125.173641885	 125.370798744	 7.11669049073
132.300347303	 132.5087292	 7.10507689847
139.832808512	 140.053054539	 7.09353542868
147.794127038	 148.026912674	 7.08206518962
156.208719679	 156.454758862	 7.07066530094
165.102393396	 165.362440709	 7.05933489385
174.502424455	 174.777277446	 7.04807311131
184.437642087	 184.72814371	 7.03687910808
194.938516898	 195.245558102	 7.02575205085
206.037254329	 206.361776786	 7.01469111826
217.76789342	 218.110892419	 7.00369550091
230.166411212	 230.528938705	 6.99276440142
243.270833078	 243.654000913	 6.98189703434
257.121349353	 257.526332677	 6.97109262613
271.760438589	 272.188479458	 6.96035041514
287.232997834	 287.685409019	 6.94966965149
303.586480333	 304.064649347	 6.93904959701
320.871041057	 321.37643441	 6.92848952512
339.139690529	 339.673858227	 6.91798872076
358.448457403	 359.013037701	 6.90754648023
378.856560299	 379.453284724	 6.89716211111
400.426589422	 401.057288086	 6.88683493209
423.224698524	 423.891305734	 6.87656427283
447.320807789	 448.025367983	 6.86634947386
472.788818278	 473.533492292	 6.85618988639
499.706838574	 500.49391027	 6.84608487218
528.157424338	 528.98930761	 6.83603380338
558.227831501	 559.107077676	 6.82603606236
590.010283871	 590.939589534	 6.81609104157
623.602255978	 624.584471244	 6.8061981434
659.106772019	 660.144909273	 6.79635677996
696.632721831	 697.729964967	 6.78656637297
736.295194843	 737.454909026	 6.77682635358
778.215833048	 779.44157504	 6.76713616221
822.523204074	 823.81873314	 6.75749524841
869.353195489	 870.722484924	 6.74790307065
918.849431559	 920.296680876	 6.73835909622
971.163713732	 972.693361543	 6.72886280103
1026.4564862	 1028.07322383	 6.71941366947
1084.89732799	 1086.60611385	 6.71001119426
1146.66547302	 1148.47154784	 6.7006548763
1211.95035981	 1213.85926269	 6.69134422448
1280.95221248	 1282.96979789	 6.68207875561
1353.88265482	 1356.01511057	 6.67285799417
1430.96535934	 1433.2192255	 6.66368147225
1512.43673324	 1514.81892226	 6.65454872938
1598.54664343	 1601.06446132	 6.64545931237
1689.55918291	 1692.22035164	 6.63641277517
1785.7534807	 1788.56616188	 6.62740867879
1887.42455789	 1890.39737782	 6.6184465911
1994.88423247	 1998.02630857	 6.60952608671
2108.46207564	 2111.78304445	 6.60064674688
2228.50642261	 2232.0164693	 6.59180815934
2355.38544089	 2359.09533051	 6.58300991823
2489.48825942	 2493.40936995	 6.57425162389
2631.22616206	 2635.37051927	 6.56553288282
2781.0338489	 2785.41416324	 6.55685330751
2939.37076952	 2944.0004751	 6.54821251638
3106.72253203	 3111.61582782	 6.53961013358
3283.60239242	 3288.77428583	 6.53104578896
3470.55282869	 3476.01918154	 6.52251911793
3668.14720459	 3673.9247818	 6.51402976135
3876.99152807	 3883.09804906	 6.50557736543
4097.72630987	 4104.1805029	 6.49716158161
4331.02852792	 4337.85018756	 6.4887820665
4577.61370361	 4584.82375139	 6.48043848176
4838.23809618	 4845.85864482	 6.47213049397
5113.7010222	 5121.75544336	 6.46385777461
5404.84730692	 5413.36030297	 6.45561999988
5712.56987539	 5721.56755506	 6.44741685069
6037.81249092	 6047.32244946	 6.43924801253
6381.57264955	 6391.62405334	 6.43111317539
6744.90463935	 6755.52831533	 6.42301203365
7128.92277379	 7140.15130401	 6.41494428606
7534.80480926	 7546.67263084	 6.4069096356
7963.79555722	 7976.33906793	 6.39890778944
8417.2107019	 8430.46837179	 6.39093845882
8896.44083542	 8910.45332482	 6.38300135901
9402.95572264	 9417.76600687	 6.37509620924
9938.30880883	 9953.96230998	 6.3672227326
10504.141984	 10520.6867102	 6.35938065597
11102.1906183	 11119.6773112	 6.35156970998
11734.2888847	 11752.7711746	 6.3437896289
12402.3753837	 12421.9099545	 6.33604015063
13108.4990892	 13129.1458521	 6.32832101658
13854.8256327	 13876.6479098	 6.32063197161
14643.6439447	 14666.7086634	 6.31297276403
15477.3732752	 15501.7511734	 6.30534314546
16358.5706128	 16384.3364558	 6.29774287082
17289.9385275	 17317.1713372	 6.29017169824
18274.3334586	 18303.1167562	 6.28262938903
19314.7744757	 19345.1965374	 6.27511570762
20414.4525375	 20446.6066658	 6.26763042148
21576.7402789	 21610.7250881	 6.2601733011
22805.2023539	 22841.122073	 6.25274411991
24103.6063687	 24141.571161	 6.24534265425
25475.9344364	 25516.0607373	 6.2379686833
26926.39539	 26968.8062639	 6.23062198905
28459.4376905	 28504.2632085	 6.22330235623
30079.7630699	 30127.1407088	 6.2160095723
31792.3409514	 31842.416015	 6.20874342735
33602.4236901	 33655.3497551	 6.2015037141
35515.5626813	 35571.5020682	 6.19429022783
37537.625387	 37596.7496579	 6.18710276637
39674.81333	 39737.3038149	 6.17994113
41933.6811144	 41999.7294672	 6.17280512146
44321.1565277	 44390.9653139	 6.1656945459
46844.5617878	 46918.3451061	 6.15860921082
49511.6359998	 49589.6201384	 6.15154892603
52330.5588914	 52412.9830221	 6.14451350365
55309.9758993	 55397.0928111	 6.13750275804
58459.0246844	 58551.1015587	 6.13051650575
61787.3631563	 61884.6823862	 6.12355456553
65305.1990931	 65408.05915	 6.11661675826
69023.3214485	 69132.0377968	 6.10970290691
72953.1334402	 73068.0395053	 6.10281283654
77106.6875233	 77228.1357139	 6.09594637424
81496.7223538	 81625.0851429	 6.08910334911
86136.7018574	 86272.3729246	 6.08228359221
91040.8565227	 91184.2519615	 6.07548693655
96224.2270443	 96375.7866384	 6.06871321704
101702.710453	 101862.899024	 6.0619622705
107493.108868	 107662.417705	 6.05523393558
113613.181032	 113792.129392	 6.04852805274
120081.696772	 120270.833477	 6.04184446427
126918.494568	 127118.399687	 6.03518301419
134144.542395	 134355.829022	 6.02854354829
141782.002028	 142005.318165	 6.02192591405
149854.297016	 150090.327558	 6.01532996065
158386.184516	 158635.653351	 6.00875553893
167403.831221	 167667.503453	 6.00220250136
176934.893615	 177213.577908	 5.99567070203
187008.602792	 187303.153851	 5.98915999661
197655.854104	 197967.175295	 5.98267024233
208909.301915	 209238.34804	 5.97620129797
220803.459754	 221151.239973	 5.96975302382
233374.806159	 233742.387089	 5.96332528168
246661.896559	 247050.405546	 5.9569179348
260705.48152	 261116.110092	 5.95053084789
275548.63172	 275982.639247	 5.94416388709
291236.870051	 291695.587602	 5.93781691996
307818.311226	 308303.145657	 5.93148981544
325343.809353	 325856.247615	 5.92518244383
343867.113891	 344408.727597	 5.9188946768
363445.034504	 364017.484745	 5.91262638732
384137.615287	 384742.657726	 5.9063774497
406008.318918	 406647.809178	 5.90014773953
429124.221296	 429800.120649	 5.89393713366
453556.217257	 454270.598637	 5.88774551023
479379.237999	 480134.292365	 5.88157274859
506672.4809	 507470.523949	 5.87541872931
535519.6524	 536363.131674	 5.86928333419
566009.224731	 566900.727121	 5.86316644618
598234.707251	 599176.966931	 5.85706794943
632294.933231	 633290.840046	 5.85098772923
668294.362972	 669346.971296	 5.84492567202
706343.404173	 707455.942282	 5.83888166535
746558.750548	 747734.630518	 5.83285559789
789063.739715	 790306.567886	 5.82684735939
833988.731465	 835302.319503	 5.82085684069
881471.507563	 882859.88415	 5.81488393368
931657.69432	 933125.117508	 5.80892853132
984701.209215	 986252.179487	 5.80299052758
1040764.73295	 1042404.00702	 5.79706981747
1100020.20838	 1101752.81379	 5.791166297
1162649.36785	 1164480.61837	 5.78527986316
1228844.29055	 1230779.80251	 5.77941041396
1298807.99163	 1300853.70109	 5.77355784835
1372755.04479	 1374917.22581	 5.76772206623
1450912.24041	 1453197.52424	 5.76190296846
1533519.28107	 1535934.67651	 5.75610045682
1620829.51671	 1623382.43161	 5.75031443401
1713110.72163	 1715808.98561	 5.74454480366
1810645.91576	 1813497.8042	 5.73879147025
1913734.23263	 1916748.49206	 5.73305433919
2022691.83679	 2025877.71174	 5.72733331673
2137852.89351	 2141220.15482	 5.72162831
2259570.59357	 2263129.5684	 5.71593922697
2388218.23655	 2391979.84002	 5.71026597645
2524190.37565	 2528166.14433	 5.7046084681
2667904.02778	 2672106.15508	 5.69896661236
2819799.95253	 2824241.32608	 5.69334032051
2980344.00396	 2985038.24512	 5.68772950462
3150028.55927	 3154990.06496	 5.68213407755
3329374.02899	 3334618.01579	 5.67655395294
3518930.45295	 3524473.0038	 5.67098904518
3719279.1873	 3725137.3008	 5.66543926944
3931034.68738	 3937226.32996	 5.65990454165
4154846.39233	 4161390.55332	 5.65438477846
4391400.71678	 4398317.46665	 5.64887989725
4641423.15608	 4648733.70802	 5.64338981614
4905680.51135	 4913407.2863	 5.63791445396
5184983.24116	 5193149.93659	 5.63245373024
5480187.9472	 5488819.60979	 5.62700756521
5792200.00139	 5801323.10383	 5.6215758798
6121976.32258	 6131618.8448	 5.6161585956
6470528.3114	 6480719.82631	 5.61075563488
6838924.9521	 6849696.71636	 5.6053669206
7228296.09106	 7239681.14091	 5.59999237635
7639835.90199	 7651869.15457	 5.59463192636
8074806.54833	 8087524.90877	 5.58928549553
8534542.05422	 8547984.52884	 5.58395300939
9020452.3959	 9034660.21181	 5.57863439407
9534027.82595	 9549044.55752	 5.57332957635
10076843.4438	 10092715.1463	 5.56803848362
10650564.0266	 10667339.3773	 5.56276104384
11256949.1346	 11274679.5824	 5.55749718562
11897858.508	 11916598.431	 5.55224683813
12575257.7704	 12595064.6426	 5.54700993112
13291224.4575	 13312159.025	 5.54178639495
14047954.3882	 14070080.856	 5.53657616051
14847768.3997	 14871154.6281	 5.53137915928
15693119.4649	 15717837.1777	 5.5261953233
16586600.2155	 16612725.2203	 5.52102458516
17530950.8938	 17558563.3141	 5.51586687799
18529067.7564	 18558252.2776	 5.51072213547
19584011.957	 19614858.0858	 5.50559029179
20699018.9346	 20731621.274	 5.5004712817
21877508.3367	 21911966.8758	 5.49536504046
23123094.5069	 23159514.9274	 5.49027150383
24439597.5695	 24478091.5704	 5.48519060811
25831055.1462	 25871740.786	 5.48012229009
27301734.7389	 27344736.7974	 5.47506648705
28856146.8177	 28901597.1791	 5.47002313678
30499058.6541	 30547096.7116	 5.46499217756
32235508.9425	 32286282.0254	 5.45997354815
34070823.2529	 34124487.0785	 5.45496718777
36010630.3641	 36067349.5157	 5.44997303614
38060879.5273	 38120827.9584	 5.44499103344
40227858.7112	 40291220.2795	 5.4400211203
42518213.8875	 42585182.9184	 5.43506323784
44938969.4133	 45009751.2961	 5.43011732758
47497549.5742	 47572361.3919	 5.42518333155
50201801.3543	 50280872.5494	 5.42026119218
53060018.5022	 53143591.5805	 5.41535085236
56080966.9674	 56169298.2416	 5.4104522554
59273911.7848	 59367272.1607	 5.40556534505
62648645.4899	 62747321.2971	 5.40069006549
66215518.1518	 66319812.0221	 5.39582636131
69985469.1164	 70095700.9117	 5.39097417752
73970060.5561	 74086568.3494	 5.38613345955
78181512.9305	 78304654.043	 5.38130415322
82632742.4657	 82762894.5625	 5.37648620477
87337400.7673	 87474963.0155	 5.37167956085
92309916.6889	 92455310.9823	 5.36688416846
97565540.5845	 97719212.8372	 5.36209997505
103120391.08	 103282812.594	 5.35732692842
108991504.509	 109163173.419	 5.35256497675
115196887.16	 115378329.963	 5.34781406864
121755570.502	 121947343.67	 5.34307415301
128687669.552	 128890361.239	 5.3383451792
136014444.566	 136228676.414	 5.3336270969
143758366.245	 143984795.288	 5.32891985615
151943184.647	 152182505.326	 5.32422340738
160594002.031	 160846948.327	 5.31953770135
169737349.841	 170004697.521	 5.31486268919
179401270.076	 179683839.077	 5.31019832239
189615401.296	 189914058.236	 5.30554455275
200411069.516	 200726730.356	 5.30090133245
211821384.287	 212155017.136	 5.29626861401
223881340.236	 224233968.322	 5.29164635025
236627924.392	 237000629.201	 5.28703449436
250100229.626	 250494154.217	 5.28243299985
264339574.545	 264755927.057	 5.27784182054
279389630.209	 279829687.566	 5.27326091061
295296554.074	 295761665.899	 5.26869022453
312109131.547	 312600724.307	 5.2641297171
329878925.614	 330398506.987	 5.25957934342
348660434.972	 349209598.479	 5.25503905893
368511261.18	 369091691.066	 5.25050881935
389492285.316	 390105761.719	 5.24598858072
411667854.695	 412316259.103	 5.24147829939
435105980.216	 435791301.24	 5.23697793198
459878544.95	 460602884.42	 5.23248743545
486061524.598	 486827104.012	 5.22800676702
513735220.503	 514544387.839	 5.22353588421
542984505.929	 543839742.846	 5.21907474484
573899086.363	 574803015.813	 5.214623307
606573774.632	 607529168.902	 5.21018152908
641108781.691	 642118570.906	 5.20574936973
677610023.959	 678677305.072	 5.20132678791
716189448.159	 717317494.447	 5.19691374281
756965374.653	 758157645.752	 5.19251019393
800062860.318	 801323012.84	 5.18811610104
845614082.088	 846945980.831	 5.18373142415
893758742.335	 895166472.138	 5.17935612356
944644497.318	 946132375.589	 5.17499015983
998427410.044	 1000000000.0	 5.17063349376


==> tikz/data/size_effect_1D_m10.0_v1.0_ps0.99.dat <==
# Find EC = 0.01 with mu_log = 10.0, v_log = 1.0 and p_safe = 0.99 
# a/lc	 a/lc_log	 threshold
0.000998427410044	 0.001	 7.88922137181
0.00105527242889	 0.00105693455356	 7.88919616693
0.00111535389352	 0.0011171106505	 7.88916952916
0.0011788560695	 0.00118071284667	 7.88914137715
0.00124597371353	 0.00124793620547	 7.88911162497
0.00131691267065	 0.0013189868962	 7.88908018184
0.00139189050563	 0.00139408282628	 7.88904695182
0.00147113717017	 0.00147345430962	 7.88901183357
0.00155489570818	 0.00155734477293	 7.88897472001
0.00164342300115	 0.00164601150231	 7.88893549803
0.00173699055603	 0.00173972643234	 7.88889404812
0.00183588533787	 0.00183877698008	 7.88885024403
0.00194041064997	 0.00194346692654	 7.88880395242
0.00205088706404	 0.00205411734835	 7.8887550324
0.00216765340343	 0.00217106760254	 7.88870333517
0.00229106778222	 0.00229467636723	 7.88864870355
0.00242150870358	 0.00242532274176	 7.88859097151
0.00255937622055	 0.0025634074093	 7.8885299637
0.00270509316305	 0.00270935386573	 7.88846549493
0.00285910643463	 0.00286360971851	 7.8883973696
0.00302188838306	 0.0030266480594	 7.88832538115
0.00319393824905	 0.00319896891543	 7.88824931147
0.00337578369735	 0.00338110078248	 7.88816893021
0.00356798243507	 0.00357360224607	 7.88808399416
0.00377112392211	 0.00377706369454	 7.88799424653
0.00398583117903	 0.00399210912975	 7.8878994162
0.00421276269776	 0.00421939808081	 7.88779921692
0.0044526144612	 0.00445962762682	 7.88769334656
0.00470612207772	 0.00471353453479	 7.88758148614
0.0049740630372	 0.00498189751921	 7.88746329902
0.0052572590956	 0.00526553963033	 7.88733842988
0.00555657879514	 0.00556533077843	 7.88720650375
0.00587294012815	 0.0058821904017	 7.88706712492
0.00620731335242	 0.00621709028616	 7.88691987588
0.00656072396694	 0.00657105754604	 7.88676431615
0.00693425585701	 0.00694517777382	 7.88659998101
0.00732905461849	 0.00734059836976	 7.88642638031
0.00774633107119	 0.00775853206079	 7.88624299703
0.00818736497244	 0.00820026061993	 7.886049286
0.00865350894197	 0.00866713879739	 7.8858446723
0.00914619261029	 0.00916059847544	 7.88562854985
0.00966692700331	 0.00968215305997	 7.88540027971
0.0102173091765	 0.0102334021219	 7.88515918847
0.010799027113	 0.0108160363031	 7.88490456646
0.0114138649006	 0.0114318425013	 7.88463566595
0.0120637082031	 0.0120827093504	 7.88435169922
0.0127505500439	 0.0127706330131	 7.88405183661
0.0134764969182	 0.0134977233023	 7.88373520447
0.0142437752538	 0.0142662101526	 7.88340088296
0.0150547382389	 0.0150784504586	 7.88304790389
0.0159118730394	 0.0159369353038	 7.88267524838
0.0168178084272	 0.0168442976004	 7.8822818445
0.0177753228418	 0.0178033201643	 7.88186656478
0.0187873529122	 0.0188169442497	 7.88142822369
0.0198570024628	 0.0198882785699	 7.880965575
0.020987552033	 0.0210206088313	 7.88047730909
0.0221824689383	 0.0222174078106	 7.87996205018
0.0234454179041	 0.0234823460055	 7.87941835348
0.0247802723054	 0.0248193028919	 7.87884470233
0.0261911260462	 0.0262323788216	 7.87823950521
0.0276823061148	 0.0277259075986	 7.87760109275
0.0292583858549	 0.0293044697697	 7.87692771471
0.0309241989914	 0.0309729066733	 7.87621753689
0.0326848544551	 0.0327363352872	 7.87546863807
0.0345457520516	 0.0346001639219	 7.87467900692
0.036512599022	 0.0365701088078	 7.87384653895
0.0385914275465	 0.0386522116263	 7.87296903346
0.040788613245	 0.0408528580393	 7.87204419061
0.0431108947304	 0.0431787972733	 7.8710696085
0.0455653942754	 0.0456371628192	 7.87004278039
0.0481596396561	 0.04823549431	 7.86896109208
0.0509015872395	 0.0509817606442	 7.86782181941
0.0537996463843	 0.0538843844261	 7.86662212601
0.0568627052328	 0.0569522677971	 7.86535906128
0.0601001579693	 0.0601948197383	 7.86402955863
0.0635219336321	 0.0636219849266	 7.86263043412
0.0671385265646	 0.0672442742348	 7.86115838542
0.0709610286011	 0.0710727969677	 7.85960999125
0.0750011630845	 0.0751192949332	 7.85798171132
0.079271320821	 0.0793961784538	 7.85626988678
0.0837845980819	 0.0839165644283	 7.85447074137
0.0885548367687	 0.0886943165601	 7.8525803832
0.0935966668656	 0.0937440878766	 7.85059480733
0.0989255513081	 0.0990813656686	 7.84850989916
0.104557833407	 0.104722518989	 7.84632143875
0.110510786973	 0.110684848855	 7.84402510611
0.116802669293	 0.11698664131	 7.84161648756
0.123452777124	 0.123647223505	 7.83909108323
0.130481505875	 0.130687022974	 7.83644431572
0.137910412159	 0.138127630283	 7.83367154007
0.145762279906	 0.145991865247	 7.83076805507
0.154061190238	 0.154303846918	 7.82772911591
0.162832595325	 0.163089067555	 7.82454994823
0.172103396445	 0.172374470806	 7.82122576375
0.181902026487	 0.182188534347	 7.81775177719
0.192258537157	 0.192561357213	 7.8141232248
0.203204691137	 0.203524752118	 7.81033538427
0.214774059508	 0.215112343018	 7.80638359604
0.227002124702	 0.227359668233	 7.80226328596
0.239926389329	 0.240304289441	 7.79796998923
0.253586491192	 0.253985906878	 7.79349937537
0.268024324856	 0.268446481096	 7.78884727425
0.283284170135	 0.283730361652	 7.78400970287
0.299412827891	 0.299884423123	 7.77898289271
0.316459763577	 0.316958208873	 7.77376331745
0.334477258935	 0.335004082991	 7.76834772074
0.353520572348	 0.354077390897	 7.7627331437
0.373648108308	 0.374236629072	 7.75691695197
0.394921596542	 0.395543624473	 7.75089686174
0.417406281332	 0.418063724146	 7.74467096464
0.441171121612	 0.441865995639	 7.73823775099
0.466289002463	 0.467023438833	 7.73159613103
0.492836958648	 0.493613209824	 7.72474545394
0.520896410865	 0.521716857555	 7.71768552407
0.550553415468	 0.551420573924	 7.71041661428
0.581898928387	 0.582815458123	 7.70293947599
0.615029084091	 0.615997796038	 7.69525534573
0.650045490419	 0.651069355548	 7.68736594798
0.687055540208	 0.688137698642	 7.67927349418
0.726172740659	 0.7273165113	 7.67098067784
0.767517061455	 0.768725952166	 7.66249066573
0.811215302697	 0.812493021061	 7.65380708512
0.857401483795	 0.858751948485	 7.64493400737
0.906217254495	 0.907644607289	 7.63587592789
0.957812329306	 0.959320947794	 7.62663774275
1.01234494667	 1.01393945768	 7.61722472235
1.06998235425	 1.07166764803	 7.6076424823
1.13090132191	 1.13268256714	 7.59789695212
1.19528868379	 1.19717134342	 7.58799434198
1.26334191137	 1.26533175939	 7.57794110812
1.33526971909	 1.33737285821	 7.56774391721
1.41129270442	 1.41351558484	 7.55740961021
1.49164402449	 1.49399346361	 7.54694516619
1.57657011109	 1.57905331447	 7.53635766644
1.66633142652	 1.66895600998	 7.52565425934
1.76120326237	 1.76397727531	 7.51484212629
1.86147658384	 1.86440853397	 7.50392844917
1.96745892209	 1.9705578015	 7.4929203793
2.07947531747	 2.08275063019	 7.48182500854
2.1978693163	 2.20133110749	 7.47064934229
2.32300402461	 2.32666291133	 7.45940027496
2.45526322166	 2.45913042547	 7.44808456757
2.59505253705	 2.59913991838	 7.43670882791
2.74280069471	 2.74712078927	 7.42527949299
2.89896082776	 2.90352688498	 7.41380281396
3.06401186827	 3.06883789192	 7.40228484333
3.23846001609	 3.24356080724	 7.39073142438
3.42284029132	 3.42823149373	 7.37914818285
3.61771817521	 3.62341632332	 7.36754052048
3.82369134441	 3.82971391405	 7.35591361063
4.04139150405	 4.047756966	 7.34427239547
4.27148632508	 4.27821420177	 7.33262158493
4.51468149203	 4.52179241737	 7.32096565695
4.77172286724	 4.77923864994	 7.30930885914
5.04339877838	 5.05134246882	 7.29765521153
5.33054243625	 5.33893839715	 7.28600851035
5.63403449008	 5.64290847126	 7.27437233262
5.9548057285	 5.96418494584	 7.26275004154
6.29383993418	 6.30375315307	 7.25114479248
6.65217690099	 6.66265452458	 7.23955953941
7.03091562304	 7.04198978545	 7.22799704181
7.43121766514	 7.44292233004	 7.21645987177
7.8543107253	 7.86668179007	 7.20495042146
8.30149239995	 8.31456780577	 7.19347091053
8.77413416361	 8.78795401182	 7.1820233938
9.27368557507	 9.28829225017	 7.17060976876
9.80167872312	 9.81711702275	 7.15923178317
10.3597329253	 10.3760501977	 7.14789104249
10.9495596944	 10.9668059834	 7.13658901723
11.5729679873	 11.591196186	 7.12532705011
12.231869753	 12.251135766	 7.11410636305
12.9282857965	 12.9486487115	 7.102928064
13.6643519766	 13.685874245	 7.09179315342
14.4423257561	 14.4650733852	 7.08070253072
15.2645931254	 15.2886358806	 7.06965700026
16.1336759202	 16.159087539	 7.05865727723
17.052239556	 17.0790979739	 7.04770399327
18.0231012022	 18.0514887922	 7.03679770175
19.0492384229	 19.0792422477	 7.02593888292
20.1337983081	 20.1655103872	 7.01512794869
21.2801071262	 21.3136247184	 7.00436524727
22.4916805251	 22.5271064265	 6.99365106754
23.7722343146	 23.8096771738	 6.9829856431
25.1256958624	 25.1652705141	 6.97236915627
26.5562161392	 26.5980439559	 6.9618017417
28.0681824492	 28.1123917141	 6.95128348986
29.6662318862	 29.7129581858	 6.94081445033
31.3552655543	 31.404652195	 6.93039463485
33.1404636004	 33.1926620473	 6.92002402022
35.0273011002	 35.0824714424	 6.90970255103
37.0215648506	 37.0798762917	 6.8994301422
39.1293711174	 39.1910024943	 6.88920668134
41.357184393	 41.4223247248	 6.87903203104
43.7118372228	 43.7806862904	 6.8689060309
46.2005511603	 46.2733201188	 6.85882849954
48.8309589148	 48.9078709414	 6.84879923639
51.6111277604	 51.6924187389	 6.83881802343
54.5495842781	 54.6355035221	 6.82888462674
57.6553405057	 57.7461515236	 6.81899879804
60.9379215776	 61.0339028803	 6.809160276
64.4073949374	 64.5088408927	 6.7993687876
68.074401214	 68.1816229494	 6.78962404929
71.9501868558	 72.0635132129	 6.77992576808
76.0466386229	 76.1664171655	 6.77027364265
80.3763200425	 80.502918123	 6.76066736424
84.9525099407	 85.0863158264	 6.75110661755
89.7892431678	 89.9306672319	 6.74159108161
94.9013536419	 95.0508296219	 6.73212043051
100.304519844	 100.462506172	 6.7226943341
106.015312901	 106.18229411	 6.7133124587
112.051247411	 112.227735621	 6.70397446762
118.430835158	 118.617371645	 6.6946800218
125.173641885	 125.370798744	 6.6854287803
132.300347303	 132.5087292	 6.67622040073
139.832808512	 140.053054539	 6.66705453979
147.794127038	 148.026912674	 6.65793085355
156.208719679	 156.454758862	 6.64884899793
165.102393396	 165.362440709	 6.63980862896
174.502424455	 174.777277446	 6.63080940317
184.437642087	 184.72814371	 6.62185097777
194.938516898	 195.245558102	 6.61293301103
206.037254329	 206.361776786	 6.60405516242
217.76789342	 218.110892419	 6.59521709289
230.166411212	 230.528938705	 6.58641846502
243.270833078	 243.654000913	 6.57765894326
257.121349353	 257.526332677	 6.56893819402
271.760438589	 272.188479458	 6.56025588587
287.232997834	 287.685409019	 6.55161168964
303.586480333	 304.064649347	 6.54300527856
320.871041057	 321.37643441	 6.53443632836
339.139690529	 339.673858227	 6.52590451734
358.448457403	 359.013037701	 6.51740952649
378.856560299	 379.453284724	 6.50895103954
400.426589422	 401.057288086	 6.50052874303
423.224698524	 423.891305734	 6.49214232636
447.320807789	 448.025367983	 6.48379148184
472.788818278	 473.533492292	 6.47547590474
499.706838574	 500.49391027	 6.46719529331
528.157424338	 528.98930761	 6.45894934881
558.227831501	 559.107077676	 6.45073777553
590.010283871	 590.939589534	 6.44256028084
623.602255978	 624.584471244	 6.43441657512
659.106772019	 660.144909273	 6.42630637185
696.632721831	 697.729964967	 6.4182293876
736.295194843	 737.454909026	 6.41018534196
778.215833048	 779.44157504	 6.40217395764
822.523204074	 823.81873314	 6.39419496036
869.353195489	 870.722484924	 6.38624807894
918.849431559	 920.296680876	 6.3783330452
971.163713732	 972.693361543	 6.370449594
1026.4564862	 1028.07322383	 6.36259746319
1084.89732799	 1086.60611385	 6.35477639364
1146.66547302	 1148.47154784	 6.34698612915
1211.95035981	 1213.85926269	 6.33922641647
1280.95221248	 1282.96979789	 6.3314970053
1353.88265482	 1356.01511057	 6.32379764821
1430.96535934	 1433.2192255	 6.31612810064
1512.43673324	 1514.81892226	 6.30848812087
1598.54664343	 1601.06446132	 6.30087747003
1689.55918291	 1692.22035164	 6.29329591199
1785.7534807	 1788.56616188	 6.28574321341
1887.42455789	 1890.39737782	 6.27821914366
1994.88423247	 1998.02630857	 6.27072347482
2108.46207564	 2111.78304445	 6.26325598164
2228.50642261	 2232.0164693	 6.25581644149
2355.38544089	 2359.09533051	 6.24840463437
2489.48825942	 2493.40936995	 6.24102034284
2631.22616206	 2635.37051927	 6.23366335199
2781.0338489	 2785.41416324	 6.22633344945
2939.37076952	 2944.0004751	 6.21903042531
3106.72253203	 3111.61582782	 6.21175407211
3283.60239242	 3288.77428583	 6.20450418483
3470.55282869	 3476.01918154	 6.19728056079
3668.14720459	 3673.9247818	 6.19008299972
3876.99152807	 3883.09804906	 6.18291130363
4097.72630987	 4104.1805029	 6.17576527683
4331.02852792	 4337.85018756	 6.16864472591
4577.61370361	 4584.82375139	 6.16154945967
4838.23809618	 4845.85864482	 6.15447928912
5113.7010222	 5121.75544336	 6.14743402744
5404.84730692	 5413.36030297	 6.14041348994
5712.56987539	 5721.56755506	 6.13341749407
6037.81249092	 6047.32244946	 6.12644585932
6381.57264955	 6391.62405334	 6.11949840725
6744.90463935	 6755.52831533	 6.11257496147
7128.92277379	 7140.15130401	 6.10567534753
7534.80480926	 7546.67263084	 6.09879939301
7963.79555722	 7976.33906793	 6.09194692737
8417.2107019	 8430.46837179	 6.08511778203
8896.44083542	 8910.45332482	 6.07831179027
9402.95572264	 9417.76600687	 6.07152878723
9938.30880883	 9953.96230998	 6.0647686099
10504.141984	 10520.6867102	 6.05803109704
11102.1906183	 11119.6773112	 6.05131608923
11734.2888847	 11752.7711746	 6.04462342878
12402.3753837	 12421.9099545	 6.03795295976
13108.4990892	 13129.1458521	 6.0313045279
13854.8256327	 13876.6479098	 6.02467798065
14643.6439447	 14666.7086634	 6.0180731671
15477.3732752	 15501.7511734	 6.01148993799
16358.5706128	 16384.3364558	 6.00492814566
17289.9385275	 17317.1713372	 5.99838764404
18274.3334586	 18303.1167562	 5.99186828863
19314.7744757	 19345.1965374	 5.98536993646
20414.4525375	 20446.6066658	 5.9788924461
21576.7402789	 21610.7250881	 5.97243567763
22805.2023539	 22841.122073	 5.96599949257
24103.6063687	 24141.571161	 5.95958375395
25475.9344364	 25516.0607373	 5.95318832619
26926.39539	 26968.8062639	 5.94681307518
28459.4376905	 28504.2632085	 5.94045786816
30079.7630699	 30127.1407088	 5.93412257377
31792.3409514	 31842.416015	 5.92780706203
33602.4236901	 33655.3497551	 5.92151120427
35515.5626813	 35571.5020682	 5.91523487316
37537.625387	 37596.7496579	 5.90897794267
39674.81333	 39737.3038149	 5.90274028807
41933.6811144	 41999.7294672	 5.89652178586
44321.1565277	 44390.9653139	 5.89032231385
46844.5617878	 46918.3451061	 5.88414175103
49511.6359998	 49589.6201384	 5.87797997765
52330.5588914	 52412.9830221	 5.87183687513
55309.9758993	 55397.0928111	 5.8657123261
58459.0246844	 58551.1015587	 5.85960621434
61787.3631563	 61884.6823862	 5.85351842478
65305.1990931	 65408.05915	 5.84744884352
69023.3214485	 69132.0377968	 5.84139735775
72953.1334402	 73068.0395053	 5.83536385578
77106.6875233	 77228.1357139	 5.82934822701
81496.7223538	 81625.0851429	 5.82335036191
86136.7018574	 86272.3729246	 5.81737015204
91040.8565227	 91184.2519615	 5.81140748999
96224.2270443	 96375.7866384	 5.80546226938
101702.710453	 101862.899024	 5.79953438487
107493.108868	 107662.417705	 5.79362373212
113613.181032	 113792.129392	 5.78773020778
120081.696772	 120270.833477	 5.7818537095
126918.494568	 127118.399687	 5.77599413587
134144.542395	 134355.829022	 5.77015138648
141782.002028	 142005.318165	 5.76432536183
149854.297016	 150090.327558	 5.75851596337
158386.184516	 158635.653351	 5.75272309346
167403.831221	 167667.503453	 5.74694665538
176934.893615	 177213.577908	 5.7411865533
187008.602792	 187303.153851	 5.73544269228
197655.854104	 197967.175295	 5.72971497826
208909.301915	 209238.34804	 5.72400331804
220803.459754	 221151.239973	 5.71830761926
233374.806159	 233742.387089	 5.71262779043
246661.896559	 247050.405546	 5.70696374086
260705.48152	 261116.110092	 5.7013153807
275548.63172	 275982.639247	 5.69568262093
291236.870051	 291695.587602	 5.69006537328
307818.311226	 308303.145657	 5.68446355032
325343.809353	 325856.247615	 5.67887706538
343867.113891	 344408.727597	 5.67330583257
363445.034504	 364017.484745	 5.66774976675
384137.615287	 384742.657726	 5.66220878354
406008.318918	 406647.809178	 5.65668279931
429124.221296	 429800.120649	 5.65117173116
453556.217257	 454270.598637	 5.64567549691
479379.237999	 480134.292365	 5.64019401512
506672.4809	 507470.523949	 5.63472720503
535519.6524	 536363.131674	 5.62927498659
566009.224731	 566900.727121	 5.62383728046
598234.707251	 599176.966931	 5.61841400796
632294.933231	 633290.840046	 5.61300509109
668294.362972	 669346.971296	 5.60761045253
706343.404173	 707455.942282	 5.60223001561
746558.750548	 747734.630518	 5.59686370431
789063.739715	 790306.567886	 5.59151144327
833988.731465	 835302.319503	 5.58617315775
881471.507563	 882859.88415	 5.58084877365
931657.69432	 933125.117508	 5.57553821748
984701.209215	 986252.179487	 5.57024141637
1040764.73295	 1042404.00702	 5.56495829807
1100020.20838	 1101752.81379	 5.55968879092
1162649.36785	 1164480.61837	 5.55443282386
1228844.29055	 1230779.80251	 5.5491903264
1298807.99163	 1300853.70109	 5.54396122865
1372755.04479	 1374917.22581	 5.53874546128
1450912.24041	 1453197.52424	 5.53354295556
1533519.28107	 1535934.67651	 5.52835364327
1620829.51671	 1623382.43161	 5.52317745678
1713110.72163	 1715808.98561	 5.51801432901
1810645.91576	 1813497.8042	 5.5128641934
1913734.23263	 1916748.49206	 5.50772698394
2022691.83679	 2025877.71174	 5.50260263515
2137852.89351	 2141220.15482	 5.49749108207
2259570.59357	 2263129.5684	 5.49239226028
2388218.23655	 2391979.84002	 5.48730610584
2524190.37565	 2528166.14433	 5.48223255533
2667904.02778	 2672106.15508	 5.47717154585
2819799.95253	 2824241.32608	 5.47212301497
2980344.00396	 2985038.24512	 5.46708690076
3150028.55927	 3154990.06496	 5.4620631418
3329374.02899	 3334618.01579	 5.4570516771
3518930.45295	 3524473.0038	 5.45205244619
3719279.1873	 3725137.3008	 5.44706538906
3931034.68738	 3937226.32996	 5.44209044615
4154846.39233	 4161390.55332	 5.43712755837
4391400.71678	 4398317.46665	 5.43217666708
4641423.15608	 4648733.70802	 5.42723771411
4905680.51135	 4913407.2863	 5.42231064171
5184983.24116	 5193149.93659	 5.41739539259
5480187.9472	 5488819.60979	 5.41249190988
5792200.00139	 5801323.10383	 5.40760013716
6121976.32258	 6131618.8448	 5.40272001842
6470528.3114	 6480719.82631	 5.39785149808
6838924.9521	 6849696.71636	 5.39299452098
7228296.09106	 7239681.14091	 5.38814903238
7639835.90199	 7651869.15457	 5.38331497793
8074806.54833	 8087524.90877	 5.37849230371
8534542.05422	 8547984.52884	 5.37368095618
9020452.3959	 9034660.21181	 5.36888088221
9534027.82595	 9549044.55752	 5.36409202907
10076843.4438	 10092715.1463	 5.35931434439
10650564.0266	 10667339.3773	 5.35454777622
11256949.1346	 11274679.5824	 5.34979227296
11897858.508	 11916598.431	 5.34504778342
12575257.7704	 12595064.6426	 5.34031425676
13291224.4575	 13312159.025	 5.33559164252
14047954.3882	 14070080.856	 5.3308798906
14847768.3997	 14871154.6281	 5.32617895125
15693119.4649	 15717837.1777	 5.32148877512
16586600.2155	 16612725.2203	 5.31680931318
17530950.8938	 17558563.3141	 5.31214051676
18529067.7564	 18558252.2776	 5.30748233754
19584011.957	 19614858.0858	 5.30283472754
20699018.9346	 20731621.274	 5.29819763913
21877508.3367	 21911966.8758	 5.29357102502
23123094.5069	 23159514.9274	 5.28895483824
24439597.5695	 24478091.5704	 5.28434903216
25831055.1462	 25871740.786	 5.2797535605
27301734.7389	 27344736.7974	 5.27516837726
28856146.8177	 28901597.1791	 5.27059343679
30499058.6541	 30547096.7116	 5.26602869377
32235508.9425	 32286282.0254	 5.26147410316
34070823.2529	 34124487.0785	 5.25692962028
36010630.3641	 36067349.5157	 5.25239520071
38060879.5273	 38120827.9584	 5.24787080038
40227858.7112	 40291220.2795	 5.24335637549
42518213.8875	 42585182.9184	 5.23885188256
44938969.4133	 45009751.2961	 5.2343572784
47497549.5742	 47572361.3919	 5.22987252013
50201801.3543	 50280872.5494	 5.22539756515
53060018.5022	 53143591.5805	 5.22093237114
56080966.9674	 56169298.2416	 5.21647689609
59273911.7848	 59367272.1607	 5.21203109827
62648645.4899	 62747321.2971	 5.2075949362
66215518.1518	 66319812.0221	 5.20316836873
69985469.1164	 70095700.9117	 5.19875135495
73970060.5561	 74086568.3494	 5.19434385424
78181512.9305	 78304654.043	 5.18994582624
82632742.4657	 82762894.5625	 5.18555723087
87337400.7673	 87474963.0155	 5.18117802831
92309916.6889	 92455310.9823	 5.17680817901
97565540.5845	 97719212.8372	 5.17244764368
103120391.08	 103282812.594	 5.16809638327
108991504.509	 109163173.419	 5.16375435903
115196887.16	 115378329.963	 5.15942153242
121755570.502	 121947343.67	 5.15509786518
128687669.552	 128890361.239	 5.15078331928
136014444.566	 136228676.414	 5.14647785697
143758366.245	 143984795.288	 5.1421814407
151943184.647	 152182505.326	 5.13789403321
160594002.031	 160846948.327	 5.13361559745
169737349.841	 170004697.521	 5.12934609661
179401270.076	 179683839.077	 5.12508549414
189615401.296	 189914058.236	 5.1208337537
200411069.516	 200726730.356	 5.11659083919
211821384.287	 212155017.136	 5.11235671476
223881340.236	 224233968.322	 5.10813134475
236627924.392	 237000629.201	 5.10391469377
250100229.626	 250494154.217	 5.09970672662
264339574.545	 264755927.057	 5.09550740834
279389630.209	 279829687.566	 5.09131670419
295296554.074	 295761665.899	 5.08713457964
312109131.547	 312600724.307	 5.08296100039
329878925.614	 330398506.987	 5.07879593234
348660434.972	 349209598.479	 5.07463934161
368511261.18	 369091691.066	 5.07049119454
389492285.316	 390105761.719	 5.06635145767
411667854.695	 412316259.103	 5.06222009775
435105980.216	 435791301.24	 5.05809708174
459878544.95	 460602884.42	 5.05398237679
486061524.598	 486827104.012	 5.04987595027
513735220.503	 514544387.839	 5.04577776974
542984505.929	 543839742.846	 5.04168780296
573899086.363	 574803015.813	 5.0376060179
606573774.632	 607529168.902	 5.03353238271
641108781.691	 642118570.906	 5.02946686574
677610023.959	 678677305.072	 5.02540943553
716189448.159	 717317494.447	 5.02136006081
756965374.653	 758157645.752	 5.01731871051
800062860.318	 801323012.84	 5.01328535374
845614082.088	 846945980.831	 5.0092599598
893758742.335	 895166472.138	 5.00524249816
944644497.318	 946132375.589	 5.00123293848
998427410.044	 1000000000.0	 4.99723125063


==> tikz/data/size_effect_1D_m10.0_v10.0_ps0.5.dat <==
# Find EC = 0.5 with mu_log = 10.0, v_log = 10.0 and p_safe = 0.5 
# a/lc	 a/lc_log	 threshold
0.000984928692398	 0.001	 9.5329903348
0.00104100516779	 0.00105693455356	 9.53289722352
0.00110027433227	 0.0011171106505	 9.53279881198
0.00116291796016	 0.00118071284667	 9.53269479853
0.00122912817505	 0.00124793620547	 9.53258486436
0.00129910803896	 0.0013189868962	 9.53246867253
0.00137307217519	 0.00139408282628	 9.53234586691
0.00145124742648	 0.00147345430962	 9.53221607113
0.00153387355081	 0.00155734477293	 9.53207888743
0.00162120395664	 0.00164601150231	 9.53193389538
0.00171350648014	 0.00173972643234	 9.5317806507
0.0018110642066	 0.00183877698008	 9.53161868379
0.00191417633867	 0.00194346692654	 9.53144749837
0.00202315911395	 0.00205411734835	 9.53126656996
0.00213834677487	 0.00217106760254	 9.53107534423
0.00226009259385	 0.00229467636723	 9.53087323535
0.00238876995669	 0.00242532274176	 9.53065962419
0.00252477350772	 0.0025634074093	 9.53043385642
0.00266852036022	 0.00270935386573	 9.53019524054
0.00282045137559	 0.00286360971851	 9.52994304572
0.00298103251549	 0.0030266480594	 9.52967649963
0.0031507562709	 0.00319896891543	 9.52939478605
0.00333014317255	 0.00338110078248	 9.5290970424
0.00351974338737	 0.00357360224607	 9.52878235707
0.00372013840577	 0.00377706369454	 9.52844976672
0.00393194282507	 0.00399210912975	 9.52809825328
0.00415580623443	 0.00421939808081	 9.52772674087
0.00439241520707	 0.00445962762682	 9.52733409256
0.00464249540592	 0.00471353453479	 9.52691910686
0.00490681380925	 0.00498189751921	 9.52648051412
0.00518618106287	 0.00526553963033	 9.52601697264
0.00548145396636	 0.00556533077843	 9.52552706462
0.00579353810078	 0.0058821904017	 9.52500929184
0.00612339060607	 0.00621709028616	 9.52446207114
0.00647202311649	 0.00657105754604	 9.52388372961
0.00684050486324	 0.00694517777382	 9.52327249954
0.00722996595374	 0.00734059836976	 9.52262651307
0.00764160083756	 0.00775853206079	 9.52194379654
0.00807667196971	 0.00820026061993	 9.52122226455
0.00853651368254	 0.00866713879739	 9.52045971364
0.009022536278	 0.00916059847544	 9.5196538157
0.00953623035295	 0.00968215305997	 9.51880211091
0.0100791713707	 0.0102334021219	 9.51790200042
0.0106530244929	 0.0108160363031	 9.51695073848
0.0112595496865	 0.0114318425013	 9.51594542423
0.0119006071212	 0.0120827093504	 9.51488299306
0.0125781628747	 0.0127706330131	 9.51376020739
0.0132942949625	 0.0134977233023	 9.51257364707
0.0140511997111	 0.0142662101526	 9.51131969916
0.0148511984936	 0.0150784504586	 9.50999454721
0.0156967448496	 0.0159369353038	 9.50859415991
0.0165904320099	 0.0168442976004	 9.50711427921
0.0175350008498	 0.0178033201643	 9.50555040772
0.0185333482948	 0.0188169442497	 9.50389779548
0.0195885362059	 0.0198882785699	 9.502151426
0.0207038007696	 0.0210206088313	 9.50030600156
0.0218825624234	 0.0222174078106	 9.4983559278
0.0231284363457	 0.0234823460055	 9.4962952974
0.0244452435435	 0.0248193028919	 9.49411787298
0.0258370225713	 0.0262323788216	 9.4918170691
0.0273080419166	 0.0277259075986	 9.48938593335
0.0288628130917	 0.0293044697697	 9.48681712643
0.0305061044695	 0.0309729066733	 9.48410290132
0.0322429559083	 0.0327363352872	 9.48123508131
0.0340786942083	 0.0346001639219	 9.47820503702
0.0360189494489	 0.0365701088078	 9.47500366228
0.0380696722554	 0.0386522116263	 9.47162134889
0.0402371520494	 0.0408528580393	 9.46804796012
0.0425280363377	 0.0431787972733	 9.46427280308
0.0449493511003	 0.0456371628192	 9.46028459976
0.0475085223379	 0.04823549431	 9.45607145688
0.0502133988474	 0.0509817606442	 9.45162083433
0.0530722762935	 0.0538843844261	 9.44691951245
0.0560939226505	 0.0569522677971	 9.44195355785
0.059287605094	 0.0601948197383	 9.43670828802
0.0626631184215	 0.0636219849266	 9.4311682346
0.0662308150934	 0.0672442742348	 9.42531710541
0.0700016369825	 0.0710727969677	 9.41913774522
0.0739871489324	 0.0751192949332	 9.41261209542
0.0781995742259	 0.0793961784538	 9.40572115259
0.0826518320729	 0.0839165644283	 9.39844492619
0.0873575772327	 0.0886943165601	 9.39076239533
0.0923312418924	 0.0937440878766	 9.38265146511
0.097588079929	 0.0990813656686	 9.37408892246
0.103144213692	 0.104722518989	 9.36505039197
0.109016683451	 0.110684848855	 9.35551029197
0.115223499654	 0.11698664131	 9.34544179127
0.121783698166	 0.123647223505	 9.33481676718
0.128717398652	 0.130687022974	 9.32360576519
0.136045866279	 0.138127630283	 9.31177796119
0.143791576939	 0.145991865247	 9.29930112699
0.151978286177	 0.154303846918	 9.28614160004
0.160631102051	 0.163089067555	 9.27226425856
0.169776562134	 0.172374470806	 9.25763250323
0.179442714904	 0.182188534347	 9.24220824703
0.189659205766	 0.192561357213	 9.22595191484
0.200457367975	 0.203524752118	 9.20882245474
0.211870318728	 0.215112343018	 9.19077736317
0.223933060737	 0.227359668233	 9.1717727263
0.236682589576	 0.240304289441	 9.15176328051
0.250158007149	 0.253985906878	 9.13070249475
0.264400641605	 0.268446481096	 9.10854267819
0.279454174095	 0.283730361652	 9.08523511676
0.295364772737	 0.299884423123	 9.0607302422
0.31218123421	 0.316958208873	 9.03497783791
0.329955133409	 0.335004082991	 9.00792728547
0.348740981623	 0.354077390897	 8.97952785626
0.36859639372	 0.374236629072	 8.94972905207
0.389582264839	 0.395543624473	 8.91848099867
0.411762957162	 0.418063724146	 8.8857348955
0.435206497299	 0.441865995639	 8.85144352413
0.459984784929	 0.467023438833	 8.8155618168
0.486173813302	 0.493613209824	 8.77804748506
0.513853902314	 0.521716857555	 8.73886170634
0.543109944836	 0.551420573924	 8.6979698643
0.574031667079	 0.582815458123	 8.65534233552
0.606713903772	 0.615997796038	 8.61095531215
0.64125688902	 0.651069355548	 8.56479164647
0.677766563713	 0.688137698642	 8.51684169925
0.716354900434	 0.7273165113	 8.46710417019
0.75714024688	 0.768725952166	 8.41558688493
0.800247688817	 0.812493021061	 8.36230750992
0.845809433715	 0.858751948485	 8.30729416438
0.893965216219	 0.907644607289	 8.25058589758
0.944862726701	 0.959320947794	 8.19223300044
0.998658064219	 1.01393945768	 8.13229712291
1.05551621526	 1.07166764803	 8.07085117381
1.11561155975	 1.13268256714	 8.00797898616
1.17912840585	 1.19717134342	 7.94377474028
1.24626155522	 1.26533175939	 7.87834214681
1.31721690049	 1.33737285821	 7.81179340307
1.39221205666	 1.41351558484	 7.74424794705
1.47147702856	 1.49399346361	 7.67583104367
1.55525491625	 1.57905331447	 7.60667224594
1.64380266058	 1.66895600998	 7.53690378021
1.73739183119	 1.76397727531	 7.4666589069
1.83630945946	 1.86440853397	 7.3960703088
1.94085891873	 1.9705578015	 7.32526855495
2.05136085478	 2.08275063019	 7.25438068284
2.16815416924	 2.20133110749	 7.18352893352
2.29159705891	 2.32666291133	 7.112829665
2.42206811439	 2.45913042547	 7.04239245965
2.55996748117	 2.59913991838	 6.97231943199
2.70571808684	 2.74712078927	 6.9027047346
2.85976693816	 2.90352688498	 6.83363425263
3.02258649207	 3.06883789192	 6.76518547165
3.19467610458	 3.24356080724	 6.69742749985
3.37656356236	 3.42823149373	 6.63042122266
3.56880670134	 3.62341632332	 6.56421956732
3.77199511762	 3.82971391405	 6.49886785494
3.98675197566	 4.047756966	 6.43440421862
4.21373591955	 4.27821420177	 6.37086006819
4.45364309294	 4.52179241737	 6.30826058418
4.70720927414	 4.77923864994	 6.2466252262
4.97521213267	 5.05134246882	 6.18596824317
5.2584736143	 5.33893839715	 6.12629917544
5.55786246192	 5.64290847126	 6.06762334089
5.87429687993	 5.96418494584	 6.00994229914
6.20874735025	 6.30375315307	 5.95325428967
6.5622396088	 6.66265452458	 5.89755464129
6.93585779126	 7.04198978545	 5.84283615121
7.33074775815	 7.44292233004	 5.78908943347
7.74812060901	 7.86668179007	 5.73630323676
8.18925639679	 8.31456780577	 5.68446473253
8.65550805372	 8.78795401182	 5.63355977468
9.14830554057	 9.28829225017	 5.58357313219
9.66916023234	 9.81711702275	 5.53448869666
10.2196695534	 10.3760501977	 5.48628966635
10.801521877	 10.9668059834	 5.43895870866
11.4165017028	 11.591196186	 5.39247810301
12.0664951304	 12.251135766	 5.34682986563
12.7534956437	 12.9486487115	 5.30199585832
13.4796102245	 13.685874245	 5.25795788248
14.2470658147	 14.4650733852	 5.21469776014
15.0582161464	 15.2886358806	 5.17219740331
15.9155489601	 16.159087539	 5.13043887291
16.8216936348	 17.0790979739	 5.08940442852
17.779429252	 18.0514887922	 5.04907656999
18.7916931189	 19.0792422477	 5.00943807186
19.8615897773	 20.1655103872	 4.97047201153
20.9924005242	 21.3136247184	 4.93216179186
22.1875934761	 22.5271064265	 4.89449115899
23.4508342052	 23.8096771738	 4.857444216
24.7859969812	 25.1652705141	 4.8210054329
26.1971766539	 26.5980439559	 4.78515965346
27.6887012111	 28.1123917141	 4.74989209944
29.2651450532	 29.7129581858	 4.71518837239
30.9313430216	 31.404652195	 4.68103445355
32.6924052275	 33.1926620473	 4.64741670207
34.5537327239	 35.0824714424	 4.61432185176
36.5210340702	 37.0798762917	 4.58173700672
38.6003428405	 39.1910024943	 4.54964963599
40.7980361273	 41.4223247248	 4.51804756732
43.1208541003	 43.7806862904	 4.48691898038
45.5759206775	 46.2733201188	 4.45625239939
48.1707653743	 48.9078709414	 4.42603668536
50.9133463954	 51.6924187389	 4.39626102803
53.8120750426	 54.6355035221	 4.36691493757
56.8758415112	 57.7461515236	 4.33798823616
60.1140421558	 61.0339028803	 4.30947104948
63.5366083085	 64.5088408927	 4.2813537981
67.1540367372	 68.1816229494	 4.25362718905
70.9774218384	 72.0635132129	 4.22628220722
75.0184896635	 76.1664171655	 4.19931010706
79.2896338811	 80.502918123	 4.17270240424
83.8039537879	 85.0863158264	 4.14645086752
88.5752944832	 89.9306672319	 4.12054751072
93.6182893308	 95.0508296219	 4.09498458494
98.9484048388	 100.462506172	 4.06975457087
104.581988094	 106.18229411	 4.0448501713
110.536316896	 112.227735621	 4.02026430391
116.82965275	 118.617371645	 3.99599009411
123.481296872	 125.370798744	 3.97202086825
130.511649382	 132.5087292	 3.94835014685
137.942271874	 140.053054539	 3.92497163819
145.79595354	 148.026912674	 3.90187923204
154.096781065	 156.454758862	 3.87906699352
162.8702125	 165.362440709	 3.85652915728
172.143155336	 174.777277446	 3.83426012181
181.944049033	 184.72814371	 3.81225444392
192.302952238	 195.245558102	 3.79050683343
203.251634971	 206.361776786	 3.76901214807
214.823676068	 218.110892419	 3.74776538853
227.054566159	 230.528938705	 3.72676169364
239.981816516	 243.654000913	 3.70599633582
253.645074102	 257.526332677	 3.68546471657
268.086243158	 272.188479458	 3.66516236225
283.349613727	 287.685409019	 3.6450849199
299.481997486	 304.064649347	 3.62522815327
316.532871311	 321.37643441	 3.60558793898
334.554529026	 339.673858227	 3.58616026279
353.602241776	 359.013037701	 3.56694121609
373.734427549	 379.453284724	 3.54792699241
395.012830331	 401.057288086	 3.52911388409
417.502709475	 423.891305734	 3.51049827916
441.273039849	 448.025367983	 3.49207665819
466.39672337	 473.533492292	 3.47384559135
492.950812596	 500.49391027	 3.45580173555
521.016747037	 528.98930761	 3.43794183169
550.680602925	 559.107077676	 3.42026270199
582.033357206	 590.939589534	 3.40276124745
615.171166554	 624.584471244	 3.38543444535
650.195662284	 660.144909273	 3.36827934693
687.214262041	 697.729964967	 3.35129307501
726.340499249	 737.454909026	 3.33447282187
767.694371305	 779.44157504	 3.31781584707
811.402707605	 823.81873314	 3.30131947538
857.599558518	 870.722484924	 3.28498109485
906.426606513	 920.296680876	 3.26879815485
958.033600688	 972.693361543	 3.25276816426
1012.57881604	 1028.07322383	 3.23688868965
1070.22953887	 1086.60611385	 3.22115735362
1131.16257987	 1148.47154784	 3.2055718331
1195.56481636	 1213.85926269	 3.19012985775
1263.63376543	 1282.96979789	 3.17482920845
1335.57818972	 1356.01511057	 3.15966771578
1411.61873769	 1433.2192255	 3.14464325859
1491.98862032	 1514.81892226	 3.12975376264
1576.93432633	 1601.06446132	 3.11499719921
1666.71637819	 1692.22035164	 3.10037158382
1761.61013109	 1788.56616188	 3.085874975
1861.90661745	 1890.39737782	 3.07150547308
1967.91343948	 1998.02630857	 3.05726121899
2079.9557126	 2111.78304445	 3.04314039314
2198.37706251	 2232.0164693	 3.02914121436
2323.54067912	 2359.09533051	 3.01526193882
2455.83043036	 2493.40936995	 3.001500859
2595.65203953	 2635.37051927	 2.98785630271
2743.43432959	 2785.41416324	 2.97432663217
2899.63053836	 2944.0004751	 2.96091024302
3064.71970854	 3111.61582782	 2.94760556348
3239.20815693	 3288.77428583	 2.93441105349
3423.63102723	 3476.01918154	 2.92132520381
3618.55393131	 3673.9247818	 2.90834653529
3824.57468391	 3883.09804906	 2.89547359803
4042.32513609	 4104.1805029	 2.88270497063
4272.47311305	 4337.85018756	 2.87003925949
4515.72446233	 4584.82375139	 2.85747509804
4772.82521858	 4845.85864482	 2.84501114611
5044.56389162	 5121.75544336	 2.83264608922
5331.77388468	 5413.36030297	 2.82037863793
5635.33605048	 5721.56755506	 2.80820752725
5956.18139266	 6047.32244946	 2.796131516
6295.29392116	 6391.62405334	 2.78414938623
6653.71367008	 6755.52831533	 2.77225994263
7032.53988739	 7140.15130401	 2.760462012
7432.93440625	 7546.67263084	 2.74875444272
7856.1252083	 7976.33906793	 2.73713610418
8303.41018973	 8430.46837179	 2.72560588633
8776.16114189	 8910.45332482	 2.71416269913
9275.82795846	 9417.76600687	 2.70280547214
9803.94308215	 9953.96230998	 2.691533154
10362.1262046	 10520.6867102	 2.68034471199
10952.089234	 11119.6773112	 2.66923913164
11575.6415451	 11752.7711746	 2.65821541623
12234.6955286	 12421.9099545	 2.64727258644
12931.2724564	 13129.1458521	 2.63640967993
13667.5086807	 13876.6479098	 2.62562575093
14445.6621857	 14666.7086634	 2.61491986991
15268.1195131	 15501.7511734	 2.60429112316
16137.4030812	 16384.3364558	 2.59373861246
17056.1789212	 17317.1713372	 2.58326145474
18027.2648535	 18303.1167562	 2.57285878171
19053.6391298	 19345.1965374	 2.5625297396
20138.4495673	 20446.6066658	 2.55227348873
21285.0232028	 21610.7250881	 2.54208920333
22496.8764963	 22841.122073	 2.53197607112
23777.7261161	 24141.571161	 2.52193329311
25131.5003371	 25516.0607373	 2.51196008323
26562.351089	 26968.8062639	 2.50205566814
28074.6666898	 28504.2632085	 2.49221928688
29673.085304	 30127.1407088	 2.48245019066
31362.5091685	 31842.416015	 2.47274764257
33148.1196265	 33655.3497551	 2.46311091734
35035.3930187	 35571.5020682	 2.45353930113
37030.1174789	 37596.7496579	 2.44403209122
39138.4106858	 39737.3038149	 2.43458859585
41366.7386252	 41999.7294672	 2.42520813396
43721.9354209	 44390.9653139	 2.41589003497
46211.2242948	 46918.3451061	 2.40663363859
48842.2397194	 49589.6201384	 2.39743829457
51623.0508326	 52412.9830221	 2.38830336255
54562.1861851	 55397.0928111	 2.3792282118
57668.6598966	 58551.1015587	 2.3702122211
60951.9993022	 61884.6823862	 2.36125477849
64422.2741709	 65408.05915	 2.3523552811
68090.12759	 69132.0377968	 2.34351313501
71966.808606	 73068.0395053	 2.33472775501
76064.206725	 77228.1357139	 2.32599856449
80394.8883766	 81625.0851429	 2.31732499525
84972.1354547	 86272.3729246	 2.30870648731
89809.9860517	 91184.2519615	 2.3001424888
94923.2775126	 96375.7866384	 2.29163245579
100327.69194	 101862.899024	 2.28317585211
106039.80429	 107662.417705	 2.27477214924
112077.133207	 113792.129392	 2.26642082614
118458.19475	 120270.833477	 2.25812136914
125202.559183	 127118.399687	 2.24987327177
132330.910995	 134355.829022	 2.24167603463
139865.112334	 142005.318165	 2.2335291653
147828.270063	 150090.327558	 2.22543217814
156244.806623	 158635.653351	 2.21738459424
165140.534933	 167667.503453	 2.20938594125
174542.737564	 177213.577908	 2.20143575327
184480.250404	 187303.153851	 2.19353357074
194983.551101	 197967.175295	 2.18567894034
206084.852534	 209238.34804	 2.17787141485
217818.201608	 221151.239973	 2.17011055305
230219.583674	 233742.387089	 2.16239591961
243327.032891	 247050.405546	 2.15472708502
257180.748877	 261116.110092	 2.14710362543
271823.219998	 275982.639247	 2.13952512261
287299.353675	 291695.587602	 2.1319911638
303656.614114	 308303.145657	 2.12450134166
320945.167873	 325856.247615	 2.11705525414
339218.037723	 344408.727597	 2.1096525044
358531.26526	 364017.484745	 2.10229270075
378944.082784	 384742.657726	 2.09497545651
400519.09496	 406647.809178	 2.08770038996
423322.470823	 429800.120649	 2.08046712427
447424.146711	 454270.598637	 2.07327528736
472898.040755	 480134.292365	 2.06612451188
499822.279584	 507470.523949	 2.0590144351
528279.43793	 536363.131674	 2.05194469885
558356.791883	 566900.727121	 2.04491494942
590146.586554	 599176.966931	 2.03792483751
623746.318994	 633290.840046	 2.03097401815
659259.037199	 669346.971296	 2.02406215062
696793.656161	 707455.942282	 2.01718889841
736465.291897	 747734.630518	 2.01035392912
778395.614502	 790306.567886	 2.00355691439
822713.221305	 835302.319503	 1.99679752986
869554.031266	 882859.88415	 1.99007545511
919061.701831	 933125.117508	 1.98339037357
971388.069517	 986252.179487	 1.97674197247
1026693.61559	 1042404.00702	 1.97012994278
1085147.95823	 1101752.81379	 1.96355397916
1146930.37278	 1164480.61837	 1.9570137799
1212230.34151	 1230779.80251	 1.95050904684
1281248.13482	 1300853.70109	 1.94403948535
1354195.42537	 1374917.22581	 1.93760480425
1431295.93734	 1453197.52424	 1.93120471576
1512786.13254	 1535934.67651	 1.92483893547
1598915.93563	 1623382.43161	 1.91850718225
1689949.5006	 1715808.98561	 1.91220917823
1786166.02095	 1813497.8042	 1.90594464875
1887860.58594	 1916748.49206	 1.89971332228
1995345.08558	 2025877.71174	 1.89351493042
2108949.16722	 2141220.15482	 1.88734920782
2229021.24653	 2263129.5684	 1.88121589212
2355929.57607	 2391979.84002	 1.87511472396
2490063.3747	 2528166.14433	 1.86904544689
2631834.02127	 2672106.15508	 1.86300780734
2781676.31631	 2824241.32608	 1.85700155458
2940049.81552	 2985038.24512	 1.85102644066
3107440.23921	 3154990.06496	 1.84508222042
3284360.96194	 3334618.01579	 1.83916865137
3471354.58703	 3524473.0038	 1.83328549374
3668994.61068	 3725137.3008	 1.82743251036
3877887.18085	 3937226.32996	 1.82160946668
4098672.95624	 4161390.55332	 1.81581613069
4332029.07118	 4398317.46665	 1.81005227294
4578671.21235	 4648733.70802	 1.80431766644
4839355.81371	 4913407.2863	 1.79861208665
5114882.37647	 5193149.93659	 1.79293531147
5406095.92108	 5488819.60979	 1.78728712116
5713889.57884	 5801323.10383	 1.78166729834
6039207.33109	 6131618.8448	 1.77607562797
6383046.90433	 6480719.82631	 1.77051189725
6746462.83017	 6849696.71636	 1.76497589566
7130569.6795	 7239681.14091	 1.75946741491
7536545.48081	 7651869.15457	 1.75398624888
7965635.33313	 8087524.90877	 1.74853219363
8419155.22463	 8547984.52884	 1.74310504733
8898496.06868	 9034660.21181	 1.73770461027
9405127.96969	 9549044.55752	 1.73233068481
9940604.7318	 10092715.1463	 1.72698307535
10506568.6243	 10667339.3773	 1.7216615883
11104755.4183	 11274679.5824	 1.71636603208
11736999.7105	 11916598.431	 1.71109621707
12405240.5491	 12595064.6426	 1.70585195556
13111527.3815	 13312159.025	 1.70063306178
13858026.3395	 14070080.856	 1.69543935184
14647026.8823	 14871154.6281	 1.6902706437
15480948.8188	 15717837.1777	 1.68512675717
16362349.7284	 16612725.2203	 1.68000751387
17293932.8054	 17558563.3141	 1.67491273718
18278555.1489	 18558252.2776	 1.66984225229
19319236.526	 19614858.0858	 1.6647958861
20419168.6327	 20731621.274	 1.65977346723
21581724.8828	 21911966.8758	 1.65477482601
22810470.754	 23159514.9274	 1.64979979444
24109174.7229	 24478091.5704	 1.64484820616
25481819.8224	 25871740.786	 1.63991989647
26932615.8578	 27344736.7974	 1.63501470224
28466012.3178	 28901597.1791	 1.63013246197
30086712.0207	 30547096.7116	 1.62527301571
31799685.5376	 32286282.0254	 1.62043620506
33610186.437	 34124487.0785	 1.61562187315
35523767.3968	 36067349.5157	 1.61082986462
37546297.2342	 38120827.9584	 1.60606002561
39683978.905	 40291220.2795	 1.60131220374
41943368.5274	 42585182.9184	 1.59658624805
44331395.4892	 45009751.2961	 1.59188200906
46855383.7	 47572361.3919	 1.58719933868
49523074.0527	 50280872.5494	 1.58253809023
52342648.1647	 53143591.5805	 1.57789811842
55322753.4701	 56169298.2416	 1.57327927932
58472529.7405	 59367272.1607	 1.56868143034
61801637.1166	 62747321.2971	 1.56410443025
65320285.735	 66319812.0221	 1.55954813911
69039267.0416	 70095700.9117	 1.5550124183
72969986.8886	 74086568.3494	 1.55049713048
77124500.5153	 78304654.043	 1.54600213957
81515549.5205	 82762894.5625	 1.54152731077
86156600.9405	 87474963.0155	 1.53707251049
91061888.5511	 92455310.9823	 1.53263760638
96246456.5219	 97719212.8372	 1.5282224673
101726205.556	 103282812.594	 1.5238269633
107517941.654	 109163173.419	 1.51945096563
113639427.661	 115378329.963	 1.51509434667
120109437.742	 121947343.67	 1.51075698
126947814.958	 128890361.239	 1.5064387403
134175532.128	 136228676.414	 1.5021395034
141814756.148	 143984795.288	 1.49785914624
149888915.977	 152182505.326	 1.49359754686
158422774.491	 160846948.327	 1.48935458437
167442504.431	 170004697.521	 1.48513013898
176975768.667	 179683839.077	 1.48092409196
187051805.047	 189914058.236	 1.47673632562
197701516.059	 200726730.356	 1.4725667233
208957563.614	 212155017.136	 1.4684151694
220854469.211	 224233968.322	 1.46428154929
233428719.816	 237000629.201	 1.46016574939
246718879.767	 250494154.217	 1.45606765707
260765709.041	 264755927.057	 1.4519871607
275612288.268	 279829687.566	 1.44792414963
291304150.856	 295761665.899	 1.44387851414
307889422.634	 312600724.307	 1.43985014549
325418969.457	 330398506.987	 1.43583893585
343946553.202	 349209598.479	 1.43184477833
363528996.657	 369091691.066	 1.42786756695
384226357.787	 390105761.719	 1.42390719664
406102113.933	 412316259.103	 1.41996356324
429223356.488	 435791301.24	 1.41603656344
453660996.667	 460602884.42	 1.41212609483
479489982.979	 486827104.012	 1.40823205588
506789531.095	 514544387.839	 1.40435434588
535643366.796	 543839742.846	 1.40049286501
566139982.751	 574803015.813	 1.39664751425
598372909.92	 607529168.902	 1.39281819543
632441004.407	 642118570.906	 1.3890048112
668448750.645	 678677305.072	 1.38520726502
706506581.839	 717317494.447	 1.38142546114
746731218.662	 758157645.752	 1.37765930462
789246027.225	 801323012.84	 1.3739087013
834181397.432	 846945980.831	 1.3701735578
881675142.881	 895166472.138	 1.36645378149
931872923.524	 946132375.589	 1.36274928053
984928692.398	 1000000000.0	 1.35905996382


==> tikz/data/size_effect_1D_m10.0_v10.0_ps0.9.dat <==
# Find EC = 0.1 with mu_log = 10.0, v_log = 10.0 and p_safe = 0.9 
# a/lc	 a/lc_log	 threshold
0.000984928692398	 0.001	 6.41804443869
0.00104100516779	 0.00105693455356	 6.4179817978
0.00110027433227	 0.0011171106505	 6.4179155939
0.00116291796016	 0.00118071284667	 6.41784562455
0.00122912817505	 0.00124793620547	 6.41777167579
0.00129910803896	 0.0013189868962	 6.41769352157
0.00137307217519	 0.00139408282628	 6.41761092301
0.00145124742648	 0.00147345430962	 6.4175236277
0.00153387355081	 0.00155734477293	 6.41743136892
0.00162120395664	 0.00164601150231	 6.41733386486
0.00171350648014	 0.00173972643234	 6.41723081775
0.0018110642066	 0.00183877698008	 6.41712191298
0.00191417633867	 0.00194346692654	 6.41700681813
0.00202315911395	 0.00205411734835	 6.41688518198
0.00213834677487	 0.00217106760254	 6.41675663345
0.00226009259385	 0.00229467636723	 6.41662078051
0.00238876995669	 0.00242532274176	 6.41647720898
0.00252477350772	 0.0025634074093	 6.41632548128
0.00266852036022	 0.00270935386573	 6.41616513515
0.00282045137559	 0.00286360971851	 6.41599568227
0.00298103251549	 0.0030266480594	 6.41581660677
0.0031507562709	 0.00319896891543	 6.41562736373
0.00333014317255	 0.00338110078248	 6.41542737754
0.00351974338737	 0.00357360224607	 6.41521604021
0.00372013840577	 0.00377706369454	 6.41499270955
0.00393194282507	 0.00399210912975	 6.41475670731
0.00415580623443	 0.00421939808081	 6.41450731713
0.00439241520707	 0.00445962762682	 6.41424378248
0.00464249540592	 0.00471353453479	 6.41396530439
0.00490681380925	 0.00498189751921	 6.41367103919
0.00518618106287	 0.00526553963033	 6.41336009598
0.00548145396636	 0.00556533077843	 6.41303153405
0.00579353810078	 0.0058821904017	 6.4126843602
0.00612339060607	 0.00621709028616	 6.4123175258
0.00647202311649	 0.00657105754604	 6.41192992383
0.00684050486324	 0.00694517777382	 6.41152038566
0.00722996595374	 0.00734059836976	 6.41108767777
0.00764160083756	 0.00775853206079	 6.41063049815
0.00807667196971	 0.00820026061993	 6.41014747269
0.00853651368254	 0.00866713879739	 6.40963715128
0.009022536278	 0.00916059847544	 6.40909800373
0.00953623035295	 0.00968215305997	 6.40852841551
0.0100791713707	 0.0102334021219	 6.40792668329
0.0106530244929	 0.0108160363031	 6.4072910102
0.0112595496865	 0.0114318425013	 6.40661950094
0.0119006071212	 0.0120827093504	 6.40591015662
0.0125781628747	 0.0127706330131	 6.40516086935
0.0132942949625	 0.0134977233023	 6.40436941659
0.0140511997111	 0.0142662101526	 6.40353345525
0.0148511984936	 0.0150784504586	 6.40265051552
0.0156967448496	 0.0159369353038	 6.40171799441
0.0165904320099	 0.0168442976004	 6.40073314904
0.0175350008498	 0.0178033201643	 6.39969308964
0.0185333482948	 0.0188169442497	 6.3985947722
0.0195885362059	 0.0198882785699	 6.39743499094
0.0207038007696	 0.0210206088313	 6.3962103704
0.0218825624234	 0.0222174078106	 6.39491735722
0.0231284363457	 0.0234823460055	 6.39355221167
0.0244452435435	 0.0248193028919	 6.39211099887
0.0258370225713	 0.0262323788216	 6.39058957968
0.0273080419166	 0.0277259075986	 6.38898360135
0.0288628130917	 0.0293044697697	 6.38728848783
0.0305061044695	 0.0309729066733	 6.38549942989
0.0322429559083	 0.0327363352872	 6.38361137487
0.0340786942083	 0.0346001639219	 6.38161901633
0.0360189494489	 0.0365701088078	 6.37951678338
0.0380696722554	 0.0386522116263	 6.37729882986
0.0402371520494	 0.0408528580393	 6.37495902339
0.0425280363377	 0.0431787972733	 6.37249093428
0.0449493511003	 0.0456371628192	 6.36988782439
0.0475085223379	 0.04823549431	 6.36714263595
0.0502133988474	 0.0509817606442	 6.36424798054
0.0530722762935	 0.0538843844261	 6.36119612802
0.0560939226505	 0.0569522677971	 6.35797899585
0.059287605094	 0.0601948197383	 6.35458813858
0.0626631184215	 0.0636219849266	 6.35101473785
0.0662308150934	 0.0672442742348	 6.34724959284
0.0700016369825	 0.0710727969677	 6.34328311145
0.0739871489324	 0.0751192949332	 6.33910530227
0.0781995742259	 0.0793961784538	 6.33470576752
0.0826518320729	 0.0839165644283	 6.33007369716
0.0873575772327	 0.0886943165601	 6.32519786442
0.0923312418924	 0.0937440878766	 6.32006662284
0.097588079929	 0.0990813656686	 6.31466790523
0.103144213692	 0.104722518989	 6.30898922461
0.109016683451	 0.110684848855	 6.3030176777
0.115223499654	 0.11698664131	 6.29673995088
0.121783698166	 0.123647223505	 6.29014232939
0.128717398652	 0.130687022974	 6.28321070968
0.136045866279	 0.138127630283	 6.27593061557
0.143791576939	 0.145991865247	 6.26828721851
0.151978286177	 0.154303846918	 6.26026536229
0.160631102051	 0.163089067555	 6.2518495926
0.169776562134	 0.172374470806	 6.24302419187
0.179442714904	 0.182188534347	 6.23377321984
0.189659205766	 0.192561357213	 6.22408056006
0.200457367975	 0.203524752118	 6.2139299729
0.211870318728	 0.215112343018	 6.20330515525
0.223933060737	 0.227359668233	 6.19218980723
0.236682589576	 0.240304289441	 6.18056770616
0.250158007149	 0.253985906878	 6.16842278796
0.264400641605	 0.268446481096	 6.15573923594
0.279454174095	 0.283730361652	 6.14250157703
0.295364772737	 0.299884423123	 6.12869478527
0.31218123421	 0.316958208873	 6.11430439213
0.329955133409	 0.335004082991	 6.09931660332
0.348740981623	 0.354077390897	 6.08371842123
0.36859639372	 0.374236629072	 6.06749777235
0.389582264839	 0.395543624473	 6.05064363835
0.411762957162	 0.418063724146	 6.03314618965
0.435206497299	 0.441865995639	 6.01499691996
0.459984784929	 0.467023438833	 5.99618877995
0.486173813302	 0.493613209824	 5.9767163082
0.513853902314	 0.521716857555	 5.95657575716
0.543109944836	 0.551420573924	 5.93576521211
0.574031667079	 0.582815458123	 5.91428470034
0.606713903772	 0.615997796038	 5.89213628853
0.64125688902	 0.651069355548	 5.8693241656
0.677766563713	 0.688137698642	 5.84585470881
0.716354900434	 0.7273165113	 5.82173653096
0.75714024688	 0.768725952166	 5.79698050669
0.800247688817	 0.812493021061	 5.77159977619
0.845809433715	 0.858751948485	 5.74560972528
0.893965216219	 0.907644607289	 5.71902794088
0.944862726701	 0.959320947794	 5.69187414176
0.998658064219	 1.01393945768	 5.66417008475
1.05551621526	 1.07166764803	 5.63593944741
1.11561155975	 1.13268256714	 5.60720768844
1.17912840585	 1.19717134342	 5.57800188795
1.24626155522	 1.26533175939	 5.5483505699
1.31721690049	 1.33737285821	 5.51828350978
1.39221205666	 1.41351558484	 5.48783153053
1.47147702856	 1.49399346361	 5.45702629033
1.55525491625	 1.57905331447	 5.42590006578
1.64380266058	 1.66895600998	 5.39448553405
1.73739183119	 1.76397727531	 5.36281555744
1.83630945946	 1.86440853397	 5.33092297384
1.94085891873	 1.9705578015	 5.29884039582
2.05136085478	 2.08275063019	 5.26660002138
2.16815416924	 2.20133110749	 5.23423345821
2.29159705891	 2.32666291133	 5.20177156359
2.42206811439	 2.45913042547	 5.16924430112
2.55996748117	 2.59913991838	 5.13668061521
2.70571808684	 2.74712078927	 5.1041083238
2.85976693816	 2.90352688498	 5.07155402925
3.02258649207	 3.06883789192	 5.03904304724
3.19467610458	 3.24356080724	 5.00659935295
3.37656356236	 3.42823149373	 4.97424554355
3.56880670134	 3.62341632332	 4.94200281606
3.77199511762	 3.82971391405	 4.90989095918
3.98675197566	 4.047756966	 4.87792835773
4.21373591955	 4.27821420177	 4.84613200843
4.45364309294	 4.52179241737	 4.81451754534
4.70720927414	 4.77923864994	 4.78309927376
4.97521213267	 5.05134246882	 4.7518902111
5.2584736143	 5.33893839715	 4.7209021335
5.55786246192	 5.64290847126	 4.69014562686
5.87429687993	 5.96418494584	 4.65963014136
6.20874735025	 6.30375315307	 4.62936404827
6.5622396088	 6.66265452458	 4.59935469832
6.93585779126	 7.04198978545	 4.5696084807
7.33074775815	 7.44292233004	 4.54013088215
7.74812060901	 7.86668179007	 4.51092654537
8.18925639679	 8.31456780577	 4.48199932652
8.65550805372	 8.78795401182	 4.45335235113
9.14830554057	 9.28829225017	 4.42498806832
9.66916023234	 9.81711702275	 4.39690830296
10.2196695534	 10.3760501977	 4.36911430562
10.801521877	 10.9668059834	 4.34160680018
11.4165017028	 11.591196186	 4.31438602899
12.0664951304	 12.251135766	 4.28745179562
12.7534956437	 12.9486487115	 4.260803505
13.4796102245	 13.685874245	 4.23444020124
14.2470658147	 14.4650733852	 4.20836060294
15.0582161464	 15.2886358806	 4.18256313613
15.9155489601	 16.159087539	 4.15704596501
16.8216936348	 17.0790979739	 4.13180702037
17.779429252	 18.0514887922	 4.10684402601
18.7916931189	 19.0792422477	 4.08215452308
19.8615897773	 20.1655103872	 4.05773589261
20.9924005242	 21.3136247184	 4.0335853761
22.1875934761	 22.5271064265	 4.00970009457
23.4508342052	 23.8096771738	 3.98607706594
24.7859969812	 25.1652705141	 3.9627132209
26.1971766539	 26.5980439559	 3.9396054175
27.6887012111	 28.1123917141	 3.91675045431
29.2651450532	 29.7129581858	 3.89414508248
30.9313430216	 31.404652195	 3.87178601667
32.6924052275	 33.1926620473	 3.84966994487
34.5537327239	 35.0824714424	 3.8277935374
36.5210340702	 37.0798762917	 3.8061534549
38.6003428405	 39.1910024943	 3.78474635558
40.7980361273	 41.4223247248	 3.76356890173
43.1208541003	 43.7806862904	 3.74261776551
45.5759206775	 46.2733201188	 3.72188963412
48.1707653743	 48.9078709414	 3.70138121441
50.9133463954	 51.6924187389	 3.68108923696
53.8120750426	 54.6355035221	 3.66101045968
56.8758415112	 57.7461515236	 3.64114167091
60.1140421558	 61.0339028803	 3.62147969226
63.5366083085	 64.5088408927	 3.60202138093
67.1540367372	 68.1816229494	 3.58276363181
70.9774218384	 72.0635132129	 3.56370337921
75.0184896635	 76.1664171655	 3.54483759834
79.2896338811	 80.502918123	 3.52616330661
83.8039537879	 85.0863158264	 3.50767756454
88.5752944832	 89.9306672319	 3.48937747668
93.6182893308	 95.0508296219	 3.47126019214
98.9484048388	 100.462506172	 3.45332290515
104.581988094	 106.18229411	 3.43556285531
110.536316896	 112.227735621	 3.41797732782
116.82965275	 118.617371645	 3.40056365352
123.481296872	 125.370798744	 3.38331920887
130.511649382	 132.5087292	 3.36624141583
137.942271874	 140.053054539	 3.34932774164
145.79595354	 148.026912674	 3.33257569851
154.096781065	 156.454758862	 3.31598284332
162.8702125	 165.362440709	 3.29954677718
172.143155336	 174.777277446	 3.28326514496
181.944049033	 184.72814371	 3.26713563484
192.302952238	 195.245558102	 3.2511559777
203.251634971	 206.361776786	 3.23532394663
214.823676068	 218.110892419	 3.21963735628
227.054566159	 230.528938705	 3.20409406225
239.981816516	 243.654000913	 3.18869196048
253.645074102	 257.526332677	 3.17342898656
268.086243158	 272.188479458	 3.15830311509
283.349613727	 287.685409019	 3.14331235899
299.481997486	 304.064649347	 3.12845476884
316.532871311	 321.37643441	 3.11372843216
334.554529026	 339.673858227	 3.09913147278
353.602241776	 359.013037701	 3.08466205008
373.734427549	 379.453284724	 3.07031835838
395.012830331	 401.057288086	 3.05609862619
417.502709475	 423.891305734	 3.04200111557
441.273039849	 448.025367983	 3.02802412146
466.39672337	 473.533492292	 3.01416597098
492.950812596	 500.49391027	 3.00042502279
521.016747037	 528.98930761	 2.98679966645
550.680602925	 559.107077676	 2.97328832175
582.033357206	 590.939589534	 2.95988943807
615.171166554	 624.584471244	 2.94660149379
650.195662284	 660.144909273	 2.93342299565
687.214262041	 697.729964967	 2.92035247813
726.340499249	 737.454909026	 2.90738850288
767.694371305	 779.44157504	 2.89452965813
811.402707605	 823.81873314	 2.8817745581
857.599558518	 870.722484924	 2.86912184245
906.426606513	 920.296680876	 2.85657017571
958.033600688	 972.693361543	 2.84411824679
1012.57881604	 1028.07322383	 2.83176476836
1070.22953887	 1086.60611385	 2.81950847644
1131.16257987	 1148.47154784	 2.80734812978
1195.56481636	 1213.85926269	 2.79528250945
1263.63376543	 1282.96979789	 2.78331041831
1335.57818972	 1356.01511057	 2.77143068054
1411.61873769	 1433.2192255	 2.75964214118
1491.98862032	 1514.81892226	 2.74794366568
1576.93432633	 1601.06446132	 2.73633413944
1666.71637819	 1692.22035164	 2.72481246738
1761.61013109	 1788.56616188	 2.71337757353
1861.90661745	 1890.39737782	 2.70202840061
1967.91343948	 1998.02630857	 2.69076390959
2079.9557126	 2111.78304445	 2.67958307936
2198.37706251	 2232.0164693	 2.66848490628
2323.54067912	 2359.09533051	 2.65746840385
2455.83043036	 2493.40936995	 2.64653260232
2595.65203953	 2635.37051927	 2.63567654831
2743.43432959	 2785.41416324	 2.62489930453
2899.63053836	 2944.0004751	 2.61419994934
3064.71970854	 3111.61582782	 2.60357757651
3239.20815693	 3288.77428583	 2.59303129481
3423.63102723	 3476.01918154	 2.58256022777
3618.55393131	 3673.9247818	 2.57216351332
3824.57468391	 3883.09804906	 2.56184030347
4042.32513609	 4104.1805029	 2.5515897641
4272.47311305	 4337.85018756	 2.54141107456
4515.72446233	 4584.82375139	 2.53130342747
4772.82521858	 4845.85864482	 2.52126602843
5044.56389162	 5121.75544336	 2.51129809571
5331.77388468	 5413.36030297	 2.50139886004
5635.33605048	 5721.56755506	 2.49156756434
5956.18139266	 6047.32244946	 2.48180346344
6295.29392116	 6391.62405334	 2.47210582388
6653.71367008	 6755.52831533	 2.46247392364
7032.53988739	 7140.15130401	 2.45290705194
7432.93440625	 7546.67263084	 2.44340450899
7856.1252083	 7976.33906793	 2.43396560575
8303.41018973	 8430.46837179	 2.42458966379
8776.16114189	 8910.45332482	 2.41527601497
9275.82795846	 9417.76600687	 2.40602400135
9803.94308215	 9953.96230998	 2.3968329749
10362.1262046	 10520.6867102	 2.38770229734
10952.089234	 11119.6773112	 2.37863133997
11575.6415451	 11752.7711746	 2.36961948343
12234.6955286	 12421.9099545	 2.36066611756
12931.2724564	 13129.1458521	 2.35177064122
13667.5086807	 13876.6479098	 2.3429324621
14445.6621857	 14666.7086634	 2.33415099656
15268.1195131	 15501.7511734	 2.32542566944
16137.4030812	 16384.3364558	 2.31675591395
17056.1789212	 17317.1713372	 2.30814117146
18027.2648535	 18303.1167562	 2.29958089138
19053.6391298	 19345.1965374	 2.29107453098
20138.4495673	 20446.6066658	 2.28262155527
21285.0232028	 21610.7250881	 2.27422143684
22496.8764963	 22841.122073	 2.26587365571
23777.7261161	 24141.571161	 2.25757769924
25131.5003371	 25516.0607373	 2.24933306191
26562.351089	 26968.8062639	 2.24113924529
28074.6666898	 28504.2632085	 2.23299575782
29673.085304	 30127.1407088	 2.22490211474
31362.5091685	 31842.416015	 2.21685783797
33148.1196265	 33655.3497551	 2.20886245593
35035.3930187	 35571.5020682	 2.2009155035
37030.1174789	 37596.7496579	 2.19301652184
39138.4106858	 39737.3038149	 2.18516505835
41366.7386252	 41999.7294672	 2.17736066646
43721.9354209	 44390.9653139	 2.16960290562
46211.2242948	 46918.3451061	 2.16189134114
48842.2397194	 49589.6201384	 2.1542255441
51623.0508326	 52412.9830221	 2.14660509125
54562.1861851	 55397.0928111	 2.13902956491
57668.6598966	 58551.1015587	 2.13149855289
60951.9993022	 61884.6823862	 2.12401164835
64422.2741709	 65408.05915	 2.11656844976
68090.12759	 69132.0377968	 2.10916856079
71966.808606	 73068.0395053	 2.10181159022
76064.206725	 77228.1357139	 2.09449715183
80394.8883766	 81625.0851429	 2.08722486436
84972.1354547	 86272.3729246	 2.0799943514
89809.9860517	 91184.2519615	 2.07280524131
94923.2775126	 96375.7866384	 2.06565716715
100327.69194	 101862.899024	 2.05854976659
106039.80429	 107662.417705	 2.05148268184
112077.133207	 113792.129392	 2.04445555957
118458.19475	 120270.833477	 2.03746805085
125202.559183	 127118.399687	 2.03051981108
132330.910995	 134355.829022	 2.02361049988
139865.112334	 142005.318165	 2.01673978107
147828.270063	 150090.327558	 2.00990732258
156244.806623	 158635.653351	 2.00311279639
165140.534933	 167667.503453	 1.99635587845
174542.737564	 177213.577908	 1.98963624864
184480.250404	 187303.153851	 1.98295359069
194983.551101	 197967.175295	 1.97630759212
206084.852534	 209238.34804	 1.9696979442
217818.201608	 221151.239973	 1.96312434186
230219.583674	 233742.387089	 1.95658648367
243327.032891	 247050.405546	 1.95008407173
257180.748877	 261116.110092	 1.94361681167
271823.219998	 275982.639247	 1.93718441257
287299.353675	 291695.587602	 1.9307865869
303656.614114	 308303.145657	 1.9244230505
320945.167873	 325856.247615	 1.91809352247
339218.037723	 344408.727597	 1.91179772518
358531.26526	 364017.484745	 1.9055353842
378944.082784	 384742.657726	 1.89930622824
400519.09496	 406647.809178	 1.8931099891
423322.470823	 429800.120649	 1.88694640165
447424.146711	 454270.598637	 1.88081520377
472898.040755	 480134.292365	 1.87471613628
499822.279584	 507470.523949	 1.86864894294
528279.43793	 536363.131674	 1.86261337039
558356.791883	 566900.727121	 1.8566091681
590146.586554	 599176.966931	 1.85063608831
623746.318994	 633290.840046	 1.84469388604
659259.037199	 669346.971296	 1.83878231901
696793.656161	 707455.942282	 1.83290114761
736465.291897	 747734.630518	 1.82705013488
778395.614502	 790306.567886	 1.82122904642
822713.221305	 835302.319503	 1.81543765042
869554.031266	 882859.88415	 1.80967571758
919061.701831	 933125.117508	 1.80394302109
971388.069517	 986252.179487	 1.79823933658
1026693.61559	 1042404.00702	 1.7925644421
1085147.95823	 1101752.81379	 1.78691811809
1146930.37278	 1164480.61837	 1.78130014732
1212230.34151	 1230779.80251	 1.7757103149
1281248.13482	 1300853.70109	 1.77014840819
1354195.42537	 1374917.22581	 1.76461421684
1431295.93734	 1453197.52424	 1.75910753267
1512786.13254	 1535934.67651	 1.75362814974
1598915.93563	 1623382.43161	 1.74817586423
1689949.5006	 1715808.98561	 1.74275047448
1786166.02095	 1813497.8042	 1.73735178089
1887860.58594	 1916748.49206	 1.73197958598
1995345.08558	 2025877.71174	 1.72663369428
2108949.16722	 2141220.15482	 1.72131391233
2229021.24653	 2263129.5684	 1.71602004869
2355929.57607	 2391979.84002	 1.71075191386
2490063.3747	 2528166.14433	 1.70550932027
2631834.02127	 2672106.15508	 1.70029208227
2781676.31631	 2824241.32608	 1.69510001609
2940049.81552	 2985038.24512	 1.68993293983
3107440.23921	 3154990.06496	 1.6847906734
3284360.96194	 3334618.01579	 1.67967303855
3471354.58703	 3524473.0038	 1.67457985879
3668994.61068	 3725137.3008	 1.6695109594
3877887.18085	 3937226.32996	 1.66446616741
4098672.95624	 4161390.55332	 1.65944531156
4332029.07118	 4398317.46665	 1.65444822228
4578671.21235	 4648733.70802	 1.64947473168
4839355.81371	 4913407.2863	 1.64452467352
5114882.37647	 5193149.93659	 1.6395978832
5406095.92108	 5488819.60979	 1.63469419769
5713889.57884	 5801323.10383	 1.62981345561
6039207.33109	 6131618.8448	 1.62495549709
6383046.90433	 6480719.82631	 1.62012016385
6746462.83017	 6849696.71636	 1.61530729911
7130569.6795	 7239681.14091	 1.61051674763
7536545.48081	 7651869.15457	 1.60574835562
7965635.33313	 8087524.90877	 1.60100197081
8419155.22463	 8547984.52884	 1.59627744234
8898496.06868	 9034660.21181	 1.59157462081
9405127.96969	 9549044.55752	 1.58689335823
9940604.7318	 10092715.1463	 1.58223350802
10506568.6243	 10667339.3773	 1.57759492497
11104755.4183	 11274679.5824	 1.57297746523
11736999.7105	 11916598.431	 1.56838098633
12405240.5491	 12595064.6426	 1.56380534709
13111527.3815	 13312159.025	 1.55925040769
13858026.3395	 14070080.856	 1.55471602957
14647026.8823	 14871154.6281	 1.55020207549
15480948.8188	 15717837.1777	 1.54570840944
16362349.7284	 16612725.2203	 1.54123489671
17293932.8054	 17558563.3141	 1.53678140378
18278555.1489	 18558252.2776	 1.5323477984
19319236.526	 19614858.0858	 1.5279339495
20419168.6327	 20731621.274	 1.52353972721
21581724.8828	 21911966.8758	 1.51916500283
22810470.754	 23159514.9274	 1.51480964887
24109174.7229	 24478091.5704	 1.51047353893
25481819.8224	 25871740.786	 1.5061565478
26932615.8578	 27344736.7974	 1.50185855137
28466012.3178	 28901597.1791	 1.49757942665
30086712.0207	 30547096.7116	 1.49331905176
31799685.5376	 32286282.0254	 1.48907730588
33610186.437	 34124487.0785	 1.48485406929
35523767.3968	 36067349.5157	 1.48064922333
37546297.2342	 38120827.9584	 1.47646265036
39683978.905	 40291220.2795	 1.47229423382
41943368.5274	 42585182.9184	 1.46814385815
44331395.4892	 45009751.2961	 1.46401140881
46855383.7	 47572361.3919	 1.45989677226
49523074.0527	 50280872.5494	 1.45579983595
52342648.1647	 53143591.5805	 1.45172048831
55322753.4701	 56169298.2416	 1.44765861875
58472529.7405	 59367272.1607	 1.44361411763
61801637.1166	 62747321.2971	 1.43958687624
65320285.735	 66319812.0221	 1.43557678684
69039267.0416	 70095700.9117	 1.43158374258
72969986.8886	 74086568.3494	 1.42760763756
77124500.5153	 78304654.043	 1.42364836676
81515549.5205	 82762894.5625	 1.41970582606
86156600.9405	 87474963.0155	 1.41577991223
91061888.5511	 92455310.9823	 1.41187052292
96246456.5219	 97719212.8372	 1.40797755664
101726205.556	 103282812.594	 1.40410091276
107517941.654	 109163173.419	 1.40024049148
113639427.661	 115378329.963	 1.39639619386
120109437.742	 121947343.67	 1.39256792178
126947814.958	 128890361.239	 1.38875557793
134175532.128	 136228676.414	 1.38495906584
141814756.148	 143984795.288	 1.38117828981
149888915.977	 152182505.326	 1.37741315495
158422774.491	 160846948.327	 1.37366356714
167442504.431	 170004697.521	 1.36992943306
176975768.667	 179683839.077	 1.36621066014
187051805.047	 189914058.236	 1.36250715658
197701516.059	 200726730.356	 1.35881883131
208957563.614	 212155017.136	 1.35514559404
220854469.211	 224233968.322	 1.35148735519
233428719.816	 237000629.201	 1.34784402591
246718879.767	 250494154.217	 1.34421551808
260765709.041	 264755927.057	 1.34060174429
275612288.268	 279829687.566	 1.33700261782
291304150.856	 295761665.899	 1.33341805268
307889422.634	 312600724.307	 1.32984796354
325418969.457	 330398506.987	 1.32629226578
343946553.202	 349209598.479	 1.32275087543
363528996.657	 369091691.066	 1.3192237092
384226357.787	 390105761.719	 1.31571068447
406102113.933	 412316259.103	 1.31221171928
429223356.488	 435791301.24	 1.3087267323
453660996.667	 460602884.42	 1.30525564285
479489982.979	 486827104.012	 1.30179837089
506789531.095	 514544387.839	 1.29835483701
535643366.796	 543839742.846	 1.29492496242
566139982.751	 574803015.813	 1.29150866894
598372909.92	 607529168.902	 1.28810587902
632441004.407	 642118570.906	 1.2847165157
668448750.645	 678677305.072	 1.28134050261
706506581.839	 717317494.447	 1.27797776399
746731218.662	 758157645.752	 1.27462822465
789246027.225	 801323012.84	 1.27129181
834181397.432	 846945980.831	 1.267968446
881675142.881	 895166472.138	 1.26465805921
931872923.524	 946132375.589	 1.26136057672
984928692.398	 1000000000.0	 1.25807592619


==> tikz/data/size_effect_1D_m10.0_v10.0_ps0.99.dat <==
# Find EC = 0.01 with mu_log = 10.0, v_log = 10.0 and p_safe = 0.99 
# a/lc	 a/lc_log	 threshold
0.000984928692398	 0.001	 4.64857339879
0.00104100516779	 0.00105693455356	 4.64852805521
0.00110027433227	 0.0011171106505	 4.64848013411
0.00116291796016	 0.00118071284667	 4.64842948924
0.00122912817505	 0.00124793620547	 4.64837596604
0.00129910803896	 0.0013189868962	 4.64831940125
0.00137307217519	 0.00139408282628	 4.64825962235
0.00145124742648	 0.00147345430962	 4.6481964471
0.00153387355081	 0.00155734477293	 4.64812968297
0.00162120395664	 0.00164601150231	 4.64805912656
0.00171350648014	 0.00173972643234	 4.64798456299
0.0018110642066	 0.00183877698008	 4.64790576528
0.00191417633867	 0.00194346692654	 4.64782249367
0.00202315911395	 0.00205411734835	 4.64773449487
0.00213834677487	 0.00217106760254	 4.64764150137
0.00226009259385	 0.00229467636723	 4.6475432306
0.00238876995669	 0.00242532274176	 4.64743938412
0.00252477350772	 0.0025634074093	 4.64732964674
0.00266852036022	 0.00270935386573	 4.64721368557
0.00282045137559	 0.00286360971851	 4.64709114908
0.00298103251549	 0.0030266480594	 4.64696166603
0.0031507562709	 0.00319896891543	 4.64682484443
0.00333014317255	 0.00338110078248	 4.64668027038
0.00351974338737	 0.00357360224607	 4.64652750684
0.00372013840577	 0.00377706369454	 4.64636609244
0.00393194282507	 0.00399210912975	 4.64619554008
0.00415580623443	 0.00421939808081	 4.64601533556
0.00439241520707	 0.00445962762682	 4.64582493612
0.00464249540592	 0.00471353453479	 4.64562376888
0.00490681380925	 0.00498189751921	 4.64541122922
0.00518618106287	 0.00526553963033	 4.64518667909
0.00548145396636	 0.00556533077843	 4.64494944519
0.00579353810078	 0.0058821904017	 4.64469881711
0.00612339060607	 0.00621709028616	 4.64443404536
0.00647202311649	 0.00657105754604	 4.64415433929
0.00684050486324	 0.00694517777382	 4.64385886493
0.00722996595374	 0.00734059836976	 4.64354674271
0.00764160083756	 0.00775853206079	 4.64321704508
0.00807667196971	 0.00820026061993	 4.64286879404
0.00853651368254	 0.00866713879739	 4.64250095852
0.009022536278	 0.00916059847544	 4.64211245163
0.00953623035295	 0.00968215305997	 4.6417021279
0.0100791713707	 0.0102334021219	 4.6412687802
0.0106530244929	 0.0108160363031	 4.64081113674
0.0112595496865	 0.0114318425013	 4.6403278578
0.0119006071212	 0.0120827093504	 4.63981753237
0.0125781628747	 0.0127706330131	 4.63927867469
0.0132942949625	 0.0134977233023	 4.63870972059
0.0140511997111	 0.0142662101526	 4.63810902374
0.0148511984936	 0.0150784504586	 4.63747485176
0.0156967448496	 0.0159369353038	 4.63680538217
0.0165904320099	 0.0168442976004	 4.63609869823
0.0175350008498	 0.0178033201643	 4.63535278463
0.0185333482948	 0.0188169442497	 4.63456552306
0.0195885362059	 0.0198882785699	 4.63373468767
0.0207038007696	 0.0210206088313	 4.63285794036
0.0218825624234	 0.0222174078106	 4.63193282604
0.0231284363457	 0.0234823460055	 4.63095676773
0.0244452435435	 0.0248193028919	 4.62992706157
0.0258370225713	 0.0262323788216	 4.62884087182
0.0273080419166	 0.0277259075986	 4.62769522571
0.0288628130917	 0.0293044697697	 4.62648700833
0.0305061044695	 0.0309729066733	 4.62521295747
0.0322429559083	 0.0327363352872	 4.62386965846
0.0340786942083	 0.0346001639219	 4.62245353906
0.0360189494489	 0.0365701088078	 4.62096086445
0.0380696722554	 0.0386522116263	 4.61938773228
0.0402371520494	 0.0408528580393	 4.6177300679
0.0425280363377	 0.0431787972733	 4.61598361978
0.0449493511003	 0.0456371628192	 4.6141439552
0.0475085223379	 0.04823549431	 4.6122064562
0.0502133988474	 0.0509817606442	 4.61016631596
0.0530722762935	 0.0538843844261	 4.60801853559
0.0560939226505	 0.0569522677971	 4.6057579214
0.059287605094	 0.0601948197383	 4.60337908286
0.0626631184215	 0.0636219849266	 4.60087643117
0.0662308150934	 0.0672442742348	 4.59824417861
0.0700016369825	 0.0710727969677	 4.59547633884
0.0739871489324	 0.0751192949332	 4.59256672813
0.0781995742259	 0.0793961784538	 4.5895089677
0.0826518320729	 0.0839165644283	 4.58629648732
0.0873575772327	 0.0886943165601	 4.58292253023
0.0923312418924	 0.0937440878766	 4.57938015952
0.097588079929	 0.0990813656686	 4.5756622662
0.103144213692	 0.104722518989	 4.57176157889
0.109016683451	 0.110684848855	 4.56767067545
0.115223499654	 0.11698664131	 4.56338199664
0.121783698166	 0.123647223505	 4.55888786181
0.128717398652	 0.130687022974	 4.55418048694
0.136045866279	 0.138127630283	 4.54925200494
0.143791576939	 0.145991865247	 4.54409448847
0.151978286177	 0.154303846918	 4.53869997517
0.160631102051	 0.163089067555	 4.53306049563
0.169776562134	 0.172374470806	 4.52716810379
0.179442714904	 0.182188534347	 4.52101491008
0.189659205766	 0.192561357213	 4.51459311702
0.200457367975	 0.203524752118	 4.50789505743
0.211870318728	 0.215112343018	 4.50091323491
0.223933060737	 0.227359668233	 4.49364036663
0.236682589576	 0.240304289441	 4.48606942806
0.250158007149	 0.253985906878	 4.47819369951
0.264400641605	 0.268446481096	 4.47000681399
0.279454174095	 0.283730361652	 4.46150280623
0.295364772737	 0.299884423123	 4.4526761622
0.31218123421	 0.316958208873	 4.44352186884
0.329955133409	 0.335004082991	 4.43403546331
0.348740981623	 0.354077390897	 4.4242130813
0.36859639372	 0.374236629072	 4.41405150369
0.389582264839	 0.395543624473	 4.40354820093
0.411762957162	 0.418063724146	 4.39270137457
0.435206497299	 0.441865995639	 4.38150999509
0.459984784929	 0.467023438833	 4.36997383555
0.486173813302	 0.493613209824	 4.35809350031
0.513853902314	 0.521716857555	 4.34587044825
0.543109944836	 0.551420573924	 4.33330701
0.574031667079	 0.582815458123	 4.32040639861
0.606713903772	 0.615997796038	 4.30717271336
0.64125688902	 0.651069355548	 4.2936109365
0.677766563713	 0.688137698642	 4.27972692249
0.716354900434	 0.7273165113	 4.26552738005
0.75714024688	 0.768725952166	 4.2510198468
0.800247688817	 0.812493021061	 4.23621265687
0.845809433715	 0.858751948485	 4.22111490173
0.893965216219	 0.907644607289	 4.20573638476
0.944862726701	 0.959320947794	 4.19008757005
0.998658064219	 1.01393945768	 4.17417952614
1.05551621526	 1.07166764803	 4.15802386542
1.11561155975	 1.13268256714	 4.14163268003
1.17912840585	 1.19717134342	 4.12501847505
1.24626155522	 1.26533175939	 4.10819409995
1.31721690049	 1.33737285821	 4.09117267905
1.39221205666	 1.41351558484	 4.07396754198
1.47147702856	 1.49399346361	 4.05659215492
1.55525491625	 1.57905331447	 4.03906005335
1.64380266058	 1.66895600998	 4.02138477713
1.73739183119	 1.76397727531	 4.00357980842
1.83630945946	 1.86440853397	 3.98565851307
1.94085891873	 1.9705578015	 3.96763408596
2.05136085478	 2.08275063019	 3.94951950058
2.16815416924	 2.20133110749	 3.93132746314
2.29159705891	 2.32666291133	 3.91307037144
2.42206811439	 2.45913042547	 3.89476027856
2.55996748117	 2.59913991838	 3.87640886137
2.70571808684	 2.74712078927	 3.85802739382
2.85976693816	 2.90352688498	 3.83962672491
3.02258649207	 3.06883789192	 3.82121726108
3.19467610458	 3.24356080724	 3.80280895295
3.37656356236	 3.42823149373	 3.78441128594
3.56880670134	 3.62341632332	 3.76603327472
3.77199511762	 3.82971391405	 3.74768346104
3.98675197566	 4.047756966	 3.72936991459
4.21373591955	 4.27821420177	 3.71110023676
4.45364309294	 4.52179241737	 3.69288156679
4.70720927414	 4.77923864994	 3.67472059006
4.97521213267	 5.05134246882	 3.65662354834
5.2584736143	 5.33893839715	 3.63859625152
5.55786246192	 5.64290847126	 3.62064409065
5.87429687993	 5.96418494584	 3.60277205214
6.20874735025	 6.30375315307	 3.58498473265
6.5622396088	 6.66265452458	 3.5672863547
6.93585779126	 7.04198978545	 3.54968078268
7.33074775815	 7.44292233004	 3.53217153911
7.74812060901	 7.86668179007	 3.51476182101
8.18925639679	 8.31456780577	 3.49745451628
8.65550805372	 8.78795401182	 3.48025221991
9.14830554057	 9.28829225017	 3.46315724996
9.66916023234	 9.81711702275	 3.44617166329
10.2196695534	 10.3760501977	 3.42929727079
10.801521877	 10.9668059834	 3.41253565228
11.4165017028	 11.591196186	 3.39588817087
12.0664951304	 12.251135766	 3.37935598682
12.7534956437	 12.9486487115	 3.36294007086
13.4796102245	 13.685874245	 3.34664121697
14.2470658147	 14.4650733852	 3.33046005452
15.0582161464	 15.2886358806	 3.31439705994
15.9155489601	 16.159087539	 3.29845256774
16.8216936348	 17.0790979739	 3.28262678099
17.779429252	 18.0514887922	 3.26691978126
18.7916931189	 19.0792422477	 3.25133153799
19.8615897773	 20.1655103872	 3.23586191731
20.9924005242	 21.3136247184	 3.22051069041
22.1875934761	 22.5271064265	 3.20527754137
23.4508342052	 23.8096771738	 3.19016207449
24.7859969812	 25.1652705141	 3.1751638212
26.1971766539	 26.5980439559	 3.16028224653
27.6887012111	 28.1123917141	 3.14551675514
29.2651450532	 29.7129581858	 3.13086669694
30.9313430216	 31.404652195	 3.11633137241
32.6924052275	 33.1926620473	 3.10191003744
34.5537327239	 35.0824714424	 3.08760190792
36.5210340702	 37.0798762917	 3.07340616401
38.6003428405	 39.1910024943	 3.05932195403
40.7980361273	 41.4223247248	 3.04534839816
43.1208541003	 43.7806862904	 3.03148459183
45.5759206775	 46.2733201188	 3.01772960883
48.1707653743	 48.9078709414	 3.00408250422
50.9133463954	 51.6924187389	 2.99054231705
53.8120750426	 54.6355035221	 2.97710807279
56.8758415112	 57.7461515236	 2.96377878564
60.1140421558	 61.0339028803	 2.95055346061
63.5366083085	 64.5088408927	 2.9374310955
67.1540367372	 68.1816229494	 2.9244106826
70.9774218384	 72.0635132129	 2.91149121041
75.0184896635	 76.1664171655	 2.89867166506
79.2896338811	 80.502918123	 2.88595103172
83.8039537879	 85.0863158264	 2.87332829584
88.5752944832	 89.9306672319	 2.86080244428
93.6182893308	 95.0508296219	 2.84837246634
98.9484048388	 100.462506172	 2.83603735475
104.581988094	 106.18229411	 2.82379610647
110.536316896	 112.227735621	 2.81164772348
116.82965275	 118.617371645	 2.79959121352
123.481296872	 125.370798744	 2.78762559066
130.511649382	 132.5087292	 2.77574987589
137.942271874	 140.053054539	 2.76396309765
145.79595354	 148.026912674	 2.75226429225
154.096781065	 156.454758862	 2.74065250426
162.8702125	 165.362440709	 2.72912678693
172.143155336	 174.777277446	 2.7176862024
181.944049033	 184.72814371	 2.70632982207
192.302952238	 195.245558102	 2.69505672676
203.251634971	 206.361776786	 2.68386600695
214.823676068	 218.110892419	 2.67275676294
227.054566159	 230.528938705	 2.66172810499
239.981816516	 243.654000913	 2.65077915343
253.645074102	 257.526332677	 2.63990903877
268.086243158	 272.188479458	 2.62911690173
283.349613727	 287.685409019	 2.61840189334
299.481997486	 304.064649347	 2.60776317493
316.532871311	 321.37643441	 2.59719991819
334.554529026	 339.673858227	 2.5867113051
353.602241776	 359.013037701	 2.57629652799
373.734427549	 379.453284724	 2.56595478948
395.012830331	 401.057288086	 2.55568530241
417.502709475	 423.891305734	 2.54548728985
441.273039849	 448.025367983	 2.53535998503
466.39672337	 473.533492292	 2.52530263123
492.950812596	 500.49391027	 2.51531448176
521.016747037	 528.98930761	 2.50539479984
550.680602925	 559.107077676	 2.49554285856
582.033357206	 590.939589534	 2.48575794074
615.171166554	 624.584471244	 2.47603933885
650.195662284	 660.144909273	 2.46638635495
687.214262041	 697.729964967	 2.45679830052
726.340499249	 737.454909026	 2.44727449641
767.694371305	 779.44157504	 2.43781427268
811.402707605	 823.81873314	 2.42841696855
857.599558518	 870.722484924	 2.41908193223
906.426606513	 920.296680876	 2.40980852085
958.033600688	 972.693361543	 2.4005961003
1012.57881604	 1028.07322383	 2.39144404516
1070.22953887	 1086.60611385	 2.38235173855
1131.16257987	 1148.47154784	 2.37331857202
1195.56481636	 1213.85926269	 2.36434394543
1263.63376543	 1282.96979789	 2.35542726685
1335.57818972	 1356.01511057	 2.34656795242
1411.61873769	 1433.2192255	 2.33776542624
1491.98862032	 1514.81892226	 2.32901912026
1576.93432633	 1601.06446132	 2.32032847414
1666.71637819	 1692.22035164	 2.31169293517
1761.61013109	 1788.56616188	 2.30311195813
1861.90661745	 1890.39737782	 2.29458500519
1967.91343948	 1998.02630857	 2.28611154576
2079.9557126	 2111.78304445	 2.27769105645
2198.37706251	 2232.0164693	 2.26932302088
2323.54067912	 2359.09533051	 2.26100692962
2455.83043036	 2493.40936995	 2.25274228007
2595.65203953	 2635.37051927	 2.24452857635
2743.43432959	 2785.41416324	 2.23636532918
2899.63053836	 2944.0004751	 2.22825205582
3064.71970854	 3111.61582782	 2.22018827992
3239.20815693	 3288.77428583	 2.21217353141
3423.63102723	 3476.01918154	 2.20420734648
3618.55393131	 3673.9247818	 2.19628926738
3824.57468391	 3883.09804906	 2.18841884238
4042.32513609	 4104.1805029	 2.18059562567
4272.47311305	 4337.85018756	 2.17281917726
4515.72446233	 4584.82375139	 2.16508906287
4772.82521858	 4845.85864482	 2.15740485387
5044.56389162	 5121.75544336	 2.14976612716
5331.77388468	 5413.36030297	 2.1421724651
5635.33605048	 5721.56755506	 2.13462345542
5956.18139266	 6047.32244946	 2.12711869113
6295.29392116	 6391.62405334	 2.11965777042
6653.71367008	 6755.52831533	 2.11224029663
7032.53988739	 7140.15130401	 2.10486587809
7432.93440625	 7546.67263084	 2.09753412812
7856.1252083	 7976.33906793	 2.09024466488
8303.41018973	 8430.46837179	 2.08299711136
8776.16114189	 8910.45332482	 2.07579109523
9275.82795846	 9417.76600687	 2.06862624885
9803.94308215	 9953.96230998	 2.06150220911
10362.1262046	 10520.6867102	 2.05441861742
10952.089234	 11119.6773112	 2.04737511962
11575.6415451	 11752.7711746	 2.04037136589
12234.6955286	 12421.9099545	 2.03340701074
12931.2724564	 13129.1458521	 2.02648171285
13667.5086807	 13876.6479098	 2.0195951351
14445.6621857	 14666.7086634	 2.01274694443
15268.1195131	 15501.7511734	 2.00593681184
16137.4030812	 16384.3364558	 1.99916441228
17056.1789212	 17317.1713372	 1.99242942459
18027.2648535	 18303.1167562	 1.98573153147
19053.6391298	 19345.1965374	 1.97907041941
20138.4495673	 20446.6066658	 1.97244577862
21285.0232028	 21610.7250881	 1.96585730298
22496.8764963	 22841.122073	 1.95930468997
23777.7261161	 24141.571161	 1.95278764066
25131.5003371	 25516.0607373	 1.94630585959
26562.351089	 26968.8062639	 1.93985905478
28074.6666898	 28504.2632085	 1.93344693762
29673.085304	 30127.1407088	 1.92706922287
31362.5091685	 31842.416015	 1.92072562859
33148.1196265	 33655.3497551	 1.91441587607
35035.3930187	 35571.5020682	 1.9081396898
37030.1174789	 37596.7496579	 1.90189679744
39138.4106858	 39737.3038149	 1.89568692975
41366.7386252	 41999.7294672	 1.88950982054
43721.9354209	 44390.9653139	 1.88336520663
46211.2242948	 46918.3451061	 1.87725282782
48842.2397194	 49589.6201384	 1.87117242684
51623.0508326	 52412.9830221	 1.8651237493
54562.1861851	 55397.0928111	 1.85910654364
57668.6598966	 58551.1015587	 1.8531205611
60951.9993022	 61884.6823862	 1.84716555571
64422.2741709	 65408.05915	 1.84124128417
68090.12759	 69132.0377968	 1.8353475059
71966.808606	 73068.0395053	 1.82948398295
76064.206725	 77228.1357139	 1.82365047997
80394.8883766	 81625.0851429	 1.81784676418
84972.1354547	 86272.3729246	 1.81207260532
89809.9860517	 91184.2519615	 1.80632777565
94923.2775126	 96375.7866384	 1.80061204986
100327.69194	 101862.899024	 1.79492520508
106039.80429	 107662.417705	 1.78926702083
112077.133207	 113792.129392	 1.78363727899
118458.19475	 120270.833477	 1.77803576375
125202.559183	 127118.399687	 1.77246226161
132330.910995	 134355.829022	 1.76691656132
139865.112334	 142005.318165	 1.76139845385
147828.270063	 150090.327558	 1.75590773239
156244.806623	 158635.653351	 1.75044419228
165140.534933	 167667.503453	 1.74500763101
174542.737564	 177213.577908	 1.73959784818
184480.250404	 187303.153851	 1.73421464545
194983.551101	 197967.175295	 1.72885782656
206084.852534	 209238.34804	 1.72352719725
217818.201608	 221151.239973	 1.71822256527
230219.583674	 233742.387089	 1.71294374036
243327.032891	 247050.405546	 1.70769053415
257180.748877	 261116.110092	 1.70246276025
271823.219998	 275982.639247	 1.69726023413
287299.353675	 291695.587602	 1.69208277312
303656.614114	 308303.145657	 1.68693019641
320945.167873	 325856.247615	 1.68180232501
339218.037723	 344408.727597	 1.67669898172
358531.26526	 364017.484745	 1.6716199911
378944.082784	 384742.657726	 1.66656517947
400519.09496	 406647.809178	 1.66153437488
423322.470823	 429800.120649	 1.65652740707
447424.146711	 454270.598637	 1.65154410748
472898.040755	 480134.292365	 1.64658430918
499822.279584	 507470.523949	 1.6416478469
528279.43793	 536363.131674	 1.63673455699
558356.791883	 566900.727121	 1.63184427738
590146.586554	 599176.966931	 1.6269768476
623746.318994	 633290.840046	 1.6221321087
659259.037199	 669346.971296	 1.6173099033
696793.656161	 707455.942282	 1.61251007552
736465.291897	 747734.630518	 1.60773247099
778395.614502	 790306.567886	 1.60297693681
822713.221305	 835302.319503	 1.59824332153
869554.031266	 882859.88415	 1.59353147517
919061.701831	 933125.117508	 1.58884124915
971388.069517	 986252.179487	 1.58417249631
1026693.61559	 1042404.00702	 1.57952507088
1085147.95823	 1101752.81379	 1.57489882845
1146930.37278	 1164480.61837	 1.57029362598
1212230.34151	 1230779.80251	 1.56570932177
1281248.13482	 1300853.70109	 1.56114577542
1354195.42537	 1374917.22581	 1.55660284787
1431295.93734	 1453197.52424	 1.55208040132
1512786.13254	 1535934.67651	 1.54757829927
1598915.93563	 1623382.43161	 1.54309640645
1689949.5006	 1715808.98561	 1.53863458888
1786166.02095	 1813497.8042	 1.53419271376
1887860.58594	 1916748.49206	 1.52977064954
1995345.08558	 2025877.71174	 1.52536826586
2108949.16722	 2141220.15482	 1.52098543354
2229021.24653	 2263129.5684	 1.51662202457
2355929.57607	 2391979.84002	 1.51227791212
2490063.3747	 2528166.14433	 1.50795297048
2631834.02127	 2672106.15508	 1.50364707509
2781676.31631	 2824241.32608	 1.49936010249
2940049.81552	 2985038.24512	 1.49509193034
3107440.23921	 3154990.06496	 1.49084243739
3284360.96194	 3334618.01579	 1.48661150345
3471354.58703	 3524473.0038	 1.48239900944
3668994.61068	 3725137.3008	 1.47820483728
3877887.18085	 3937226.32996	 1.47402886998
4098672.95624	 4161390.55332	 1.46987099156
4332029.07118	 4398317.46665	 1.46573108705
4578671.21235	 4648733.70802	 1.46160904249
4839355.81371	 4913407.2863	 1.45750474494
5114882.37647	 5193149.93659	 1.45341808242
5406095.92108	 5488819.60979	 1.44934894393
5713889.57884	 5801323.10383	 1.44529721942
6039207.33109	 6131618.8448	 1.44126279982
6383046.90433	 6480719.82631	 1.43724557697
6746462.83017	 6849696.71636	 1.43324544367
7130569.6795	 7239681.14091	 1.4292622936
7536545.48081	 7651869.15457	 1.4252960214
7965635.33313	 8087524.90877	 1.42134652256
8419155.22463	 8547984.52884	 1.4174136935
8898496.06868	 9034660.21181	 1.41349743148
9405127.96969	 9549044.55752	 1.40959763467
9940604.7318	 10092715.1463	 1.40571420207
10506568.6243	 10667339.3773	 1.40184703355
11104755.4183	 11274679.5824	 1.39799602981
11736999.7105	 11916598.431	 1.39416109238
12405240.5491	 12595064.6426	 1.39034212363
13111527.3815	 13312159.025	 1.38653902673
13858026.3395	 14070080.856	 1.38275170567
14647026.8823	 14871154.6281	 1.3789800652
15480948.8188	 15717837.1777	 1.37522401091
16362349.7284	 16612725.2203	 1.37148344914
17293932.8054	 17558563.3141	 1.36775828699
18278555.1489	 18558252.2776	 1.36404843236
19319236.526	 19614858.0858	 1.36035379388
20419168.6327	 20731621.274	 1.35667428092
21581724.8828	 21911966.8758	 1.35300980361
22810470.754	 23159514.9274	 1.34936027281
24109174.7229	 24478091.5704	 1.34572560008
25481819.8224	 25871740.786	 1.34210569772
26932615.8578	 27344736.7974	 1.33850047873
28466012.3178	 28901597.1791	 1.33490985682
30086712.0207	 30547096.7116	 1.33133374637
31799685.5376	 32286282.0254	 1.32777206247
33610186.437	 34124487.0785	 1.32422472088
35523767.3968	 36067349.5157	 1.32069163805
37546297.2342	 38120827.9584	 1.31717273105
39683978.905	 40291220.2795	 1.31366791766
41943368.5274	 42585182.9184	 1.31017711629
44331395.4892	 45009751.2961	 1.30670024599
46855383.7	 47572361.3919	 1.30323722645
49523074.0527	 50280872.5494	 1.299787978
52342648.1647	 53143591.5805	 1.29635242159
55322753.4701	 56169298.2416	 1.2929304788
58472529.7405	 59367272.1607	 1.2895220718
61801637.1166	 62747321.2971	 1.28612712339
65320285.735	 66319812.0221	 1.28274555695
69039267.0416	 70095700.9117	 1.27937729649
72969986.8886	 74086568.3494	 1.27602226656
77124500.5153	 78304654.043	 1.27268039233
81515549.5205	 82762894.5625	 1.26935159953
86156600.9405	 87474963.0155	 1.26603581447
91061888.5511	 92455310.9823	 1.26273296402
96246456.5219	 97719212.8372	 1.25944297561
101726205.556	 103282812.594	 1.25616577722
107517941.654	 109163173.419	 1.25290129739
113639427.661	 115378329.963	 1.24964946521
120109437.742	 121947343.67	 1.24641021027
126947814.958	 128890361.239	 1.24318346274
134175532.128	 136228676.414	 1.23996915329
141814756.148	 143984795.288	 1.23676721312
149888915.977	 152182505.326	 1.23357757395
158422774.491	 160846948.327	 1.230400168
167442504.431	 170004697.521	 1.22723492802
176975768.667	 179683839.077	 1.22408178723
187051805.047	 189914058.236	 1.22094067939
197701516.059	 200726730.356	 1.21781153872
208957563.614	 212155017.136	 1.21469429993
220854469.211	 224233968.322	 1.21158889824
233428719.816	 237000629.201	 1.20849526932
246718879.767	 250494154.217	 1.20541334932
260765709.041	 264755927.057	 1.20234307487
275612288.268	 279829687.566	 1.19928438307
291304150.856	 295761665.899	 1.19623721146
307889422.634	 312600724.307	 1.19320149805
325418969.457	 330398506.987	 1.1901771813
343946553.202	 349209598.479	 1.18716420012
363528996.657	 369091691.066	 1.18416249387
384226357.787	 390105761.719	 1.18117200233
406102113.933	 412316259.103	 1.17819266573
429223356.488	 435791301.24	 1.17522442474
453660996.667	 460602884.42	 1.17226722043
479489982.979	 486827104.012	 1.16932099433
506789531.095	 514544387.839	 1.16638568835
535643366.796	 543839742.846	 1.16346124485
566139982.751	 574803015.813	 1.16054760658
598372909.92	 607529168.902	 1.15764471672
632441004.407	 642118570.906	 1.15475251882
668448750.645	 678677305.072	 1.15187095687
706506581.839	 717317494.447	 1.14899997522
746731218.662	 758157645.752	 1.14613951865
789246027.225	 801323012.84	 1.1432895323
834181397.432	 846945980.831	 1.14044996171
881675142.881	 895166472.138	 1.13762075281
931872923.524	 946132375.589	 1.13480185188
984928692.398	 1000000000.0	 1.13199320561


==> tikz/data/size_effect_1D_m10.0_v5.0_ps0.99.dat <==
# Find EC = 0.01 with mu_log = 10.0, v_log = 5.0 and p_safe = 0.99 
# a/lc	 a/lc_log	 threshold
0.000992286753009	 0.001	 5.83696623647
0.00104878215629	 0.00105693455356	 5.83692519636
0.00110849410014	 0.0011171106505	 5.83688182327
0.00117160571685	 0.00118071284667	 5.8368359848
0.00123831056529	 0.00124793620547	 5.83678754104
0.00130881322449	 0.0013189868962	 5.83673634421
0.00138332992112	 0.00139408282628	 5.83668223813
0.0014620891926	 0.00147345430962	 5.83662505785
0.00154533258804	 0.00155734477293	 5.83656462905
0.00163331540904	 0.00164601150231	 5.83650076762
0.00172630749267	 0.00173972643234	 5.83643327902
0.00182459403907	 0.00183877698008	 5.83636195779
0.00192847648611	 0.00194346692654	 5.83628658684
0.0020382734339	 0.00205411734835	 5.83620693689
0.00215432162188	 0.00217106760254	 5.83612276575
0.00227697696165	 0.00229467636723	 5.83603381758
0.00240661562842	 0.00242532274176	 5.83593982221
0.00254363521481	 0.0025634074093	 5.83584049424
0.00268845595018	 0.00270935386573	 5.83573553228
0.00284152198946	 0.00286360971851	 5.83562461806
0.00300330277536	 0.0030266480594	 5.83550741544
0.00317429447807	 0.00319896891543	 5.83538356947
0.00335502151704	 0.00338110078248	 5.83525270538
0.00354603816929	 0.00357360224607	 5.83511442744
0.00374793026936	 0.00377706369454	 5.83496831783
0.00396131700601	 0.00399210912975	 5.83481393546
0.00418685282125	 0.00421939808081	 5.83465081467
0.00442522941745	 0.00445962762682	 5.83447846393
0.00467717787872	 0.00471353453479	 5.83429636441
0.00494347091316	 0.00498189751921	 5.83410396849
0.00522492522262	 0.00526553963033	 5.83390069828
0.00552240400755	 0.00556533077843	 5.83368594392
0.00583681961428	 0.0058821904017	 5.83345906191
0.00616913633322	 0.00621709028616	 5.83321937333
0.00652037335619	 0.00657105754604	 5.83296616192
0.00689160790226	 0.00694517777382	 5.83269867214
0.00728397852147	 0.00734059836976	 5.83241610711
0.00769868858671	 0.00775853206079	 5.83211762642
0.00813700998438	 0.00820026061993	 5.83180234389
0.00860028701514	 0.00866713879739	 5.83146932519
0.00908994051682	 0.00916059847544	 5.83111758534
0.00960747222201	 0.00968215305997	 5.83074608618
0.0101544693638	 0.0102334021219	 5.83035373362
0.0107326095436	 0.0108160363031	 5.82993937483
0.0113436658765	 0.0114318425013	 5.8295017953
0.0119895124289	 0.0120827093504	 5.82903971579
0.0126721299664	 0.0127706330131	 5.82855178914
0.0133936120287	 0.0134977233023	 5.82803659695
0.0141561713501	 0.0142662101526	 5.82749264615
0.014962146646	 0.0150784504586	 5.82691836545
0.0158140097855	 0.0159369353038	 5.82631210163
0.0167143733726	 0.0168442976004	 5.82567211572
0.0176659987586	 0.0178033201643	 5.82499657907
0.0186718045111	 0.0188169442497	 5.8242835693
0.0197348753651	 0.0198882785699	 5.8235310661
0.0208584716835	 0.0210206088313	 5.82273694691
0.0220460394567	 0.0222174078106	 5.82189898261
0.0233012208709	 0.0234823460055	 5.82101483291
0.0246278654785	 0.0248193028919	 5.82008204187
0.0260300420046	 0.0262323788216	 5.81909803315
0.0275120508252	 0.0277259075986	 5.81806010536
0.0290784371564	 0.0293044697697	 5.81696542724
0.0307340049941	 0.0309729066733	 5.8158110329
0.0324838318475	 0.0327363352872	 5.81459381702
0.0343332843116	 0.0346001639219	 5.81331053004
0.036288034526	 0.0365701088078	 5.81195777349
0.0383540775713	 0.0386522116263	 5.81053199528
0.0405377498549	 0.0408528580393	 5.80902948525
0.0428457485452	 0.0431787972733	 5.80744637076
0.0452851521105	 0.0456371628192	 5.80577861255
0.0478634420287	 0.04823549431	 5.80402200082
0.0505885257323	 0.0509817606442	 5.8021721517
0.05346876086	 0.0538843844261	 5.80022450398
0.0565129808889	 0.0569522677971	 5.79817431635
0.059730522226	 0.0601948197383	 5.79601666518
0.0631312528428	 0.0636219849266	 5.79374644279
0.0667256025389	 0.0672442742348	 5.79135835654
0.0705245949304	 0.0710727969677	 5.78884692855
0.0745398812576	 0.0751192949332	 5.78620649633
0.0787837761193	 0.0793961784538	 5.78343121446
0.0832692952402	 0.0839165644283	 5.78051505719
0.0880101953898	 0.0886943165601	 5.77745182236
0.0930210165729	 0.0937440878766	 5.77423513654
0.098317126623	 0.0990813656686	 5.7708584616
0.103914768334	 0.104722518989	 5.76731510284
0.109831109278	 0.110684848855	 5.76359821879
0.116084294451	 0.11698664131	 5.75970083271
0.122693501931	 0.123647223505	 5.7556158461
0.129679001688	 0.130687022974	 5.75133605408
0.137062217755	 0.138127630283	 5.746854163
0.144865793932	 0.145991865247	 5.74216281015
0.153113663235	 0.154303846918	 5.73725458574
0.161831121295	 0.163089067555	 5.73212205731
0.171044903938	 0.172374470806	 5.72675779636
0.180783269182	 0.182188534347	 5.72115440742
0.191076083904	 0.192561357213	 5.7153045595
0.201954915436	 0.203524752118	 5.70920101974
0.213453128386	 0.215112343018	 5.70283668939
0.225605986956	 0.227359668233	 5.69620464173
0.238450763103	 0.240304289441	 5.68929816203
0.252026850846	 0.253985906878	 5.68211078902
0.266375887084	 0.268446481096	 5.67463635792
0.281541879293	 0.283730361652	 5.66686904444
0.297571340499	 0.299884423123	 5.65880340953
0.314513431922	 0.316958208873	 5.65043444438
0.332420113756	 0.335004082991	 5.6417576153
0.351346304527	 0.354077390897	 5.63276890782
0.371350049519	 0.374236629072	 5.62346486961
0.392492698802	 0.395543624473	 5.61384265155
0.414839095383	 0.418063724146	 5.60390004646
0.438457774077	 0.441865995639	 5.59363552472
0.463421171698	 0.467023438833	 5.58304826641
0.489805849218	 0.493613209824	 5.57213818917
0.517692726574	 0.521716857555	 5.56090597143
0.547167330841	 0.551420573924	 5.54935307037
0.578320058544	 0.582815458123	 5.53748173425
0.611246452891	 0.615997796038	 5.52529500868
0.6460474968	 0.651069355548	 5.51279673671
0.682829922608	 0.688137698642	 5.49999155229
0.721706539408	 0.7273165113	 5.48688486732
0.762796579029	 0.768725952166	 5.47348285211
0.806226061711	 0.812493021061	 5.45979240951
0.852128182602	 0.858751948485	 5.44582114291
0.900643720252	 0.907644607289	 5.43157731851
0.95192146838	 0.959320947794	 5.41706982236
1.0061186922	 1.01393945768	 5.40230811257
1.06340161077	 1.07166764803	 5.38730216754
1.12394590673	 1.13268256714	 5.37206243075
1.18793726516	 1.19717134342	 5.35659975291
1.255571943	 1.26533175939	 5.34092533214
1.32705737104	 1.33737285821	 5.32505065312
1.40261279	 1.41351558484	 5.3089874258
1.48246992302	 1.49399346361	 5.29274752454
1.56687368625	 1.57905331447	 5.27634292823
1.65608294006	 1.66895600998	 5.2597856622
1.7503712829	 1.76397727531	 5.24308774237
1.85002789046	 1.86440853397	 5.22626112223
1.95535840247	 1.9705578015	 5.20931764296
2.06668586016	 2.08275063019	 5.19226898722
2.18435169695	 2.20133110749	 5.17512663672
2.30871678563	 2.32666291133	 5.15790183381
2.44016254511	 2.45913042547	 5.14060554724
2.57909211023	 2.59913991838	 5.1232484421
2.72593156811	 2.74712078927	 5.10584085383
2.88113126497	 2.90352688498	 5.08839276644
3.04516718728	 3.06883789192	 5.07091379459
3.2185424216	 3.24356080724	 5.05341316942
3.40178869748	 3.42823149373	 5.03589972803
3.59546801827	 3.62341632332	 5.01838190621
3.80017438472	 3.82971391405	 5.00086773431
4.01653561676	 4.047756966	 4.98336483591
4.24521527895	 4.27821420177	 4.96588042904
4.48691471561	 4.52179241737	 4.94842132968
4.7423752018	 4.77923864994	 4.93099395727
5.01238021672	 5.05134246882	 4.91360434201
5.29775784662	 5.33893839715	 4.89625813364
5.59938332448	 5.64290847126	 4.87896061149
5.91818171425	 5.96418494584	 4.86171669563
6.25513074803	 6.30375315307	 4.8445309588
6.61126382462	 6.66265452458	 4.82740763904
6.98767317893	 7.04198978545	 4.81035065289
7.38551323178	 7.44292233004	 4.79336360875
7.80600413042	 7.86668179007	 4.77644982062
8.25043549066	 8.31456780577	 4.75961232183
8.72017035198	 8.78795401182	 4.74285387873
9.21664935792	 9.28829225017	 4.72617700437
9.74139517442	 9.81711702275	 4.70958397181
10.2960171597	 10.3760501977	 4.69307682737
10.8822163001	 10.9668059834	 4.67665740337
11.5017904269	 11.591196186	 4.66032733069
12.15663973	 12.251135766	 4.64408805076
12.8487725857	 12.9486487115	 4.62794082725
13.5803117167	 13.685874245	 4.61188675729
14.3535007015	 14.4650733852	 4.59592678218
15.1707108559	 15.2886358806	 4.58006169768
16.0344485056	 16.159087539	 4.56429216381
16.9473626728	 17.0790979739	 4.54861871423
17.9122532006	 18.0514887922	 4.53304176504
18.9320793398	 19.0792422477	 4.51756162328
20.0099688249	 20.1655103872	 4.50217849481
21.1492274667	 21.3136247184	 4.48689249191
22.3533492906	 22.5271064265	 4.47170364034
23.626027253	 23.8096771738	 4.45661188603
24.971164567	 25.1652705141	 4.44161710142
26.3928866734	 26.5980439559	 4.42671909134
27.8955538933	 28.1123917141	 4.41191759855
29.4837748005	 29.7129581858	 4.397212309
31.1624203559	 31.404652195	 4.38260285666
32.9366388467	 33.1926620473	 4.36808882809
34.8118716751	 35.0824714424	 4.35366976671
36.7938700474	 37.0798762917	 4.33934517676
38.8887126123	 39.1910024943	 4.32511452704
41.1028241033	 41.4223247248	 4.31097725432
43.4429950436	 43.7806862904	 4.29693276659
45.9164025716	 46.2733201188	 4.28298044605
48.530632453	 48.9078709414	 4.26911965188
51.2937023456	 51.6924187389	 4.25534972282
54.214086389	 54.6355035221	 4.24166997957
57.3007411941	 57.7461515236	 4.22807972701
60.5631333125	 61.0339028803	 4.21457825623
64.0112682698	 64.5088408927	 4.20116484646
67.6557212514	 68.1816229494	 4.18783876684
71.5076695365	 72.0635132129	 4.17459927797
75.5789267775	 76.1664171655	 4.16144563349
79.881979232	 80.502918123	 4.14837708139
84.4300240569	 85.0863158264	 4.13539286535
89.2370097834	 89.9306672319	 4.12249222582
94.3176790963	 95.0508296219	 4.10967440117
99.6876140483	 100.462506172	 4.09693862863
105.363283849	 106.18229411	 4.0842841452
111.362095377	 112.227735621	 4.07171018846
117.70244656	 118.617371645	 4.05921599737
124.403782808	 125.370798744	 4.04680081289
131.486656643	 132.5087292	 4.03446387867
138.972790738	 140.053054539	 4.02220444155
146.885144535	 148.026912674	 4.01002175214
155.247984664	 156.454758862	 3.99791506525
164.086959361	 165.362440709	 3.9858836403
173.429177137	 174.777277446	 3.97392674173
183.303289911	 184.72814371	 3.96204363933
193.739580888	 195.245558102	 3.95023360851
204.770057433	 206.361776786	 3.93849593062
216.428549234	 218.110892419	 3.92682989316
228.750812062	 230.528938705	 3.91523478998
241.774637423	 243.654000913	 3.9037099215
255.539968466	 257.526332677	 3.89225459485
270.089022487	 272.188479458	 3.88086812398
285.466420404	 287.685409019	 3.86954982983
301.719323605	 304.064649347	 3.85829904039
318.897578594	 321.37643441	 3.84711509081
337.053869862	 339.673858227	 3.83599732342
356.243881468	 359.013037701	 3.82494508783
376.526467817	 379.453284724	 3.81395774094
397.963834165	 401.057288086	 3.80303464697
420.621727395	 423.891305734	 3.79217517746
444.569637661	 448.025367983	 3.7813787113
469.881011507	 473.533492292	 3.77064463471
496.633477123	 500.49391027	 3.75997234122
524.909082425	 528.98930761	 3.74936123165
554.794546691	 559.107077676	 3.73881071409
586.381526523	 590.939589534	 3.72832020385
619.76689695	 624.584471244	 3.71788912343
655.053048538	 660.144909273	 3.70751690247
692.348201414	 697.729964967	 3.69720297768
731.766737168	 737.454909026	 3.68694679283
773.429549657	 779.44157504	 3.67674779863
817.464415775	 823.81873314	 3.66660545273
864.006387337	 870.722484924	 3.65651921959
913.198205271	 920.296680876	 3.64648857048
965.190737398	 972.693361543	 3.63651298335
1020.14344113	 1028.07322383	 3.62659194279
1078.22485252	 1086.60611385	 3.61672493994
1139.61310313	 1148.47154784	 3.60691147245
1204.49646639	 1213.85926269	 3.59715104433
1273.07393496	 1282.96979789	 3.58744316597
1345.55583109	 1356.01511057	 3.57778735396
1422.16445162	 1433.2192255	 3.56818313111
1503.13474976	 1514.81892226	 3.55863002627
1588.71505568	 1601.06446132	 3.54912757435
1679.16783811	 1692.22035164	 3.53967531615
1774.77050932	 1788.56616188	 3.53027279834
1875.81627593	 1890.39737782	 3.52091957338
1982.61503816	 1998.02630857	 3.51161519938
2095.49434023	 2111.78304445	 3.5023592401
2214.80037498	 2232.0164693	 3.4931512648
2340.89904555	 2359.09533051	 3.48399084823
2474.17708763	 2493.40936995	 3.47487757048
2615.04325554	 2635.37051927	 3.46581101696
2763.92957583	 2785.41416324	 3.4567907783
2921.29267229	 2944.0004751	 3.44781645027
3087.6151664	 3111.61582782	 3.43888763372
3263.40715746	 3288.77428583	 3.43000393446
3449.20778705	 3476.01918154	 3.42116496327
3645.58689253	 3673.9247818	 3.41237033574
3853.14675472	 3883.09804906	 3.40361967225
4072.52394499	 4104.1805029	 3.39491259789
4304.39127765	 4337.85018756	 3.38624874236
4549.45987338	 4584.82375139	 3.37762773994
4808.48134021	 4845.85864482	 3.3690492294
5082.2500786	 5121.75544336	 3.36051285395
5371.6057179	 5413.36030297	 3.35201826113
5677.43569133	 5721.56755506	 3.34356510279
6000.67795778	 6047.32244946	 3.33515303502
6342.32387835	 6391.62405334	 3.32678171805
6703.42125688	 6755.52831533	 3.31845081622
7085.07755345	 7140.15130401	 3.31015999792
7488.46328088	 7546.67263084	 3.30190893551
7914.81559461	 7976.33906793	 3.29369730525
8365.44208699	 8430.46837179	 3.28552478729
8841.72479752	 8910.45332482	 3.27739106555
9345.12445155	 9417.76600687	 3.26929582772
9877.18494015	 9953.96230998	 3.26123876514
10439.5380551	 10520.6867102	 3.25321957281
11033.9084936	 11119.6773112	 3.24523794929
11662.1191477	 11752.7711746	 3.23729359667
12326.0966949	 12421.9099545	 3.2293862205
13027.8775074	 13129.1458521	 3.22151552975
13769.6138971	 13876.6479098	 3.21368123675
14553.580717	 14666.7086634	 3.20588305715
15382.1823378	 15501.7511734	 3.19812070986
16257.9600219	 16384.3364558	 3.190393917
17183.5997175	 17317.1713372	 3.18270240388
18161.940296	 18303.1167562	 3.17504589891
19195.9822585	 19345.1965374	 3.16742413358
20288.8969384	 20446.6066658	 3.15983684241
21444.0362278	 21610.7250881	 3.15228376291
22664.9428569	 22841.122073	 3.14476463553
23955.3612599	 24141.571161	 3.13727920361
25319.2490586	 25516.0607373	 3.12982721334
26760.7892001	 26968.8062639	 3.12240841375
28284.4027861	 28504.2632085	 3.1150225566
29894.7626314	 30127.1407088	 3.10766939643
31596.8075955	 31842.416015	 3.10034869043
33395.7577298	 33655.3497551	 3.09306019847
35297.1302869	 35571.5020682	 3.08580368304
37306.7566417	 37596.7496579	 3.07857890917
39430.8001758	 39737.3038149	 3.07138564447
41675.7751802	 41999.7294672	 3.06422365904
44048.5668343	 44390.9653139	 3.05709272544
46556.4523219	 46918.3451061	 3.04999261868
49207.1231501	 49589.6201384	 3.04292311616
52008.7087385	 52412.9830221	 3.03588399764
54969.8013516	 55397.0928111	 3.02887504522
58099.4824508	 58551.1015587	 3.0218960433
61407.350546	 61884.6823862	 3.01494677855
64903.5506346	 65408.05915	 3.00802703985
68598.8053143	 69132.0377968	 3.00113661832
72504.4476694	 73068.0395053	 2.99427530722
76632.4560285	 77228.1357139	 2.98744290199
80995.4907005	 81625.0851429	 2.98063920015
85606.9328037	 86272.3729246	 2.97386400132
90480.9253044	 91184.2519615	 2.96711710717
95632.4163921	 96375.7866384	 2.96039832142
101077.205325	 101862.899024	 2.95370744976
106831.990885	 107662.417705	 2.94704429986
112914.422592	 113792.129392	 2.94040868136
119343.154832	 120270.833477	 2.9338004058
126137.904073	 127118.399687	 2.92721928661
133319.509328	 134355.829022	 2.9206651391
140909.996072	 142005.318165	 2.91413778042
148932.643791	 150090.327558	 2.90763702956
157412.057375	 158635.653351	 2.90116270726
166374.242586	 167667.503453	 2.89471463607
175846.685811	 177213.577908	 2.88829264029
185858.438363	 187303.153851	 2.88189654591
196440.205576	 197967.175295	 2.87552618066
207624.440981	 209238.34804	 2.86918137393
219445.445836	 221151.239973	 2.86286195677
231939.474325	 233742.387089	 2.85656776188
245144.844748	 247050.405546	 2.85029862357
259102.057041	 261116.110092	 2.84405437773
273853.916985	 275982.639247	 2.83783486184
289445.667488	 291695.587602	 2.83163991494
305925.127346	 308303.145657	 2.82546937759
323342.837894	 325856.247615	 2.81932309187
341752.218016	 344408.727597	 2.81320090136
361209.727976	 364017.484745	 2.80710265111
381775.042579	 384742.657726	 2.80102818763
403511.234188	 406647.809178	 2.79497735888
426484.966162	 429800.120649	 2.78895001422
450766.697309	 454270.598637	 2.78294600443
476430.897979	 480134.292365	 2.77696518168
503556.278457	 507470.523949	 2.77100739951
532226.030362	 536363.131674	 2.76507251279
562528.081793	 566900.727121	 2.75916037774
594555.366994	 599176.966931	 2.75327085191
628406.111379	 633290.840046	 2.74740379415
664184.132784	 669346.971296	 2.74155906457
701999.159864	 707455.942282	 2.73573652459
741967.168629	 747734.630518	 2.72993603686
784210.738129	 790306.567886	 2.72415746528
828859.4264	 835302.319503	 2.71840067497
876050.167805	 882859.88415	 2.71266553228
925927.693003	 933125.117508	 2.70695190473
978644.972831	 986252.179487	 2.70125966104
1034363.68745	 1042404.00702	 2.69558867108
1093254.72221	 1101752.81379	 2.68993880591
1155498.69175	 1164480.61837	 2.68430993769
1221286.4939	 1230779.80251	 2.67870193973
1290819.89519	 1300853.70109	 2.67311468645
1364312.14965	 1374917.22581	 2.66754805337
1441988.65281	 1453197.52424	 2.66200191709
1524087.63299	 1535934.67651	 2.6564761553
1610860.88196	 1623382.43161	 2.65097064675
1702574.52711	 1715808.98561	 2.64548527122
1799509.84771	 1813497.8042	 2.64001990955
1901964.13752	 1916748.49206	 2.6345744436
2010251.61657	 2025877.71174	 2.62914875625
2124704.3949	 2141220.15482	 2.62374273138
2245673.49107	 2263129.5684	 2.61835625384
2373529.90872	 2391979.84002	 2.61298920949
2508665.77443	 2528166.14433	 2.60764148514
2651495.54032	 2672106.15508	 2.60231296858
2802457.25517	 2824241.32608	 2.59700354852
2962013.90786	 2985038.24512	 2.59171311462
3130654.84733	 3154990.06496	 2.58644155747
3308897.28341	 3334618.01579	 2.58118876856
3497287.87301	 3524473.0038	 2.5759546403
3696404.39672	 3725137.3008	 2.57073906599
3906857.53082	 3937226.32996	 2.56554193982
4129292.72015	 4161390.55332	 2.56036315684
4364392.15768	 4398317.46665	 2.55520261299
4612876.87673	 4648733.70802	 2.55006020505
4875508.96233	 4913407.2863	 2.54493583064
5153093.88847	 5193149.93659	 2.53982938824
5446482.98845	 5488819.60979	 2.53474077714
5756576.06586	 5801323.10383	 2.52966989746
6084324.15419	 6131618.8448	 2.52461665012
6430732.43361	 6480719.82631	 2.51958093685
6796863.31377	 6849696.71636	 2.51456266018
7183839.69213	 7239681.14091	 2.5095617234
7592848.39784	 7651869.15457	 2.50457803061
8025143.8316	 8087524.90877	 2.49961148664
8482051.81289	 8547984.52884	 2.49466199712
8964973.64612	 9034660.21181	 2.48972946839
9475390.41832	 9549044.55752	 2.48481380757
10014867.5416	 10092715.1463	 2.4799149225
10585059.554	 10667339.3773	 2.47503272175
11187715.1941	 11274679.5824	 2.47016711459
11824682.764	 11916598.431	 2.46531801105
12497915.7981	 12595064.6426	 2.46048532181
13209479.0545	 13312159.025	 2.4556689583
13961554.8472	 14070080.856	 2.4508688326
14756449.7394	 14871154.6281	 2.44608485749
15596601.6174	 15717837.1777	 2.44131694643
16484587.1675	 16612725.2203	 2.43656501354
17423129.7785	 17558563.3141	 2.43182897362
18415107.894	 18558252.2776	 2.42710874209
19463563.8407	 19614858.0858	 2.42240423507
20571713.1586	 20731621.274	 2.41771536928
21742954.4632	 21911966.8758	 2.41304206209
22980879.8686	 23159514.9274	 2.40838423151
24289286.0043	 24478091.5704	 2.40374179615
25672185.6592	 25871740.786	 2.39911467525
27133820.0886	 27344736.7974	 2.39450278868
28678672.0216	 28901597.1791	 2.38990605687
30311479.4098	 30547096.7116	 2.38532440089
32037249.9577	 32286282.0254	 2.38075774237
33861276.4812	 34124487.0785	 2.37620600356
35789153.1406	 36067349.5157	 2.37166910726
37826792.5969	 38120827.9584	 2.36714697686
39980444.1459	 40291220.2795	 2.36263953632
42256712.8844	 42585182.9184	 2.35814671016
44662579.9673	 45009751.2961	 2.35366842345
47205424.0185	 47572361.3919	 2.34920460182
49893043.7605	 50280872.5494	 2.34475517145
52733681.9327	 53143591.5805	 2.34032005906
55736050.571	 56169298.2416	 2.33589919191
58909357.7273	 59367272.1607	 2.33149249778
62263335.7099	 62747321.2971	 2.32709990498
65808270.9316	 66319812.0221	 2.32272134235
69555035.4575	 70095700.9117	 2.31835673924
73515120.349	 74086568.3494	 2.3140060255
77700670.9058	 78304654.043	 2.30966913151
82124523.915	 82762894.5625	 2.30534598812
86800247.0203	 87474963.0155	 2.30103652671
91742180.3331	 92455310.9823	 2.29674067913
96965480.4128	 97719212.8372	 2.29245837771
102486166.751	 103282812.594	 2.2881895553
108321170.9	 109163173.419	 2.28393414518
114488388.407	 115378329.963	 2.27969208114
121006733.688	 121947343.67	 2.27546329742
127896198.048	 128890361.239	 2.27124772873
135177910.986	 136228676.414	 2.26704531023
142874204.999	 143984795.288	 2.26285597756
151008684.075	 152182505.326	 2.25867966678
159606296.086	 160846948.327	 2.25451631443
168693409.299	 170004697.521	 2.25036585747
178297893.246	 179683839.077	 2.24622823331
188449204.198	 189914058.236	 2.24210337977
199178475.507	 200726730.356	 2.23799123515
210518613.089	 212155017.136	 2.23389173814
222504396.341	 224233968.322	 2.22980482785
235172584.811	 237000629.201	 2.22573044384
248562030.936	 250494154.217	 2.22166852605
262713799.199	 264755927.057	 2.21761901486
277671292.07	 279829687.566	 2.21358185104
293480383.12	 295761665.899	 2.20955697577
310189557.711	 312600724.307	 2.20554433063
327850061.697	 330398506.987	 2.2015438576
346516058.594	 349209598.479	 2.19755549906
366244795.691	 369091691.066	 2.19357919776
387096779.626	 390105761.719	 2.18961489684
409135961.958	 412316259.103	 2.18566253985
432429935.297	 435791301.24	 2.18172207068
457050140.608	 460602884.42	 2.17779343363
483072086.317	 486827104.012	 2.17387657335
510575579.888	 514544387.839	 2.16997143487
539644972.586	 543839742.846	 2.16607796358
570369418.18	 574803015.813	 2.16219610525
602843146.368	 607529168.902	 2.15832580598
637165751.772	 642118570.906	 2.15446701225
673442499.391	 678677305.072	 2.15061967088
711784647.441	 717317494.447	 2.14678372906
752309788.572	 758157645.752	 2.1429591343
795142210.522	 801323012.84	 2.13914583448
840413277.293	 846945980.831	 2.13534377781
888261832.04	 895166472.138	 2.13155291282
938834622.89	 946132375.589	 2.12777318841
992286753.009	 1000000000.0	 2.1240045538


==> tikz/data/size_effect_1D_m5.0_std0.05_ps0.9.dat <==
# Find EC = 0.1 with mu_log = 5.0, v_log = 0.0025 and p_safe = 0.9 
# a/lc	 a/lc_log	 threshold
0.000999984197761	 0.001	 4.93605821266
0.00105691785163	 0.00105693455356	 4.93605662835
0.00111709299766	 0.0011171106505	 4.93605495391
0.00118069418876	 0.00118071284667	 4.93605318421
0.00124791648528	 0.00124793620547	 4.93605131385
0.00131896605325	 0.0013189868962	 4.9360493371
0.00139406079665	 0.00139408282628	 4.93604724791
0.00147343102574	 0.00147345430962	 4.9360450399
0.00155732016339	 0.00155734477293	 4.93604270632
0.00164598549164	 0.00164601150231	 4.93604024003
0.00173969894077	 0.00173972643234	 4.9360376335
0.00183874792329	 0.00183877698008	 4.93603487876
0.00194343621541	 0.00194346692654	 4.9360319674
0.0020540848887	 0.00205411734835	 4.93602889052
0.00217103329481	 0.00217106760254	 4.93602563873
0.00229464010621	 0.00229467636723	 4.9360222021
0.00242528441623	 0.00242532274176	 4.93601857014
0.00256336690172	 0.0025634074093	 4.93601473178
0.00270931105187	 0.00270935386573	 4.9360106753
0.00286356446706	 0.00286360971851	 4.93600638834
0.00302660023158	 0.0030266480594	 4.93600185782
0.00319891836456	 0.00319896891543	 4.93599706995
0.00338104735352	 0.00338110078248	 4.93599201014
0.00357354577515	 0.00357360224607	 4.93598666297
0.00377700400848	 0.00377706369454	 4.93598101219
0.00399204604548	 0.00399210912975	 4.93597504059
0.00421933140487	 0.00421939808081	 4.93596873002
0.00445955715472	 0.00445962762682	 4.93596206129
0.00471346005039	 0.00471353453479	 4.93595501416
0.00498181879407	 0.00498189751921	 4.93594756721
0.00526545642302	 0.00526553963033	 4.93593969787
0.00556524283374	 0.00556533077843	 4.93593138225
0.00588209744992	 0.0058821904017	 4.93592259516
0.00621699204222	 0.00621709028616	 4.93591331
0.00657095370861	 0.00657105754604	 4.93590349865
0.00694506802446	 0.00694517777382	 4.93589313144
0.00734048237187	 0.00734059836976	 4.93588217707
0.00775840945861	 0.00775853206079	 4.93587060244
0.00820013103745	 0.00820026061993	 4.93585837265
0.00866700183719	 0.00866713879739	 4.93584545085
0.00916045371748	 0.00916059847544	 4.93583179813
0.00968200006027	 0.00968215305997	 4.93581737345
0.0102332404112	 0.0102334021219	 4.93580213346
0.0108158653855	 0.0108160363031	 4.93578603246
0.0114316618526	 0.0114318425013	 4.9357690222
0.0120825184166	 0.0120827093504	 4.93575105177
0.0127704312085	 0.0127706330131	 4.93573206748
0.0134975100081	 0.0134977233023	 4.93571201269
0.0142659847145	 0.0142662101526	 4.93569082766
0.0150782121853	 0.0150784504586	 4.93566844938
0.0159366834646	 0.0159369353038	 4.93564481143
0.0168440314228	 0.0168442976004	 4.93561984377
0.017803038832	 0.0178033201643	 4.93559347256
0.0188166468999	 0.0188169442497	 4.93556562
0.0198879642906	 0.0198882785699	 4.93553620407
0.0210202766586	 0.0210206088313	 4.93550513837
0.0222170567258	 0.0222174078106	 4.93547233189
0.0234819749319	 0.0234823460055	 4.93543768877
0.0248189106913	 0.0248193028919	 4.93540110805
0.0262319642913	 0.0262323788216	 4.93536248347
0.0277254694672	 0.0277259075986	 4.93532170317
0.0293040066935	 0.0293044697697	 4.93527864944
0.030972417232	 0.0309729066733	 4.93523319847
0.0327358179798	 0.0327363352872	 4.93518522002
0.0345996171618	 0.0346001639219	 4.93513457718
0.0365695309182	 0.0365701088078	 4.93508112604
0.0386516008348	 0.0386522116263	 4.93502471538
0.0408522124727	 0.0408528580393	 4.93496518638
0.0431781149516	 0.0431787972733	 4.93490237229
0.0456364416499	 0.0456371628192	 4.9348360981
0.0482347320812	 0.04823549431	 4.9347661802
0.0509809550182	 0.0509817606442	 4.93469242606
0.0538835329322	 0.0538843844261	 4.93461463391
0.0569513678238	 0.0569522677971	 4.93453259236
0.0601938685253	 0.0601948197383	 4.9344460801
0.0636209795568	 0.0636219849266	 4.93435486554
0.0672432116247	 0.0672442742348	 4.93425870654
0.0710716738584	 0.0710727969677	 4.93415735001
0.0751181078801	 0.0751192949332	 4.9340505317
0.0793949238164	 0.0793961784538	 4.93393797581
0.0839152383587	 0.0839165644283	 4.93381939484
0.0886929149913	 0.0886943165601	 4.93369448923
0.0937426065101	 0.0937440878766	 4.93356294723
0.0990797999611	 0.0990813656686	 4.93342444468
0.104720864139	 0.104722518989	 4.93327864491
0.110683099786	 0.110684848855	 4.9331251986
0.116984792659	 0.11698664131	 4.93296374378
0.123645269602	 0.123647223505	 4.93279390586
0.130684957827	 0.130687022974	 4.93261529773
0.138125447557	 0.138127630283	 4.93242751994
0.145989558249	 0.145991865247	 4.93223016096
0.154301408572	 0.154303846918	 4.93202279758
0.163086490382	 0.163089067555	 4.93180499538
0.172371746904	 0.172374470806	 4.93157630934
0.18218565536	 0.182188534347	 4.93133628459
0.192558314312	 0.192561357213	 4.93108445729
0.203521535972	 0.203524752118	 4.93082035565
0.215108943762	 0.215112343018	 4.93054350121
0.227356075441	 0.227359668233	 4.93025341013
0.240300492095	 0.240304289441	 4.92994959486
0.253981893332	 0.253985906878	 4.92963156585
0.268442239041	 0.268446481096	 4.92929883352
0.283725878077	 0.283730361652	 4.92895091048
0.299879684278	 0.299884423123	 4.92858731386
0.316953200223	 0.316958208873	 4.92820756794
0.334998789177	 0.335004082991	 4.92781120691
0.354071795681	 0.354077390897	 4.92739777788
0.374230715295	 0.374236629072	 4.926966844
0.395537373999	 0.395543624473	 4.92651798781
0.418057117803	 0.418063724146	 4.92605081466
0.441859013166	 0.441865995639	 4.92556495628
0.467016058817	 0.467023438833	 4.92506007439
0.49360540963	 0.493613209824	 4.92453586432
0.521708613261	 0.521716857555	 4.92399205867
0.551411860244	 0.551420573924	 4.92342843082
0.582806248334	 0.582815458123	 4.92284479831
0.615988061894	 0.615997796038	 4.92224102611
0.651059067194	 0.651069355548	 4.92161702952
0.688126824525	 0.688137698642	 4.92097277682
0.727305018071	 0.7273165113	 4.92030829152
0.768713804575	 0.768725952166	 4.91962365414
0.812480181852	 0.812493021061	 4.91891900358
0.858738378281	 0.858751948485	 4.91819453779
0.907630264471	 0.907644607289	 4.91745051408
0.959305788375	 0.959320947794	 4.91668724861
1.01392343516	 1.01393945768	 4.91590511542
1.07165071328	 1.07166764803	 4.91510454474
1.13266466822	 1.13268256714	 4.91428602078
1.19715242543	 1.19717134342	 4.91345007885
1.26531176431	 1.26533175939	 4.91259730208
1.33735172473	 1.33737285821	 4.91172831745
1.41349324812	 1.41351558484	 4.91084379165
1.49396985516	 1.49399346361	 4.90994442637
1.5790283619	 1.57905331447	 4.90903095349
1.66892963674	 1.66895600998	 4.90810412995
1.76394940052	 1.76397727531	 4.90716473266
1.86437907214	 1.86440853397	 4.90621355324
1.97052666228	 1.9705578015	 4.90525139296
2.08271771807	 2.08275063019	 4.90427905774
2.20129632153	 2.20133110749	 4.90329735334
2.32662614485	 2.32666291133	 4.90230708089
2.4590915657	 2.45913042547	 4.90130903263
2.59909884615	 2.59913991838	 4.90030398809
2.74707737861	 2.74712078927	 4.89929271057
2.90348100275	 2.90352688498	 4.89827594405
3.06878939741	 3.06883789192	 4.89725441051
3.24350955171	 3.24356080724	 4.89622880761
3.42817732	 3.42823149373	 4.8951998068
3.62335906523	 3.62341632332	 4.89416805183
3.82965339599	 3.82971391405	 4.89313415754
4.04769300237	 4.047756966	 4.89209870909
4.2781465964	 4.27821420177	 4.8910622614
4.52172096293	 4.52179241737	 4.890025339
4.77916312726	 4.77923864994	 4.88898843598
5.05126264629	 5.05134246882	 4.8879520163
5.33885402997	 5.33893839715	 4.88691651424
5.64281930067	 5.64290847126	 4.88588233497
5.96409069837	 5.96418494584	 4.88484985539
6.30365353966	 6.30375315307	 4.88381942495
6.66254923972	 6.66265452458	 4.88279136662
7.04187850624	 7.04198978545	 4.88176597797
7.44280471521	 7.44292233004	 4.88074353223
7.86655747888	 7.86668179007	 4.87972427941
8.31443641698	 8.31456780577	 4.87870844749
8.78781514247	 8.78795401182	 4.87769624352
9.28814547436	 9.28829225017	 4.87668785482
9.81696189032	 9.81711702275	 4.87568345011
10.3758862328	 10.3760501977	 4.87468318057
10.9666326833	 10.9668059834	 4.873687181
11.5910130191	 11.591196186	 4.87269557085
12.2509421707	 12.251135766	 4.87170845522
12.9484440938	 12.9486487115	 4.87072592584
13.6856579776	 13.685874245	 4.86974806206
14.4648448047	 14.4650733852	 4.86877493164
15.2883942859	 15.2886358806	 4.86780659172
16.1588321892	 16.159087539	 4.86684308952
17.0788280859	 17.0790979739	 4.86588446315
18.0512035383	 18.0514887922	 4.86493074234
19.0789407529	 19.0792422477	 4.86398194907
20.165191727	 20.1655103872	 4.86303809824
21.3132879154	 21.3136247184	 4.86209919826
22.5267504477	 22.5271064265	 4.86116525157
23.8093009276	 23.8096771738	 4.86023625521
25.1648728464	 25.1652705141	 4.85931220127
26.5976236473	 26.5980439559	 4.85839307733
28.1119474753	 28.1123917141	 4.85747886692
29.7124886545	 29.7129581858	 4.85656954989
31.4041559311	 31.404652195	 4.85566510273
33.1921375289	 33.1926620473	 4.85476549899
35.0819170608	 35.0824714424	 4.85387070949
37.0792903466	 37.0798762917	 4.85298070268
39.1903831887	 39.1910024943	 4.85209544487
41.4216701594	 41.4223247248	 4.85121490049
43.7799944575	 43.7806862904	 4.8503390323
46.2725888967	 46.2733201188	 4.84946780159
48.9070980875	 48.9078709414	 4.8486011684
51.691601883	 51.6924187389	 4.84773909165
54.6346401589	 54.6355035221	 4.84688152934
57.7452390051	 57.7461515236	 4.84602843868
61.032938408	 61.0339028803	 4.84517977622
64.5078215085	 64.5088408927	 4.84433549798
68.1805455271	 68.1816229494	 4.84349555954
72.0623744481	 72.0635132129	 4.84265991619
76.1652135656	 76.1664171655	 4.84182852296
80.5016459966	 80.502918123	 4.84100133477
85.0849712721	 85.0863158264	 4.84017830645
89.929246126	 89.9306672319	 4.83935939285
95.049327606	 95.0508296219	 4.83854454886
100.460918639	 100.462506172	 4.83773372952
106.180616192	 106.18229411	 4.83692689003
112.225962171	 112.227735621	 4.83612398582
118.615497225	 118.617371645	 4.83532497256
125.368817605	 125.370798744	 4.83452980624
132.506635265	 132.5087292	 4.83373844318
140.050841387	 140.053054539	 4.83295084004
148.024573517	 148.026912674	 4.83216695389
156.452286526	 156.454758862	 4.83138674218
165.359827613	 165.362440709	 4.83061016282
174.774515574	 174.777277446	 4.82983717413
184.725224592	 184.72814371	 4.82906773493
195.242472785	 195.245558102	 4.82830180448
206.358515808	 206.361776786	 4.82753934255
218.107445779	 218.110892419	 4.82678030936
230.525295832	 230.528938705	 4.82602466568
243.650150634	 243.654000913	 4.82527237276
257.522263184	 257.526332677	 4.82452339235
272.18417827	 272.188479458	 4.82377768673
287.680862945	 287.685409019	 4.82303521869
304.059844444	 304.064649347	 4.82229595153
321.371355943	 321.37643441	 4.82155984906
339.66849062	 339.673858227	 4.82082687563
359.007364491	 359.013037701	 4.82009699608
379.447288512	 379.453284724	 4.81937017577
401.050950482	 401.057288086	 4.81864638055
423.884607302	 423.891305734	 4.8179255768
448.018288179	 448.025367983	 4.81720773139
473.526009402	 473.533492292	 4.81649281168
500.486001346	 500.49391027	 4.81578078554
528.980948394	 528.98930761	 4.81507162129
559.098242532	 559.107077676	 4.81436528777
590.930251365	 590.939589534	 4.81366175429
624.574601411	 624.584471244	 4.8129609906
660.134477506	 660.144909273	 4.81226296694
697.718939271	 697.729964967	 4.81156765401
737.443255587	 737.454909026	 4.81087502295
779.429258118	 779.44157504	 4.81018504534
823.805714959	 823.81873314	 4.80949769322
870.708725559	 870.722484924	 4.80881293904
920.282138128	 920.296680876	 4.80813075569
972.677990809	 972.693361543	 4.80745111647
1028.05697797	 1028.07322383	 4.8067739951
1086.58894304	 1086.60611385	 4.8060993657
1148.45339942	 1148.47154784	 4.8054272028
1213.840081	 1213.85926269	 4.8047574813
1282.9495241	 1282.96979789	 4.80409017651
1355.99368249	 1356.01511057	 4.80342526411
1433.19657743	 1433.2192255	 4.80276272014
1514.79498473	 1514.81892226	 4.80210252104
1601.03916091	 1601.06446132	 4.80144464358
1692.19361077	 1692.22035164	 4.80078906489
1788.53789853	 1788.56616188	 4.80013576245
1890.36750531	 1890.39737782	 4.7994847141
1997.99473528	 1998.02630857	 4.79883589798
2111.74967355	 2111.78304445	 4.79818929258
2231.98119844	 2232.0164693	 4.79754487672
2359.05805152	 2359.09533051	 4.79690262952
2493.3699685	 2493.40936995	 4.79626253043
2635.32887451	 2635.37051927	 4.7956245592
2785.37014746	 2785.41416324	 4.79498869587
2943.9539533	 2944.0004751	 4.79435492078
3111.56665733	 3111.61582782	 4.79372321457
3288.72231583	 3288.77428583	 4.79309355816
3475.96425266	 3476.01918154	 4.79246593275
3673.86672556	 3673.9247818	 4.79184031981
3883.03668742	 3883.09804906	 4.79121670107
4104.11564766	 4104.1805029	 4.79059505854
4337.78163981	 4337.85018756	 4.7899753745
4584.75130091	 4584.82375139	 4.78935763145
4845.7820694	 4845.85864482	 4.78874181217
5121.67450816	 5121.75544336	 4.78812789967
5413.27475975	 5413.36030297	 4.7875158772
5721.47714148	 5721.56755506	 4.78690572827
6047.22688823	 6047.32244946	 4.78629743659
6391.52305137	 6391.62405334	 4.78569098612
6755.42156286	 6755.52831533	 4.78508636103
7140.03847363	 7140.15130401	 4.78448354572
7546.55337652	 7546.67263084	 4.7838825248
7976.21302391	 7976.33906793	 4.7832832831
8430.33515151	 8430.46837179	 4.78268580564
8910.31251971	 8910.45332482	 4.78209007766
9417.61718508	 9417.76600687	 4.78149608461
9953.80501509	 9953.96230998	 4.7809038121
10520.5204598	 10520.6867102	 4.78031324598
11119.5015954	 11119.6773112	 4.77972437225
11752.5854545	 11752.7711746	 4.77913717713
12421.7136605	 12421.9099545	 4.77855164699
13128.9383822	 13129.1458521	 4.77796776841
13876.4286277	 13876.6479098	 4.77738552813
14666.4768966	 14666.7086634	 4.77680491307
15501.506211	 15501.7511734	 4.77622591032
16384.0775466	 16384.3364558	 4.77564850712
17316.8976872	 17317.1713372	 4.77507269091
18302.827526	 18303.1167562	 4.77449844927
19344.89084	 19345.1965374	 4.77392576994
20446.2835636	 20446.6066658	 4.77335464082
21610.3835902	 21610.7250881	 4.77278504995
22840.7611322	 22841.122073	 4.77221698556
24141.1896701	 24141.571161	 4.77165043597
25515.6575264	 25516.0607373	 4.77108538971
26968.3800964	 26968.8062639	 4.77052183539
28503.8127774	 28504.2632085	 4.76995976182
30126.6646325	 30127.1407088	 4.7693991579
31841.9128336	 31842.416015	 4.7688400127
33654.8179252	 33655.3497551	 4.7682823154
35570.9399588	 35571.5020682	 4.76772605533
37596.155545	 37596.7496579	 4.76717122195
39736.6758765	 39737.3038149	 4.76661780483
41999.0657774	 41999.7294672	 4.76606579368
44390.2638373	 44390.9653139	 4.76551517832
46917.6036912	 46918.3451061	 4.76496594872
49588.8365113	 49589.6201384	 4.76441809492
52412.1547796	 52412.9830221	 4.76387160713
55396.217413	 55397.0928111	 4.76332647565
58550.1763202	 58551.1015587	 4.76278269088
61883.7044697	 61884.6823862	 4.76224024337
65407.0255562	 65408.05915	 4.76169912374
69130.9453558	 69132.0377968	 4.76115932274
73066.8848667	 73068.0395053	 4.76062083122
77226.9153364	 77228.1357139	 4.76008364014
81623.7952838	 81625.0851429	 4.75954774056
86271.0096279	 86272.3729246	 4.75901312365
91182.8110461	 91184.2519615	 4.75847978065
96374.2636852	 96375.7866384	 4.75794770294
101861.289363	 101862.899024	 4.75741688197
107660.716397	 107662.417705	 4.75688730929
113790.331221	 113792.129392	 4.75635897655
120268.932928	 120270.833477	 4.75583187548
127116.390932	 127118.399687	 4.75530599792
134353.705899	 134355.829022	 4.75478133579
142003.074163	 142005.318165	 4.75425788108
150087.955795	 150090.327558	 4.75373562591
158633.146552	 158635.653351	 4.75321456244
167664.853931	 167667.503453	 4.75269468293
177210.777537	 177213.577908	 4.75217597975
187300.194041	 187303.153851	 4.75165844532
197964.04697	 197967.175295	 4.75114207214
209235.041605	 209238.34804	 4.75062685281
221147.745288	 221151.239973	 4.75011278
233738.693436	 233742.387089	 4.74959984644
247046.501596	 247050.405546	 4.74908804497
261111.983873	 261116.110092	 4.74857736847
275978.278103	 275982.639247	 4.74806780992
291690.978158	 291695.587602	 4.74755936236
308298.273777	 308303.145657	 4.7470520189
325851.098357	 325856.247615	 4.74654577273
344403.285168	 344408.727597	 4.7460406171
364011.732453	 364017.484745	 4.74553654533
384736.57793	 384742.657726	 4.74503355083
406641.383232	 406647.809178	 4.74453162704
429793.328845	 429800.120649	 4.74403076748
454263.420145	 454270.598637	 4.74353096575
480126.705168	 480134.292365	 4.74303221551
507462.504778	 507470.523949	 4.74253451045
536354.655935	 536363.131674	 4.74203784437
566891.76882	 566900.727121	 4.74154221111
599167.498593	 599176.966931	 4.74104760455
633280.832632	 633290.840046	 4.74055401867
669336.394115	 669346.971296	 4.74006144748
707444.762894	 707455.942282	 4.73956988505
747722.814636	 747734.630518	 4.73907932553
790294.079273	 790306.567886	 4.73858976309
835289.119856	 835302.319503	 4.738101192
882845.932986	 882859.88415	 4.73761360654
933110.372042	 933125.117508	 4.73712700108
986236.594494	 986252.179487	 4.73664137003
1042387.5347	 1042404.00702	 4.73615670784
1101735.40363	 1101752.81379	 4.73567300903
1164462.21697	 1164480.61837	 4.73519026817
1230760.35343	 1230779.80251	 4.73470847987
1300833.14469	 1300853.70109	 4.73422763881
1374895.49904	 1374917.22581	 4.73374773969
1453174.56046	 1453197.52424	 4.73326877728
1535910.4053	 1535934.67651	 4.7327907464
1623356.77853	 1623382.43161	 4.7323136419
1715781.87199	 1715808.98561	 4.73183745871
1813469.14687	 1813497.8042	 4.73136219176
1916718.20314	 1916748.49206	 4.73088783606
2025845.69833	 2025877.71174	 4.73041438666
2141186.31874	 2141220.15482	 4.72994183864
2263093.80588	 2263129.5684	 4.72947018715
2391942.04138	 2391979.84002	 4.72899942736
2528126.19365	 2528166.14433	 4.72852955448
2672063.92982	 2672106.15508	 4.72806056379
2824196.69674	 2824241.32608	 4.7275924506
2984991.07483	 2985038.24512	 4.72712521023
3154940.20905	 3154990.06496	 4.7266588381
3334565.32135	 3334618.01579	 4.72619332961
3524417.30924	 3524473.0038	 4.72572868025
3725078.43529	 3725137.3008	 4.72526488552
3937164.11297	 3937226.32996	 4.72480194096
4161324.79403	 4161390.55332	 4.72433984217
4398247.96339	 4398317.46665	 4.72387858476
4648660.24762	 4648733.70802	 4.7234181644
4913329.64346	 4913407.2863	 4.72295857678
5193067.87319	 5193149.93659	 4.72249981764
5488732.87415	 5488819.60979	 4.72204188275
5801231.42994	 5801323.10383	 4.72158476791
6131521.95149	 6131618.8448	 4.72112846898
6480617.41643	 6480719.82631	 4.72067298182
6849588.47581	 6849696.71636	 4.72021830234
7239566.73774	 7239681.14091	 4.71976442651
7651748.2379	 7651869.15457	 4.71931135028
8087397.10777	 8087524.90877	 4.71885906968
8547849.45154	 8547984.52884	 4.71840758076
9034517.44395	 9034660.21181	 4.71795687958
9548893.66123	 9549044.55752	 4.71750696227
10092555.6588	 10092715.1463	 4.71705782496
10667170.8095	 10667339.3773	 4.71660946384
11274501.4173	 11274679.5824	 4.71616187509
11916410.122	 11916598.431	 4.71571505497
12594865.6124	 12595064.6426	 4.71526899974
13311948.6631	 13312159.025	 4.71482370569
14069858.5172	 14070080.856	 4.71437916915
14870919.6305	 14871154.6281	 4.71393538648
15717588.8007	 15717837.1777	 4.71349235406
16612462.7021	 16612725.2203	 4.7130500683
17558285.8495	 17558563.3141	 4.71260852566
18557959.0156	 18558252.2776	 4.71216772259
19614548.1271	 19614858.0858	 4.7117276556
20731293.668	 20731621.274	 4.71128832121
21911620.6176	 21911966.8758	 4.71084971598
23159148.9552	 23159514.9274	 4.71041183648
24477704.7618	 24478091.5704	 4.70997467933
25871331.9545	 25871740.786	 4.70953824115
27344304.6893	 27344736.7974	 4.7091025186
28901140.4691	 28901597.1791	 4.70866750837
30546613.9991	 30547096.7116	 4.70823320717
32285771.8298	 32286282.0254	 4.70779961174
34123947.8352	 34124487.0785	 4.70736671883
36066779.5709	 36067349.5157	 4.70693452523
38120225.564	 38120827.9584	 4.70650302775
40290583.588	 40291220.2795	 4.70607222322
42584509.9772	 42585182.9184	 4.7056421085
45009040.0412	 45009751.2961	 4.70521268047
47571609.642	 47572361.3919	 4.70478393604
50280077.9991	 50280872.5494	 4.70435587213
53142751.7928	 53143591.5805	 4.7039284857
56168410.641	 56169298.2416	 4.70350177372
59366334.0249	 59367272.1607	 4.70307573318
62746329.7489	 62747321.2971	 4.7026503611
66318764.0206	 66319812.0221	 4.70222565452
70094593.2426	 70095700.9117	 4.70180161051
74085397.6157	 74086568.3494	 4.70137822614
78303416.6541	 78304654.043	 4.70095549853
82761586.7234	 82762894.5625	 4.70053342479
87473580.7153	 87474963.0155	 4.70011200208
92453849.9814	 92455310.9823	 4.69969122756
97717668.6548	 97719212.8372	 4.69927109842
103281180.494	 103282812.594	 4.69885161187
109161448.397	 109163173.419	 4.69843276513
115376506.727	 115378329.963	 4.69801455545
121945416.629	 121947343.67	 4.69759698011
128888324.483	 128890361.239	 4.69718003638
136226523.696	 136228676.414	 4.69676372158
143982520.005	 143984795.288	 4.69634803303
152180100.502	 152182505.326	 4.69593296807
160844406.585	 160846948.327	 4.69551852407
170002011.066	 170004697.521	 4.69510469841
179680999.67	 179683839.077	 4.69469148849
189911057.169	 189914058.236	 4.69427889172
200723558.424	 200726730.356	 4.69386690554
212151664.612	 212155017.136	 4.69345552741
224230424.923	 224233968.322	 4.6930447548
236996884.06	 237000629.201	 4.6926345852
250490195.849	 250494154.217	 4.6922250161
264751743.32	 264755927.057	 4.69181604505
279825265.63	 279829687.566	 4.69140766956
295756992.203	 295761665.899	 4.69099988721
312595784.515	 312600724.307	 4.69059269557
330393285.951	 330398506.987	 4.69018609223
349204080.185	 349209598.479	 4.68978007478
369085858.591	 369091691.066	 4.68937464087
390099597.175	 390105761.719	 4.68896978812
412309743.583	 412316259.103	 4.68856551418
435784414.761	 435791301.24	 4.68816181674
460595605.863	 460602884.42	 4.68775869347
486819411.054	 486827104.012	 4.68735614208
514536256.886	 514544387.839	 4.68695416028
543831148.961	 543839742.846	 4.68655274581
574793932.638	 574803015.813	 4.6861518964
607519568.58	 607529168.902	 4.68575160983
642108423.995	 642118570.906	 4.68535188387
678666580.451	 678677305.072	 4.68495271631
717306159.224	 717317494.447	 4.68455410495
758145665.164	 758157645.752	 4.68415604762
801310350.142	 801323012.84	 4.68375854215
846932597.189	 846945980.831	 4.68336158638
895152326.503	 895166472.138	 4.68296517818
946117424.579	 946132375.589	 4.68256931543
999984197.761	 1000000000.0	 4.68217399601


==> tikz/data/size_effect_1D_m5.0_std0.5_ps0.9.dat <==
# Find EC = 0.1 with mu_log = 5.0, v_log = 0.25 and p_safe = 0.9 
# a/lc	 a/lc_log	 threshold
0.000998427410044	 0.001	 4.37790405944
0.00105527242889	 0.00105693455356	 4.37789006423
0.00111535389352	 0.0011171106505	 4.37787527289
0.0011788560695	 0.00118071284667	 4.37785964016
0.00124597371353	 0.00124793620547	 4.37784311823
0.00131691267065	 0.0013189868962	 4.37782565657
0.00139189050563	 0.00139408282628	 4.37780720178
0.00147113717017	 0.00147345430962	 4.37778769746
0.00155489570818	 0.00155734477293	 4.37776708397
0.00164342300115	 0.00164601150231	 4.37774529833
0.00173699055603	 0.00173972643234	 4.37772227397
0.00183588533787	 0.00183877698008	 4.37769794055
0.00194041064997	 0.00194346692654	 4.37767222375
0.00205088706404	 0.00205411734835	 4.37764504506
0.00216765340343	 0.00217106760254	 4.37761632151
0.00229106778222	 0.00229467636723	 4.37758596544
0.00242150870358	 0.00242532274176	 4.37755388423
0.00255937622055	 0.0025634074093	 4.37751998003
0.00270509316305	 0.00270935386573	 4.37748414948
0.00285910643463	 0.00286360971851	 4.37744628335
0.00302188838306	 0.0030266480594	 4.37740626628
0.00319393824905	 0.00319896891543	 4.37736397637
0.00337578369735	 0.00338110078248	 4.37731928487
0.00356798243507	 0.00357360224607	 4.37727205576
0.00377112392211	 0.00377706369454	 4.37722214537
0.00398583117903	 0.00399210912975	 4.37716940196
0.00421276269776	 0.00421939808081	 4.37711366521
0.0044526144612	 0.00445962762682	 4.37705476584
0.00470612207772	 0.00471353453479	 4.37699252503
0.0049740630372	 0.00498189751921	 4.37692675393
0.0052572590956	 0.00526553963033	 4.37685725313
0.00555657879514	 0.00556533077843	 4.376783812
0.00587294012815	 0.0058821904017	 4.37670620817
0.00620731335242	 0.00621709028616	 4.3766242068
0.00656072396694	 0.00657105754604	 4.37653755996
0.00693425585701	 0.00694517777382	 4.37644600587
0.00732905461849	 0.00734059836976	 4.37634926817
0.00774633107119	 0.00775853206079	 4.37624705513
0.00818736497244	 0.00820026061993	 4.37613905878
0.00865350894197	 0.00866713879739	 4.37602495408
0.00914619261029	 0.00916059847544	 4.37590439796
0.00966692700331	 0.00968215305997	 4.37577702838
0.0102173091765	 0.0102334021219	 4.37564246329
0.010799027113	 0.0108160363031	 4.37550029958
0.0114138649006	 0.0114318425013	 4.37535011195
0.0120637082031	 0.0120827093504	 4.37519145173
0.0127505500439	 0.0127706330131	 4.37502384568
0.0134764969182	 0.0134977233023	 4.37484679464
0.0142437752538	 0.0142662101526	 4.37465977226
0.0150547382389	 0.0150784504586	 4.3744622235
0.0159118730394	 0.0159369353038	 4.37425356323
0.0168178084272	 0.0168442976004	 4.37403317464
0.0177753228418	 0.0178033201643	 4.37380040762
0.0187873529122	 0.0188169442497	 4.37355457712
0.0198570024628	 0.0198882785699	 4.37329496135
0.020987552033	 0.0210206088313	 4.37302079998
0.0221824689383	 0.0222174078106	 4.37273129223
0.0234454179041	 0.0234823460055	 4.37242559489
0.0247802723054	 0.0248193028919	 4.37210282028
0.0261911260462	 0.0262323788216	 4.37176203411
0.0276823061148	 0.0277259075986	 4.37140225327
0.0292583858549	 0.0293044697697	 4.37102244358
0.0309241989914	 0.0309729066733	 4.37062151742
0.0326848544551	 0.0327363352872	 4.37019833131
0.0345457520516	 0.0346001639219	 4.36975168341
0.036512599022	 0.0365701088078	 4.36928031101
0.0385914275465	 0.0386522116263	 4.36878288784
0.040788613245	 0.0408528580393	 4.36825802149
0.0431108947304	 0.0431787972733	 4.36770425062
0.0455653942754	 0.0456371628192	 4.36712004225
0.0481596396561	 0.04823549431	 4.36650378896
0.0509015872395	 0.0509817606442	 4.3658538061
0.0537996463843	 0.0538843844261	 4.36516832898
0.0568627052328	 0.0569522677971	 4.36444551008
0.0601001579693	 0.0601948197383	 4.36368341631
0.0635219336321	 0.0636219849266	 4.3628800263
0.0671385265646	 0.0672442742348	 4.36203322774
0.0709610286011	 0.0710727969677	 4.3611408149
0.0750011630845	 0.0751192949332	 4.36020048622
0.079271320821	 0.0793961784538	 4.35920984206
0.0837845980819	 0.0839165644283	 4.35816638272
0.0885548367687	 0.0886943165601	 4.35706750664
0.0935966668656	 0.0937440878766	 4.35591050895
0.0989255513081	 0.0990813656686	 4.35469258028
0.104557833407	 0.104722518989	 4.35341080608
0.110510786973	 0.110684848855	 4.35206216632
0.116802669293	 0.11698664131	 4.35064353574
0.123452777124	 0.123647223505	 4.34915168473
0.130481505875	 0.130687022974	 4.34758328081
0.137910412159	 0.138127630283	 4.34593489095
0.145762279906	 0.145991865247	 4.34420298465
0.154061190238	 0.154303846918	 4.34238393804
0.162832595325	 0.163089067555	 4.34047403891
0.172103396445	 0.172374470806	 4.33846949291
0.181902026487	 0.182188534347	 4.33636643097
0.192258537157	 0.192561357213	 4.33416091796
0.203204691137	 0.203524752118	 4.33184896287
0.214774059508	 0.215112343018	 4.32942653034
0.227002124702	 0.227359668233	 4.3268895539
0.239926389329	 0.240304289441	 4.32423395074
0.253586491192	 0.253985906878	 4.32145563827
0.268024324856	 0.268446481096	 4.31855055239
0.283284170135	 0.283730361652	 4.31551466751
0.299412827891	 0.299884423123	 4.31234401838
0.316459763577	 0.316958208873	 4.30903472363
0.334477258935	 0.335004082991	 4.30558301098
0.353520572348	 0.354077390897	 4.30198524399
0.373648108308	 0.374236629072	 4.29823795026
0.394921596542	 0.395543624473	 4.29433785081
0.417406281332	 0.418063724146	 4.29028189046
0.441171121612	 0.441865995639	 4.28606726886
0.466289002463	 0.467023438833	 4.2816914719
0.492836958648	 0.493613209824	 4.27715230298
0.520896410865	 0.521716857555	 4.27244791385
0.550553415468	 0.551420573924	 4.26757683443
0.581898928387	 0.582815458123	 4.2625380011
0.615029084091	 0.615997796038	 4.25733078296
0.650045490419	 0.651069355548	 4.25195500551
0.687055540208	 0.688137698642	 4.24641097116
0.726172740659	 0.7273165113	 4.24069947602
0.767517061455	 0.768725952166	 4.2348218226
0.811215302697	 0.812493021061	 4.22877982786
0.857401483795	 0.858751948485	 4.22257582628
0.906217254495	 0.907644607289	 4.21621266768
0.957812329306	 0.959320947794	 4.20969370966
1.01234494667	 1.01393945768	 4.20302280453
1.06998235425	 1.07166764803	 4.19620428079
1.13090132191	 1.13268256714	 4.18924291947
1.19528868379	 1.19717134342	 4.18214392546
1.26334191137	 1.26533175939	 4.17491289442
1.33526971909	 1.33737285821	 4.16755577565
1.41129270442	 1.41351558484	 4.16007883166
1.49164402449	 1.49399346361	 4.1524885951
1.57657011109	 1.57905331447	 4.14479182368
1.66633142652	 1.66895600998	 4.136995454
1.76120326237	 1.76397727531	 4.12910655489
1.86147658384	 1.86440853397	 4.12113228119
1.96745892209	 1.9705578015	 4.11307982838
2.07947531747	 2.08275063019	 4.10495638905
2.1978693163	 2.20133110749	 4.09676911141
2.32300402461	 2.32666291133	 4.08852506061
2.45526322166	 2.45913042547	 4.0802311831
2.59505253705	 2.59913991838	 4.07189427436
2.74280069471	 2.74712078927	 4.06352095015
2.89896082776	 2.90352688498	 4.05511762154
3.06401186827	 3.06883789192	 4.04669047353
3.23846001609	 3.24356080724	 4.03824544743
3.42284029132	 3.42823149373	 4.02978822672
3.61771817521	 3.62341632332	 4.02132422634
3.82369134441	 3.82971391405	 4.01285858513
4.04139150405	 4.047756966	 4.00439616126
4.27148632508	 4.27821420177	 3.99594153028
4.51468149203	 4.52179241737	 3.98749898567
4.77172286724	 4.77923864994	 3.97907254142
5.04339877838	 5.05134246882	 3.97066593659
5.33054243625	 5.33893839715	 3.96228264134
5.63403449008	 5.64290847126	 3.95392586438
5.9548057285	 5.96418494584	 3.9455985615
6.29383993418	 6.30375315307	 3.93730344489
6.65217690099	 6.66265452458	 3.92904299327
7.03091562304	 7.04198978545	 3.92081946235
7.43121766514	 7.44292233004	 3.91263489572
7.8543107253	 7.86668179007	 3.90449113583
8.30149239995	 8.31456780577	 3.89638983507
8.77413416361	 8.78795401182	 3.88833246677
9.27368557507	 9.28829225017	 3.88032033605
9.80167872312	 9.81711702275	 3.8723545904
10.3597329253	 10.3760501977	 3.8644362301
10.9495596944	 10.9668059834	 3.85656611813
11.5729679873	 11.591196186	 3.84874498986
12.231869753	 12.251135766	 3.84097346222
12.9282857965	 12.9486487115	 3.83325204255
13.6643519766	 13.685874245	 3.82558113698
14.4423257561	 14.4650733852	 3.8179610583
15.2645931254	 15.2886358806	 3.81039203357
16.1336759202	 16.159087539	 3.8028742111
17.052239556	 17.0790979739	 3.79540766715
18.0231012022	 18.0514887922	 3.78799241215
19.0492384229	 19.0792422477	 3.78062839654
20.1337983081	 20.1655103872	 3.77331551621
21.2801071262	 21.3136247184	 3.7660536176
22.4916805251	 22.5271064265	 3.75884250243
23.7722343146	 23.8096771738	 3.75168193206
25.1256958624	 25.1652705141	 3.74457163158
26.5562161392	 26.5980439559	 3.73751129361
28.0681824492	 28.1123917141	 3.73050058176
29.6662318862	 29.7129581858	 3.72353913384
31.3552655543	 31.404652195	 3.71662656485
33.1404636004	 33.1926620473	 3.70976246973
35.0273011002	 35.0824714424	 3.70294642585
37.0215648506	 37.0798762917	 3.69617799532
39.1293711174	 39.1910024943	 3.68945672712
41.357184393	 41.4223247248	 3.68278215906
43.7118372228	 43.7806862904	 3.67615381951
46.2005511603	 46.2733201188	 3.66957122907
48.8309589148	 48.9078709414	 3.66303390203
51.6111277604	 51.6924187389	 3.65654134772
54.5495842781	 54.6355035221	 3.65009307173
57.6553405057	 57.7461515236	 3.64368857706
60.9379215776	 61.0339028803	 3.63732736509
64.4073949374	 64.5088408927	 3.63100893652
68.074401214	 68.1816229494	 3.62473279218
71.9501868558	 72.0635132129	 3.6184984338
76.0466386229	 76.1664171655	 3.61230536465
80.3763200425	 80.502918123	 3.60615309018
84.9525099407	 85.0863158264	 3.60004111853
89.7892431678	 89.9306672319	 3.59396896101
94.9013536419	 95.0508296219	 3.58793613256
100.304519844	 100.462506172	 3.58194215208
106.015312901	 106.18229411	 3.57598654282
112.051247411	 112.227735621	 3.57006883261
118.430835158	 118.617371645	 3.56418855419
125.173641885	 125.370798744	 3.55834524537
132.300347303	 132.5087292	 3.55253844923
139.832808512	 140.053054539	 3.54676771434
147.794127038	 148.026912674	 3.54103259481
156.208719679	 156.454758862	 3.53533265047
165.102393396	 165.362440709	 3.52966744693
174.502424455	 174.777277446	 3.52403655566
184.437642087	 184.72814371	 3.51843955404
194.938516898	 195.245558102	 3.51287602543
206.037254329	 206.361776786	 3.50734555913
217.76789342	 218.110892419	 3.50184775046
230.166411212	 230.528938705	 3.49638220071
243.270833078	 243.654000913	 3.49094851717
257.121349353	 257.526332677	 3.48554631307
271.760438589	 272.188479458	 3.48017520757
287.232997834	 287.685409019	 3.47483482575
303.586480333	 304.064649347	 3.4695247985
320.871041057	 321.37643441	 3.46424476256
339.139690529	 339.673858227	 3.45899436038
358.448457403	 359.013037701	 3.45377324012
378.856560299	 379.453284724	 3.44858105556
400.426589422	 401.057288086	 3.44341746604
423.224698524	 423.891305734	 3.43828213642
447.320807789	 448.025367983	 3.43317473693
472.788818278	 473.533492292	 3.4280949432
499.706838574	 500.49391027	 3.42304243609
528.157424338	 528.98930761	 3.41801690169
558.227831501	 559.107077676	 3.41301803118
590.010283871	 590.939589534	 3.40804552079
623.602255978	 624.584471244	 3.4030990717
659.106772019	 660.144909273	 3.39817838998
696.632721831	 697.729964967	 3.39328318648
736.295194843	 737.454909026	 3.38841317679
778.215833048	 779.44157504	 3.38356808111
822.523204074	 823.81873314	 3.3787476242
869.353195489	 870.722484924	 3.37395153533
918.849431559	 920.296680876	 3.36917954811
971.163713732	 972.693361543	 3.36443140051
1026.4564862	 1028.07322383	 3.35970683473
1084.89732799	 1086.60611385	 3.35500559713
1146.66547302	 1148.47154784	 3.35032743815
1211.95035981	 1213.85926269	 3.34567211224
1280.95221248	 1282.96979789	 3.3410393778
1353.88265482	 1356.01511057	 3.33642899708
1430.96535934	 1433.2192255	 3.33184073613
1512.43673324	 1514.81892226	 3.32727436469
1598.54664343	 1601.06446132	 3.32272965618
1689.55918291	 1692.22035164	 3.31820638759
1785.7534807	 1788.56616188	 3.3137043394
1887.42455789	 1890.39737782	 3.30922329555
1994.88423247	 1998.02630857	 3.30476304335
2108.46207564	 2111.78304445	 3.30032337344
2228.50642261	 2232.0164693	 3.29590407967
2355.38544089	 2359.09533051	 3.29150495911
2489.48825942	 2493.40936995	 3.28712581194
2631.22616206	 2635.37051927	 3.28276644141
2781.0338489	 2785.41416324	 3.27842665376
2939.37076952	 2944.0004751	 3.27410625819
3106.72253203	 3111.61582782	 3.26980506679
3283.60239242	 3288.77428583	 3.26552289448
3470.55282869	 3476.01918154	 3.26125955897
3668.14720459	 3673.9247818	 3.25701488068
3876.99152807	 3883.09804906	 3.25278868271
4097.72630987	 4104.1805029	 3.2485807908
4331.02852792	 4337.85018756	 3.24439103325
4577.61370361	 4584.82375139	 3.24021924088
4838.23809618	 4845.85864482	 3.23606524699
5113.7010222	 5121.75544336	 3.2319288873
5404.84730692	 5413.36030297	 3.22780999994
5712.56987539	 5721.56755506	 3.22370842535
6037.81249092	 6047.32244946	 3.21962400627
6381.57264955	 6391.62405334	 3.21555658769
6744.90463935	 6755.52831533	 3.21150601682
7128.92277379	 7140.15130401	 3.20747214303
7534.80480926	 7546.67263084	 3.2034548178
7963.79555722	 7976.33906793	 3.19945389472
8417.2107019	 8430.46837179	 3.19546922941
8896.44083542	 8910.45332482	 3.19150067951
9402.95572264	 9417.76600687	 3.18754810462
9938.30880883	 9953.96230998	 3.1836113663
10504.141984	 10520.6867102	 3.17969032799
11102.1906183	 11119.6773112	 3.17578485499
11734.2888847	 11752.7711746	 3.17189481445
12402.3753837	 12421.9099545	 3.16802007532
13108.4990892	 13129.1458521	 3.16416050829
13854.8256327	 13876.6479098	 3.16031598581
14643.6439447	 14666.7086634	 3.15648638202
15477.3732752	 15501.7511734	 3.15267157273
16358.5706128	 16384.3364558	 3.14887143541
17289.9385275	 17317.1713372	 3.14508584912
18274.3334586	 18303.1167562	 3.14131469452
19314.7744757	 19345.1965374	 3.13755785381
20414.4525375	 20446.6066658	 3.13381521074
21576.7402789	 21610.7250881	 3.13008665055
22805.2023539	 22841.122073	 3.12637205995
24103.6063687	 24141.571161	 3.12267132712
25475.9344364	 25516.0607373	 3.11898434165
26926.39539	 26968.8062639	 3.11531099452
28459.4376905	 28504.2632085	 3.11165117812
30079.7630699	 30127.1407088	 3.10800478615
31792.3409514	 31842.416015	 3.10437171367
33602.4236901	 33655.3497551	 3.10075185705
35515.5626813	 35571.5020682	 3.09714511392
37537.625387	 37596.7496579	 3.09355138318
39674.81333	 39737.3038149	 3.089970565
41933.6811144	 41999.7294672	 3.08640256073
44321.1565277	 44390.9653139	 3.08284727295
46844.5617878	 46918.3451061	 3.07930460541
49511.6359998	 49589.6201384	 3.07577446302
52330.5588914	 52412.9830221	 3.07225675183
55309.9758993	 55397.0928111	 3.06875137902
58459.0246844	 58551.1015587	 3.06525825288
61787.3631563	 61884.6823862	 3.06177728277
65305.1990931	 65408.05915	 3.05830837913
69023.3214485	 69132.0377968	 3.05485145345
72953.1334402	 73068.0395053	 3.05140641827
77106.6875233	 77228.1357139	 3.04797318712
81496.7223538	 81625.0851429	 3.04455167455
86136.7018574	 86272.3729246	 3.0411417961
91040.8565227	 91184.2519615	 3.03774346827
96224.2270443	 96375.7866384	 3.03435660852
101702.710453	 101862.899024	 3.03098113525
107493.108868	 107662.417705	 3.02761696779
113613.181032	 113792.129392	 3.02426402637
120081.696772	 120270.833477	 3.02092223214
126918.494568	 127118.399687	 3.0175915071
134144.542395	 134355.829022	 3.01427177415
141782.002028	 142005.318165	 3.01096295703
149854.297016	 150090.327558	 3.00766498033
158386.184516	 158635.653351	 3.00437776947
167403.831221	 167667.503453	 3.00110125068
176934.893615	 177213.577908	 2.99783535102
187008.602792	 187303.153851	 2.9945799983
197655.854104	 197967.175295	 2.99133512116
208909.301915	 209238.34804	 2.98810064899
220803.459754	 221151.239973	 2.98487651191
233374.806159	 233742.387089	 2.98166264084
246661.896559	 247050.405546	 2.9784589674
260705.48152	 261116.110092	 2.97526542394
275548.63172	 275982.639247	 2.97208194355
291236.870051	 291695.587602	 2.96890845998
307818.311226	 308303.145657	 2.96574490772
325343.809353	 325856.247615	 2.96259122192
343867.113891	 344408.727597	 2.9594473384
363445.034504	 364017.484745	 2.95631319366
384137.615287	 384742.657726	 2.95318872485
406008.318918	 406647.809178	 2.95007386976
429124.221296	 429800.120649	 2.94696856683
453556.217257	 454270.598637	 2.94387275512
479379.237999	 480134.292365	 2.9407863743
506672.4809	 507470.523949	 2.93770936466
535519.6524	 536363.131674	 2.93464166709
566009.224731	 566900.727121	 2.93158322309
598234.707251	 599176.966931	 2.92853397471
632294.933231	 633290.840046	 2.92549386462
668294.362972	 669346.971296	 2.92246283601
706343.404173	 707455.942282	 2.91944083268
746558.750548	 747734.630518	 2.91642779895
789063.739715	 790306.567886	 2.9134236797
833988.731465	 835302.319503	 2.91042842035
881471.507563	 882859.88415	 2.90744196684
931657.69432	 933125.117508	 2.90446426566
984701.209215	 986252.179487	 2.90149526379
1040764.73295	 1042404.00702	 2.89853490873
1100020.20838	 1101752.81379	 2.8955831485
1162649.36785	 1164480.61837	 2.89263993158
1228844.29055	 1230779.80251	 2.88970520698
1298807.99163	 1300853.70109	 2.88677892417
1372755.04479	 1374917.22581	 2.88386103311
1450912.24041	 1453197.52424	 2.88095148423
1533519.28107	 1535934.67651	 2.87805022841
1620829.51671	 1623382.43161	 2.87515721701
1713110.72163	 1715808.98561	 2.87227240183
1810645.91576	 1813497.8042	 2.86939573513
1913734.23263	 1916748.49206	 2.86652716959
2022691.83679	 2025877.71174	 2.86366665837
2137852.89351	 2141220.15482	 2.860814155
2259570.59357	 2263129.5684	 2.85796961348
2388218.23655	 2391979.84002	 2.85513298823
2524190.37565	 2528166.14433	 2.85230423405
2667904.02778	 2672106.15508	 2.84948330618
2819799.95253	 2824241.32608	 2.84667016026
2980344.00396	 2985038.24512	 2.84386475231
3150028.55927	 3154990.06496	 2.84106703878
3329374.02899	 3334618.01579	 2.83827697647
3518930.45295	 3524473.0038	 2.83549452259
3719279.1873	 3725137.3008	 2.83271963472
3931034.68738	 3937226.32996	 2.82995227083
4154846.39233	 4161390.55332	 2.82719238923
4391400.71678	 4398317.46665	 2.82443994862
4641423.15608	 4648733.70802	 2.82169490807
4905680.51135	 4913407.2863	 2.81895722698
5184983.24116	 5193149.93659	 2.81622686512
5480187.9472	 5488819.60979	 2.8135037826
5792200.00139	 5801323.10383	 2.8107879399
6121976.32258	 6131618.8448	 2.8080792978
6470528.3114	 6480719.82631	 2.80537781744
6838924.9521	 6849696.71636	 2.8026834603
7228296.09106	 7239681.14091	 2.79999618817
7639835.90199	 7651869.15457	 2.79731596318
8074806.54833	 8087524.90877	 2.79464274777
8534542.05422	 8547984.52884	 2.79197650469
9020452.3959	 9034660.21181	 2.78931719704
9534027.82595	 9549044.55752	 2.78666478818
10076843.4438	 10092715.1463	 2.78401924181
10650564.0266	 10667339.3773	 2.78138052192
11256949.1346	 11274679.5824	 2.77874859281
11897858.508	 11916598.431	 2.77612341906
12575257.7704	 12595064.6426	 2.77350496556
13291224.4575	 13312159.025	 2.77089319747
14047954.3882	 14070080.856	 2.76828808025
14847768.3997	 14871154.6281	 2.76568957964
15693119.4649	 15717837.1777	 2.76309766165
16586600.2155	 16612725.2203	 2.76051229258
17530950.8938	 17558563.3141	 2.757933439
18529067.7564	 18558252.2776	 2.75536106773
19584011.957	 19614858.0858	 2.7527951459
20699018.9346	 20731621.274	 2.75023564085
21877508.3367	 21911966.8758	 2.74768252023
23123094.5069	 23159514.9274	 2.74513575192
24439597.5695	 24478091.5704	 2.74259530406
25831055.1462	 25871740.786	 2.74006114504
27301734.7389	 27344736.7974	 2.73753324352
28856146.8177	 28901597.1791	 2.73501156839
30499058.6541	 30547096.7116	 2.73249608878
32235508.9425	 32286282.0254	 2.72998677407
34070823.2529	 34124487.0785	 2.72748359389
36010630.3641	 36067349.5157	 2.72498651807
38060879.5273	 38120827.9584	 2.72249551672
40227858.7112	 40291220.2795	 2.72001056015
42518213.8875	 42585182.9184	 2.71753161892
44938969.4133	 45009751.2961	 2.71505866379
47497549.5742	 47572361.3919	 2.71259166577
50201801.3543	 50280872.5494	 2.71013059609
53060018.5022	 53143591.5805	 2.70767542618
56080966.9674	 56169298.2416	 2.7052261277
59273911.7848	 59367272.1607	 2.70278267252
62648645.4899	 62747321.2971	 2.70034503274
66215518.1518	 66319812.0221	 2.69791318065
69985469.1164	 70095700.9117	 2.69548708876
73970060.5561	 74086568.3494	 2.69306672977
78181512.9305	 78304654.043	 2.69065207661
82632742.4657	 82762894.5625	 2.68824310239
87337400.7673	 87474963.0155	 2.68583978042
92309916.6889	 92455310.9823	 2.68344208423
97565540.5845	 97719212.8372	 2.68104998753
103120391.08	 103282812.594	 2.67866346421
108991504.509	 109163173.419	 2.67628248838
115196887.16	 115378329.963	 2.67390703432
121755570.502	 121947343.67	 2.67153707651
128687669.552	 128890361.239	 2.6691725896
136014444.566	 136228676.414	 2.66681354845
143758366.245	 143984795.288	 2.66445992808
151943184.647	 152182505.326	 2.66211170369
160594002.031	 160846948.327	 2.65976885067
169737349.841	 170004697.521	 2.6574313446
179401270.076	 179683839.077	 2.65509916119
189615401.296	 189914058.236	 2.65277227637
200411069.516	 200726730.356	 2.65045066623
211821384.287	 212155017.136	 2.648134307
223881340.236	 224233968.322	 2.64582317512
236627924.392	 237000629.201	 2.64351724718
250100229.626	 250494154.217	 2.64121649992
264339574.545	 264755927.057	 2.63892091027
279389630.209	 279829687.566	 2.63663045531
295296554.074	 295761665.899	 2.63434511227
312109131.547	 312600724.307	 2.63206485855
329878925.614	 330398506.987	 2.62978967171
348660434.972	 349209598.479	 2.62751952946
368511261.18	 369091691.066	 2.62525440967
389492285.316	 390105761.719	 2.62299429036
411667854.695	 412316259.103	 2.62073914969
435105980.216	 435791301.24	 2.61848896599
459878544.95	 460602884.42	 2.61624371773
486061524.598	 486827104.012	 2.61400338351
513735220.503	 514544387.839	 2.61176794211
542984505.929	 543839742.846	 2.60953737242
573899086.363	 574803015.813	 2.6073116535
606573774.632	 607529168.902	 2.60509076454
641108781.691	 642118570.906	 2.60287468487
677610023.959	 678677305.072	 2.60066339395
716189448.159	 717317494.447	 2.5984568714
756965374.653	 758157645.752	 2.59625509697
800062860.318	 801323012.84	 2.59405805052
845614082.088	 846945980.831	 2.59186571207
893758742.335	 895166472.138	 2.58967806178
944644497.318	 946132375.589	 2.58749507991
998427410.044	 1000000000.0	 2.58531674688


==> tikz/data/size_effect_1D_m5.0_std5.0_ps0.9.dat <==
# Find EC = 0.1 with mu_log = 5.0, v_log = 25.0 and p_safe = 0.9 
# a/lc	 a/lc_log	 threshold
0.0008911809327	 0.001	 1.2158995672
0.000941919921242	 0.00105693455356	 1.21587060815
0.000995547711445	 0.0011171106505	 1.21584000224
0.00105222877594	 0.00118071284667	 1.21580765591
0.00111213695154	 0.00124793620547	 1.21577347035
0.00117545597237	 0.0013189868962	 1.21573734109
0.00124238003339	 0.00139408282628	 1.2156991578
0.00131311438594	 0.00147345430962	 1.21565880387
0.00138787596727	 0.00155734477293	 1.21561615611
0.00146689406586	 0.00164601150231	 1.21557108435
0.00155041102462	 0.00173972643234	 1.21552345107
0.00163868298414	 0.00183877698008	 1.21547311096
0.00173198066826	 0.00194346692654	 1.21541991052
0.00183059021438	 0.00205411734835	 1.21536368757
0.00193481405098	 0.00217106760254	 1.21530427077
0.00204497182519	 0.00229467636723	 1.21524147914
0.0021614013831	 0.00242532274176	 1.21517512145
0.00228445980591	 0.0025634074093	 1.21510499573
0.00241452450508	 0.00270935386573	 1.21503088862
0.00255199437983	 0.00286360971851	 1.21495257474
0.00269729104053	 0.0030266480594	 1.21486981605
0.00285086010173	 0.00319896891543	 1.2147823611
0.00301317254888	 0.00338110078248	 1.21468994436
0.00318472618275	 0.00357360224607	 1.21459228534
0.00336604714617	 0.00377706369454	 1.21448908786
0.00355769153769	 0.00399210912975	 1.21438003911
0.00376024711708	 0.00421939808081	 1.2142648088
0.00397433510796	 0.00445962762682	 1.21414304814
0.00420061210302	 0.00471353453479	 1.21401438886
0.00443977207778	 0.00498189751921	 1.21387844213
0.00469254851893	 0.00526553963033	 1.21373479744
0.0049597166739	 0.00556533077843	 1.21358302144
0.0052420959285	 0.0058821904017	 1.21342265666
0.0055405523199	 0.00621709028616	 1.21325322022
0.0058560011927	 0.00657105754604	 1.21307420248
0.00618941000624	 0.00694517777382	 1.21288506556
0.00654180130173	 0.00734059836976	 1.21268524186
0.00691425583831	 0.00775853206079	 1.21247413246
0.00730791590765	 0.00820026061993	 1.21225110542
0.00772398883729	 0.00866713879739	 1.21201549408
0.00816375069343	 0.00916059847544	 1.2117665952
0.00862855019452	 0.00968215305997	 1.21150366702
0.0091198128477	 0.0102334021219	 1.21122592728
0.00963904532072	 0.0108160363031	 1.2109325511
0.0101878400628	 0.0114318425013	 1.21062266875
0.0107678801885	 0.0120827093504	 1.21029536336
0.0113809446398	 0.0127706330131	 1.20994966854
0.0120289136419	 0.0134977233023	 1.20958456581
0.0127137744699	 0.0142662101526	 1.20919898201
0.0134376275434	 0.0150784504586	 1.20879178655
0.0142026928684	 0.0159369353038	 1.20836178858
0.0150113168462	 0.0168442976004	 1.20790773402
0.0158659794692	 0.0178033201643	 1.20742830247
0.016769301927	 0.0188169442497	 1.20692210402
0.0177240546457	 0.0198882785699	 1.20638767596
0.0187331657842	 0.0210206088313	 1.20582347934
0.0197997302148	 0.0222174078106	 1.20522789541
0.0209270190152	 0.0234823460055	 1.204599222
0.0221184895001	 0.0248193028919	 1.20393566976
0.0233777958252	 0.0262323788216	 1.20323535824
0.0247088001937	 0.0277259075986	 1.20249631201
0.0261155847016	 0.0293044697697	 1.20171645653
0.0276024638575	 0.0309729066733	 1.20089361406
0.0291739978144	 0.0327363352872	 1.20002549941
0.0308350063554	 0.0346001639219	 1.19910971573
0.0325905836762	 0.0365701088078	 1.19814375016
0.034446114008	 0.0386522116263	 1.19712496951
0.0364072881309	 0.0408528580393	 1.19605061593
0.0384801208269	 0.0431787972733	 1.19491780259
0.040670969327	 0.0456371628192	 1.19372350945
0.0429865528084	 0.04823549431	 1.19246457903
0.0454339730016	 0.0509817606442	 1.1911377124
0.0480207359708	 0.0538843844261	 1.18973946526
0.0507547751348	 0.0569522677971	 1.18826624427
0.053644475598	 0.0601948197383	 1.18671430359
0.0566986998671	 0.0636219849266	 1.18507974181
0.0599268150313	 0.0672442742348	 1.18335849917
0.0633387214913	 0.0710727969677	 1.18154635535
0.0669448833223	 0.0751192949332	 1.17963892768
0.0707563603673	 0.0793961784538	 1.17763167003
0.0747848421562	 0.0839165644283	 1.17551987242
0.0790426837572	 0.0886943165601	 1.17329866142
0.083542943669	 0.0937440878766	 1.1709630015
0.0882994238697	 0.0990813656686	 1.1685076974
0.0933267121471	 0.104722518989	 1.16592739769
0.0986402268383	 0.110684848855	 1.16321659968
0.104256264116	 0.11698664131	 1.16036965572
0.110192047969	 0.123647223505	 1.15738078116
0.116465783026	 0.130687022974	 1.15424406406
0.123096710387	 0.138127630283	 1.15095347681
0.130105166638	 0.145991865247	 1.14750288989
0.137512646216	 0.154303846918	 1.14388608786
0.145341867337	 0.163089067555	 1.14009678779
0.153616841667	 0.172374470806	 1.1361286603
0.162362947966	 0.182188534347	 1.1319753533
0.171607009923	 0.192561357213	 1.12763051867
0.18137737842	 0.203524752118	 1.12308784194
0.191704018486	 0.215112343018	 1.11834107508
0.202618601194	 0.227359668233	 1.11338407246
0.214154600795	 0.240304289441	 1.10821083008
0.226347397384	 0.253985906878	 1.10281552799
0.239234385403	 0.268446481096	 1.09719257583
0.252855088332	 0.283730361652	 1.09133666149
0.267251279901	 0.299884423123	 1.08524280259
0.28246711221	 0.316958208873	 1.07890640047
0.298549251138	 0.335004082991	 1.07232329653
0.315547019467	 0.354077390897	 1.06548983032
0.333512548147	 0.374236629072	 1.05840289883
0.352500936182	 0.395543624473	 1.05106001649
0.372570419612	 0.418063724146	 1.043459375
0.393782550121	 0.441865995639	 1.03559990218
0.416202383812	 0.467023438833	 1.02748131897
0.439898680724	 0.493613209824	 1.01910419353
0.464944115721	 0.521716857555	 1.01046999123
0.491415501379	 0.551420573924	 1.00158111969
0.519394023562	 0.582815458123	 0.992440967356
0.548965490414	 0.615997796038	 0.98305393474
0.580220595529	 0.651069355548	 0.973425457031
0.613255196101	 0.688137698642	 0.96356201711
0.648170606908	 0.7273165113	 0.95347114802
0.685073911042	 0.768725952166	 0.943161424088
0.724078288321	 0.812493021061	 0.93264244015
0.765303362408	 0.858751948485	 0.921924778477
0.808875567683	 0.907644607289	 0.911019963338
0.854928537013	 0.959320947794	 0.899940403336
0.903603511592	 1.01393945768	 0.888699322034
0.955049774118	 1.07166764803	 0.877310677598
1.00942510663	 1.13268256714	 0.865789072542
1.06689627443	 1.19717134342	 0.854149654899
1.12763953751	 1.26533175939	 0.842408012355
1.19184119115	 1.33737285821	 0.830580061135
1.25969813728	 1.41351558484	 0.818681931487
1.33141848834	 1.49399346361	 0.806729851777
1.40722220558	 1.57905331447	 0.794740033143
1.48734177361	 1.66895600998	 0.782728556678
1.57202291348	 1.76397727531	 0.770711264963
1.66152533624	 1.86440853397	 0.758703659633
1.75612353948	 1.9705578015	 0.746720806444
1.85610764919	 2.08275063019	 0.734777249081
1.96178430956	 2.20133110749	 0.722886932666
2.0734776234	 2.32666291133	 0.711063137668
2.1915301462	 2.45913042547	 0.699318424608
2.31630393668	 2.59913991838	 0.687664589729
2.44818166722	 2.74712078927	 0.676112631504
2.58756779747	 2.90352688498	 0.664672727664
2.73488981482	 3.06883789192	 0.653354222229
2.89059954546	 3.24356080724	 0.642165621849
3.0551745401	 3.42823149373	 0.631114600673
3.22911953858	 3.62341632332	 0.620208012854
3.41296801789	 3.82971391405	 0.609451911744
3.6072838283	 4.047756966	 0.598851574839
3.81266292262	 4.27821420177	 0.588411533516
4.02973518399	 4.52179241737	 0.578135606623
4.25916635764	 4.77923864994	 0.568026937072
4.50166009274	 5.05134246882	 0.558088030609
4.7579601004	 5.33893839715	 0.548320796004
5.02885243456	 5.64290847126	 0.538726586026
5.31516790283	 5.96418494584	 0.529306238582
5.61778461446	 6.30375315307	 0.520060117543
5.93763067347	 6.66265452458	 0.510988152811
6.27568702506	 7.04198978545	 0.502089879279
6.6329904641	 7.44292233004	 0.493364474404
7.01063681493	 7.86668179007	 0.484810794169
7.40978429214	 8.31456780577	 0.476427407258
7.83165705278	 8.78795401182	 0.468212627357
8.27754895069	 9.28829225017	 0.460164543486
8.74882750476	 9.81711702275	 0.452281048338
9.2469380929	 10.3760501977	 0.444559864627
9.77340838499	 10.9668059834	 0.436998569473
10.3298530281	 11.591196186	 0.429594616852
10.9179785986	 12.251135766	 0.422345358197
11.5395888359	 12.9486487115	 0.415248061216
12.1965901745	 13.685874245	 0.408299926998
12.890997591	 14.4650733852	 0.401498105525
13.6249407838	 15.2886358806	 0.39483970966
14.4006707045	 16.159087539	 0.388321827724
15.220566462	 17.0790979739	 0.381941534745
16.0871426185	 18.0514887922	 0.375695902487
17.0030569015	 19.0792422477	 0.369582008346
17.9711183553	 20.1655103872	 0.363596943199
18.9942959558	 21.3136247184	 0.3577378183
20.0757277162	 22.5271064265	 0.352001771298
21.218730311	 23.8096771738	 0.346385971458
22.4268092484	 25.1652705141	 0.340887624157
23.7036696206	 26.5980439559	 0.335503974723
25.0532274682	 28.1123917141	 0.330232311678
26.4796217893	 29.7129581858	 0.325069969444
27.9872272342	 31.404652195	 0.320014330575
29.5806675221	 33.1926620473	 0.31506282755
31.2648296214	 35.0824714424	 0.31021294418
33.044878738	 37.0798762917	 0.305462216681
34.9262741563	 39.1910024943	 0.300808234432
36.9147859829	 41.4223247248	 0.296248640468
39.0165128425	 43.7806862904	 0.291781131731
41.2379005826	 46.2733201188	 0.287403459118
43.5857620419	 48.9078709414	 0.283113427339
46.0672979452	 51.6924187389	 0.278908894617
48.6901189874	 54.6355035221	 0.274787772254
51.4622691746	 57.7461515236	 0.270748024073
54.3922504951	 61.0339028803	 0.266787665756
57.4890489941	 64.5088408927	 0.262904764104
60.7621623331	 68.1816229494	 0.259097436213
64.2216289187	 72.0635132129	 0.255363848599
67.87805869	 76.1664171655	 0.251702216267
71.7426656579	 80.502918123	 0.248110801744
75.8273022981	 85.0863158264	 0.244587914074
80.144495902	 89.9306672319	 0.241131907801
84.7074869963	 95.0508296219	 0.237741181924
89.5302699515	 100.462506172	 0.234414178844
94.6276359011	 106.18229411	 0.23114938331
100.015218105	 112.227735621	 0.227945321356
105.709539897	 118.617371645	 0.224800559247
111.728065358	 125.370798744	 0.221713702426
118.089252879	 132.5087292	 0.218683394476
124.812611772	 140.053054539	 0.215708316088
131.918762101	 148.026912674	 0.21278718404
139.429497928	 156.454758862	 0.209918750206
147.367854145	 165.362440709	 0.207101800563
155.758177129	 174.777277446	 0.204335154228
164.626199407	 184.72814371	 0.201617662512
173.999118575	 195.245558102	 0.198948207996
183.90568071	 206.361776786	 0.196325703618
194.376268538	 218.110892419	 0.193749091795
205.44299461	 230.528938705	 0.191217343557
217.139799789	 243.654000913	 0.188729457705
229.50255735	 257.526332677	 0.186284459993
242.569182993	 272.188479458	 0.183881402326
256.379751134	 287.685409019	 0.181519361989
270.976617806	 304.064649347	 0.179197440888
286.404550565	 321.37643441	 0.176914764818
302.710865789	 339.673858227	 0.174670482748
319.945573789	 359.013037701	 0.172463766134
338.161532196	 379.453284724	 0.170293808243
357.414608062	 401.057288086	 0.168159823504
377.763849207	 423.891305734	 0.166061046875
399.271665312	 448.025367983	 0.163996733231
422.004019325	 473.533492292	 0.16196615677
446.030629765	 500.49391027	 0.159968610436
471.425184544	 528.98930761	 0.158003405364
498.265566962	 559.107077676	 0.156069870339
526.63409457	 590.939589534	 0.15416735127
556.617771633	 624.584471244	 0.152295210688
588.308555963	 660.144909273	 0.150452827249
621.803640951	 697.729964967	 0.148639595266
657.20575365	 737.454909026	 0.146854924241
694.623469829	 779.44157504	 0.145098238425
734.171546975	 823.81873314	 0.143368976387
775.971276237	 870.722484924	 0.141666590593
820.150854423	 920.296680876	 0.139990547003
866.84577717	 972.693361543	 0.138340324681
916.199254497	 1028.07322383	 0.136715415416
968.362650022	 1086.60611385	 0.135115323354
1023.49594518	 1148.47154784	 0.133539564646
1081.76822989	 1213.85926269	 0.1319876671
1143.35822111	 1282.96979789	 0.130459169853
1208.45481099	 1356.01511057	 0.128953623048
1277.25764615	 1433.2192255	 0.127470587519
1349.97774001	 1514.81892226	 0.126009634496
1426.83811995	 1601.06446132	 0.124570345304
1508.07451131	 1692.22035164	 0.123152311089
1593.93606034	 1788.56616188	 0.121755132539
1684.68609834	 1890.39737782	 0.12037841962
1780.60294923	 1998.02630857	 0.119021791318
1881.98078321	 2111.78304445	 0.117684875393
1989.13051891	 2232.0164693	 0.116367308137
2102.38077697	 2359.09533051	 0.115068734138
2222.07888792	 2493.40936995	 0.113788806058
2348.59195737	 2635.37051927	 0.112527184413
2482.30799195	 2785.41416324	 0.111283537356
2623.63708927	 2944.0004751	 0.110057540479
2773.01269564	 3111.61582782	 0.10884887661
2930.89293548	 3288.77428583	 0.107657235617
3097.76201629	 3476.01918154	 0.106482314225
3274.13171371	 3673.9247818	 0.105323815836
3460.54294112	 3883.09804906	 0.104181450346
3657.56740855	 4104.1805029	 0.103054933982
3865.80937606	 4337.85018756	 0.101943989132
4085.90750703	 4584.82375139	 0.100848344185
4318.53682682	 4845.85864482	 0.0997677333795
4564.41079308	 5121.75544336	 0.0987018966464
4824.28348384	 5413.36030297	 0.0976505794674
5098.95191022	 5721.56755506	 0.0966135327313
5389.25846085	 6047.32244946	 0.0955905125958
5696.09348532	 6391.62405334	 0.0945812803548
6020.39802494	 6755.52831533	 0.0935856023077
6363.16669873	 7140.15130401	 0.0926032496342
6725.45075393	 7546.67263084	 0.0916339982715
7108.36129009	 7976.33906793	 0.0906776287958
7513.07266666	 8430.46837179	 0.0897339263071
7940.82610479	 8910.45332482	 0.0888026803172
8392.93349395	 9417.76600687	 0.087883684641
8870.78141547	 9953.96230998	 0.0869767372909
9375.83539507	 10520.6867102	 0.0860816403751
9909.64439752	 11119.6773112	 0.085198199996
10473.8455772	 11752.7711746	 0.0843262261547
11070.1692992	 12421.9099545	 0.0834655326581
11700.444446	 13129.1458521	 0.082615937025
12366.604027	 13876.6479098	 0.0817772603991
13070.6911063	 14666.7086634	 0.0809493274622
13814.8650691	 15501.7511734	 0.0801319663487
14601.4082443	 16384.3364558	 0.0793250085674
15432.732904	 17317.1713372	 0.078528288919
16311.3886621	 18303.1167562	 0.0777416454201
17240.0702935	 19345.1965374	 0.0769649192281
18221.625999	 20446.6066658	 0.0761979545681
19259.0661403	 21610.7250881	 0.0754405986621
20355.572473	 22841.122073	 0.0746927016595
21514.5079041	 24141.571161	 0.0739541165702
22739.4268067	 25516.0607373	 0.073224699199
24034.0859201	 26968.8062639	 0.0725043080818
25402.4558721	 28504.2632085	 0.071792804424
26848.7333564	 30127.1407088	 0.0710900520398
28377.3540037	 31842.416015	 0.0703959172937
29993.0059851	 33655.3497551	 0.069710269043
31700.6443907	 35571.5020682	 0.0690329785826
33505.5064266	 37596.7496579	 0.0683639195902
35413.1274767	 39737.3038149	 0.0677029680741
37429.3580797	 41999.7294672	 0.0670500023211
39560.3818719	 44390.9653139	 0.066404902847
41812.7345524	 46918.3451061	 0.0657675523474
44193.3239271	 49589.6201384	 0.0651378356501
46709.4510952	 52412.9830221	 0.0645156396688
49368.8328402	 55397.0928111	 0.0639008533586
52179.6252976	 58551.1015587	 0.0632933676706
55150.4489688	 61884.6823862	 0.06269307551
58290.4151593	 65408.05915	 0.0620998716941
61609.1539232	 69132.0377968	 0.0615136529115
65116.8435969	 73068.0395053	 0.060934317682
68824.2420161	 77228.1357139	 0.060361766318
72742.7195093	 81625.0851429	 0.0597959008876
76884.2937692	 86272.3729246	 0.0592366251757
81261.6667105	 91184.2519615	 0.0586838446497
85888.2634261	 96375.7866384	 0.0581374664242
90778.2733601	 101862.899024	 0.0575973992263
95946.6938266	 107662.417705	 0.0570635533622
101409.376005	 113792.129392	 0.0565358406847
107183.073554	 120270.833477	 0.0560141745617
113285.493996	 127118.399687	 0.0554984698448
119735.353022	 134355.829022	 0.0549886428395
126552.431891	 142005.318165	 0.0544846112748
133757.638102	 150090.327558	 0.0539862942748
141373.069513	 158635.653351	 0.053493612331
149422.08211	 167667.503453	 0.0530064872738
157929.361647	 177213.577908	 0.0525248422466
166920.999346	 187303.153851	 0.0520486016781
176424.571923	 197967.175295	 0.0515776912593
186469.226163	 209238.34804	 0.0511120379152
197085.768306	 221151.239973	 0.050651569783
208306.758538	 233742.387089	 0.0501962161875
220166.610838	 247050.405546	 0.0497459076157
232701.698534	 261116.110092	 0.0493005756983
245950.465853	 275982.639247	 0.0488601531822
259953.545823	 291695.587602	 0.0484245739142
274753.884901	 308303.145657	 0.0479937728151
290396.874676	 325856.247615	 0.0475676858612
306930.49109	 344408.727597	 0.047146250064
324405.441574	 364017.484745	 0.0467294034495
342875.320561	 384742.657726	 0.0463170850397
362396.773864	 406647.809178	 0.0459092348314
383029.672394	 429800.120649	 0.0455057937816
404837.295792	 454270.598637	 0.0451067037872
427886.526491	 480134.292365	 0.0447119076647
452248.05485	 507470.523949	 0.0443213491371
477996.595951	 536363.131674	 0.0439349728152
505211.118744	 566900.727121	 0.0435527241796
533975.088242	 599176.966931	 0.0431745495675
564376.721502	 633290.840046	 0.0428003961539
596509.258179	 669346.971296	 0.0424302119377
630471.246487	 707455.942282	 0.042063945726
666366.845437	 747734.630518	 0.0417015471191
704306.144287	 790306.567886	 0.0413429664959
744405.50018	 835302.319503	 0.0409881550015
786787.894999	 882859.88415	 0.0406370645294
831583.312546	 933125.117508	 0.0402896477101
878929.137192	 986252.179487	 0.0399458579
928970.575227	 1042404.00702	 0.0396056491636
981861.100196	 1101752.81379	 0.0392689762648
1037762.92359	 1164480.61837	 0.0389357946524
1096847.49235	 1230779.80251	 0.0386060604468
1159296.01464	 1300853.70109	 0.0382797304306
1225300.01568	 1374917.22581	 0.0379567620352
1295061.92505	 1453197.52424	 0.0376371133296
1368795.69758	 1535934.67651	 0.0373207430089
1446727.46953	 1623382.43161	 0.0370076103848
1529096.25213	 1715808.98561	 0.0366976753713
1616154.66459	 1813497.8042	 0.0363908984778
1708169.7089	 1916748.49206	 0.0360872407971
1805423.58868	 2025877.71174	 0.035786663994
1908214.57468	 2141220.15482	 0.0354891302985
2016857.91959	 2263129.5684	 0.035194602493
2131686.82483	 2391979.84002	 0.0349030439042
2253053.46252	 2528166.14433	 0.0346144183933
2381330.05556	 2672106.15508	 0.034328690347
2516910.01914	 2824241.32608	 0.0340458246688
2660209.16743	 2985038.24512	 0.033765786769
2811666.98875	 3154990.06496	 0.0334885425575
2971747.99351	 3334618.01579	 0.0332140584346
3140943.1388	 3524473.0038	 0.0329423012824
3319771.33416	 3725137.3008	 0.0326732384573
3508781.03299	 3937226.32996	 0.0324068377818
3708551.91463	 4161390.55332	 0.0321430675363
3919696.66224	 4398317.46665	 0.0318818964519
4142862.84179	 4648733.70802	 0.0316232937026
4378734.88813	 4913407.2863	 0.0313672288981
4628036.20414	 5193149.93659	 0.0311136720768
4891531.37927	 5488819.60979	 0.0308625936966
5170028.53457	 5801323.10383	 0.0306139646322
5464381.80106	 6131618.8448	 0.0303677561643
5775493.93938	 6480719.82631	 0.0301239399741
6104319.10839	 6849696.71636	 0.029882488139
6451865.7916	 7239681.14091	 0.029643373121
6819199.89007	 7651869.15457	 0.0294065677659
7207447.99143	 8087524.90877	 0.0291720452938
7617800.82511	 8547984.52884	 0.028939779294
8051516.91418	 9034660.21181	 0.028709743719
8509926.43516	 9549044.55752	 0.0284819128787
8994435.29756	 10092715.1463	 0.0282562614345
9506529.45573	 10667339.3773	 0.0280327643932
10047779.4662	 11274679.5824	 0.0278113971025
10619845.3043	 11916598.431	 0.0275921352451
11224481.4556	 12595064.6426	 0.0273749548326
11863542.2962	 13312159.025	 0.0271598322014
12538987.7804	 14070080.856	 0.026946744007
13252889.4518	 14871154.6281	 0.0267356672186
14007436.7961	 15717837.1777	 0.0265265791164
14804943.9565	 16612725.2203	 0.0263194572822
15647856.8312	 17558563.3141	 0.0261142795986
16538760.574	 18558252.2776	 0.0259110242441
17480387.5237	 19614858.0858	 0.0257096696853
18475625.5833	 20731621.274	 0.0255101946768
19527527.0776	 21911966.8758	 0.0253125782526
20639318.1139	 23159514.9274	 0.0251167997247
21814408.4765	 24478091.5704	 0.0249228386772
23056402.0842	 25871740.786	 0.0247306749631
24369108.0435	 27344736.7974	 0.0245402886993
25756552.3306	 28901597.1791	 0.0243516602633
27222990.1387	 30547096.7116	 0.0241647702885
28772918.9288	 32286282.0254	 0.023979599661
30411092.2225	 34124487.0785	 0.0237961295151
32142534.1814	 36067349.5157	 0.02361434123
33972555.0153	 38120827.9584	 0.0234342164259
35906767.2683	 40291220.2795	 0.0232557369603
37951103.0324	 42585182.9184	 0.0230788849246
40111832.1406	 45009751.2961	 0.0229036426404
42395581.3959	 47572361.3919	 0.0227299926561
44809354.8955	 50280872.5494	 0.0225579177435
47360555.5117	 53143591.5805	 0.0223874008944
50057007.5961	 56169298.2416	 0.0222184253176
52906980.976	 59367272.1607	 0.0220509744353
55919216.318	 62747321.2971	 0.02188503188
59102951.9343	 66319812.0221	 0.0217205814916
62467952.1167	 70095700.9117	 0.0215576073143
66024537.0821	 74086568.3494	 0.0213960935934
69783614.6248	 78304654.043	 0.0212360247723
73756713.5691	 82762894.5625	 0.0210773854899
77956019.1281	 87474963.0155	 0.0209201605775
82394410.2743	 92455310.9823	 0.0207643350561
87085499.2389	 97719212.8372	 0.0206098941335
92043673.2594	 103282812.594	 0.0204568232019
97284138.7043	 109163173.419	 0.0203051078347
102822967.71	 115378329.963	 0.0201547337843
108677147.472	 121947343.67	 0.0200056869794
114864632.345	 128890361.239	 0.0198579535226
121404398.907	 136228676.414	 0.0197115196873
128316504.159	 143984795.288	 0.0195663719163
135622147.037	 152182505.326	 0.0194224968181
143343733.432	 160846948.327	 0.0192798811659
151504944.9	 170004697.521	 0.0191385118939
160130811.299	 179683839.077	 0.0189983760962
169247787.552	 189914058.236	 0.0188594610235
178883834.777	 200726730.356	 0.0187217540819
189068506.048	 212155017.136	 0.0185852428297
199833037.032	 224233968.322	 0.018449914976
211210441.782	 237000629.201	 0.0183157583783
223235613.991	 250494154.217	 0.0181827610403
235945434.012	 264755927.057	 0.0180509111101
249378881.962	 279829687.566	 0.017920196878
263577157.273	 295761665.899	 0.0177906067745
278583805.05	 312600724.307	 0.0176621293686
294444849.619	 330398506.987	 0.0175347533656
311208935.68	 349209598.479	 0.0174084676052
328927477.496	 369091691.066	 0.01728326106
347654816.58	 390105761.719	 0.0171591228332
367448388.355	 412316259.103	 0.0170360421571
388368898.301	 435791301.24	 0.0169140083911
410480508.142	 460602884.42	 0.0167930110204
433851032.617	 486827104.012	 0.0166730396537
458552147.47	 514544387.839	 0.016554084022
484659609.269	 543839742.846	 0.0164361339764
512253487.75	 574803015.813	 0.0163191794871
541418411.384	 607529168.902	 0.0162032106413
572243826.924	 642118570.906	 0.0160882176419
604824273.736	 678677305.072	 0.0159741908057
639259673.743	 717317494.447	 0.015861120562
675655637.875	 758157645.752	 0.0157489974511
714123789.976	 801323012.84	 0.0156378121228
754782109.144	 846945980.831	 0.0155275553347
797755291.561	 895166472.138	 0.0154182179514
843175132.935	 946132375.589	 0.015309790942
891180932.7	 1000000000.0	 0.01520226538


==> tikz/data/size_effect_1D_max_m0.5_v2.dat <==
0.010000 211199749653397669828371042046731351362097020924987633073968714741545341564728356283207170847478188109365371731968.000000 1.000000
0.012589 719382579929094776629406501597630505674542764766875466501766699001537080167610046897717248.000000 1.000000
0.015849 164390458697273512989875452124060192204816069031692201848656120434917376.000000 1.000000
0.019953 256293627785230878821506515740932839757490796452275814400.000000 1.000000
0.025119 443618230429559944384880796935610218988961792.000000 1.000000
0.031623 201528470709528548972306257160437760.000000 1.000000
0.039811 7641655883298192391963410432.000000 1.000000
0.050119 9735524310725748064256.000000 1.000000
0.063096 202269742764975296.000000 1.000000
0.079433 38596312879540.992188 1.000000
0.100000 42867999261.783714 1.000000
0.125893 192912276.641478 1.000000
0.158489 2637858.742776 1.000000
0.199526 87204.250845 1.000000
0.251189 5812.524723 1.000000
0.316228 676.234799 1.000000
0.398107 122.456720 1.000000
0.501187 31.513730 1.000014
0.630957 10.721535 1.000263
0.794328 4.553218 1.002002
1.000000 2.306095 1.008630
1.258925 1.343383 1.025594
1.584893 0.874559 1.059166
1.995262 0.621896 1.115494
2.511886 0.474352 1.200563
3.162278 0.382537 1.320728
3.981072 0.322450 1.483426
5.011872 0.281523 1.697885
6.309573 0.252749 1.975822
7.943282 0.232004 2.332193
10.000000 0.216746 2.786054
12.589254 0.205345 3.361615
15.848932 0.196717 4.089547
19.952623 0.190123 5.008626
25.118864 0.185044 6.167800
31.622777 0.181105 7.628803
39.810717 0.178037 9.469439
50.118723 0.175637 11.787730
63.095734 0.173753 14.707133
79.432823 0.172272 18.383118
100.000000 0.171104 23.011443
125.892541 0.170181 28.838586
158.489319 0.169453 36.174861
199.526231 0.168876 45.410952
251.188643 0.168419 57.038716
316.227766 0.168057 71.677372
398.107171 0.167770 90.106483
501.187234 0.167543 113.307466
630.957344 0.167362 142.515858
794.328235 0.167219 179.287113
1000.000000 0.167105 225.579433


==> tikz/data/size_effect_1D_max_m0.5_v2_function.dat <==
0.01 2.1119974965339767e+113 1.0 2.1070578142492663e+113
0.012588999999999999 7.1938257992909478e+89 1.0 7.1678945637018009e+89
0.015848999999999999 1.6439045869727351e+71 1.0 1.6349374320131358e+71
0.019952999999999999 2.5629362778523088e+56 1.0 2.5421636078053176e+56
0.025118999999999999 4.4361823042955994e+44 1.0 4.3837204087618183e+44
0.031622999999999998 2.0152847070952855e+35 1.0 1.9811304494419729e+35
0.039810999999999999 7.6416558832981924e+27 1.0 7.4593436611719606e+27
0.050118999999999997 9.7355243107257481e+21 1.0 9.4142882530253068e+21
0.063095999999999999 2.022697427649753e+17 1.0 1.9319930906807133e+17
0.079433000000000004 38596312879540.992 1.0 36284485304321.336
0.10000000000000001 42867999261.783714 1.0 39496448115.928322
0.125893 192912276.641478 1.0 173322750.4510223
0.15848899999999999 2637858.7427759999 1.0 2297708.8167725881
0.19952600000000001 87204.250845000002 1.0 73155.713275278787
0.251189 5812.5247230000004 1.0 4661.2251784908876
0.31622800000000001 676.23479899999995 1.0 514.10736914503332
0.39810699999999999 122.45672 1.0 87.458132289864494
0.50118700000000005 31.513729999999999 1.000014 20.934995773809192
0.63095699999999999 10.721534999999999 1.0002629999999999 6.5546256804361605
0.79432800000000003 4.5532180000000002 1.0020020000000001 2.5326434131680613
1.0 2.306095 1.0086299999999999 1.1530475
1.2589250000000001 1.343383 1.0255939999999999 0.59615122184268798
1.5848930000000001 0.87455899999999998 1.0591660000000001 0.33989624814304775
1.9952620000000001 0.621896 1.115494 0.20876218838378466
2.5118860000000001 0.474352 1.200563 0.13557163181372783
3.1622780000000001 0.38253700000000002 1.3207279999999999 0.091713261275876437
3.9810720000000002 0.32245000000000001 1.4834259999999999 0.063868297675867311
5.0118720000000003 0.28152300000000002 1.6978850000000001 0.045353190089029993
6.3095730000000003 0.252749 1.975822 0.032591863937613909
7.943282 0.23200399999999999 2.3321930000000002 0.023559054648028786
10.0 0.21674599999999999 2.786054 0.017046986965660534
12.589254 0.205345 3.361615 0.012299645134715983
15.848932 0.196717 4.0895469999999996 0.0088213825179785654
19.952622999999999 0.19012299999999999 5.0086259999999996 0.006273303806511696
25.118863999999999 0.18504399999999999 6.1677999999999997 0.0044146762294344603
31.622776999999999 0.18110499999999999 7.6288029999999996 0.0030692636648822309
39.810716999999997 0.178037 9.4694389999999995 0.002105431441923379
50.118723000000003 0.17563699999999999 11.78773 0.0014234976295559622
63.095734 0.17375299999999999 14.707133000000001 0.00094777904648269513
79.432822999999999 0.17227200000000001 18.383118 0.000621003594183227
100.0 0.17110400000000001 23.011443 0.00040018958309855757
125.89254099999999 0.170181 28.838585999999999 0.00025352430824304256
158.48931899999999 0.16945299999999999 36.174861 0.00015783244737577312
199.526231 0.168876 45.410952000000002 9.6527546047143529e-05
251.18864300000001 0.16841900000000001 57.038716000000001 5.7979411057679704e-05
316.22776599999997 0.16805700000000001 71.677372000000005 3.4195567602103733e-05
398.10717099999999 0.16777 90.106482999999997 1.9799746977122326e-05
501.18723399999999 0.167543 113.30746600000001 1.1253255103098165e-05
630.95734400000003 0.16736200000000001 142.51585800000001 6.2771791550872458e-06
794.32823499999995 0.16721900000000001 179.28711300000001 3.4361730357924624e-06
1000.0 0.167105 225.57943299999999 1.8457162504787913e-06


==> tikz/data/size_effect_1D_wmodulus_vs_cvar_ps0.9.dat <==
# For various cvar, Find slope between log(beta2) = 9.0 and log(beta1) = 8.0 with std_log = 1 and p_safe = 0.9 
# cvar	 slope = (log(sigma2)-log(sigma1))/(log(beta2)-log(beta1))
0.0001	 -3.607757316e-05
0.000109749876549	 -3.95950921135e-05
0.000120450354026	 -4.34555645317e-05
0.000132194114847	 -4.76924286996e-05
0.00014508287785	 -5.2342381359e-05
0.000159228279334	 -5.74456989444e-05
0.000174752840001	 -6.30465835076e-05
0.000191791026167	 -6.91935475885e-05
0.000210490414451	 -7.59398327705e-05
0.000231012970008	 -8.33438726797e-05
0.000253536449397	 -9.14697970806e-05
0.000278255940221	 -0.000100387989002
0.000305385550883	 -0.000110175693672
0.000335160265094	 -0.000120917687209
0.000367837977183	 -0.000132707011601
0.00040370172586	 -0.000145645780438
0.000443062145758	 -0.000159846062934
0.000486260158007	 -0.000175430855025
0.000533669923121	 -0.00019253514454
0.000585702081806	 -0.000211307080384
0.000642807311728	 -0.000231909255885
0.000705480231072	 -0.000254520116715
0.000774263682681	 -0.000279335506873
0.000849753435909	 -0.0003065703647
0.000932603346883	 -0.000336460584585
0.0010235310219	 -0.000369265060065
0.00112332403298	 -0.000405267926173
0.00123284673944	 -0.000444781020439
0.00135304777458	 -0.0004881465835
0.00148496826225	 -0.000535740223416
0.00162975083462	 -0.000587974168564
0.00178864952906	 -0.000645300837868
0.00196304065004	 -0.00070821675889
0.00215443469003	 -0.000777266867813
0.00236448941265	 -0.000853049228611
0.0025950242114	 -0.000936220211852
0.00284803586844	 -0.00102750017848
0.00312571584969	 -0.00112767971704
0.00343046928631	 -0.00123762648873
0.00376493580679	 -0.001358292739
0.00413201240012	 -0.00149072354069
0.00453487850813	 -0.00163606583969
0.00497702356433	 -0.00179557838079
0.00546227721768	 -0.0019706425994
0.00599484250319	 -0.00216277457226
0.00657933224658	 -0.00237363812972
0.00722080901839	 -0.00260505924155
0.00792482898354	 -0.00285904179898
0.00869749002618	 -0.00313778492693
0.00954548456662	 -0.00344370197295
0.0104761575279	 -0.00377944133274
0.011497569954	 -0.00414790928648
0.0126185688307	 -0.00455229503582
0.0138488637139	 -0.00499609814766
0.0151991108295	 -0.00548315862838
0.016681005372	 -0.00601768987053
0.018307382803	 -0.00660431473266
0.0200923300257	 -0.0072481050326
0.022051307399	 -0.00795462475323
0.0242012826479	 -0.00872997727864
0.0265608778295	 -0.00958085699517
0.0291505306283	 -0.0105146056057
0.031992671378	 -0.0115392735154
0.0351119173422	 -0.0126636866487
0.0385352859371	 -0.0138975190509
0.0422924287439	 -0.0152513716062
0.0464158883361	 -0.0167368571608
0.0509413801482	 -0.018366692275
0.0559081018251	 -0.0201547957211
0.0613590727341	 -0.0221163936928
0.0673415065775	 -0.0242681314718
0.0739072203353	 -0.0266281909996
0.081113083079	 -0.0292164133829
0.0890215085445	 -0.0320544248112
0.0977009957299	 -0.0351657636206
0.107226722201	 -0.038576005274
0.117681195243	 -0.0423128807664
0.129154966501	 -0.0464063823617
0.141747416293	 -0.0508888485458
0.155567614393	 -0.0557950175764
0.170735264747	 -0.0611620359877
0.187381742286	 -0.0670294048473
0.205651230835	 -0.0734388425307
0.225701971963	 -0.0804340384557
0.247707635599	 -0.0880602679743
0.271858824273	 -0.0963638350704
0.298364724028	 -0.10539130765
0.327454916288	 -0.115188511438
0.35938136638	 -0.125799254664
0.394420605944	 -0.137263768957
0.432876128108	 -0.149616874474
0.47508101621	 -0.162885910467
0.5214008288	 -0.177088516706
0.572236765935	 -0.192230402568
0.628029144183	 -0.208303293102
0.689261210435	 -0.225283282974
0.756463327555	 -0.243129845633
0.830217568132	 -0.261785722373
0.911162756115	 -0.281177845372
1.0	 -0.301219333598


==> tikz/data/size_effect_1D_wmodulus_vs_cvar_v0.01_ps0.9.dat <==
# For various cvar, Find slope between log(beta2) = 9.0 and log(beta1) = 8.0 with std_log = 0.1 and p_safe = 0.9 
# cvar	 slope = (log(sigma2)-log(sigma1))/(log(beta2)-log(beta1))
0.0001	 -3.60775731583e-05
0.000109749876549	 -3.95950921126e-05
0.000120450354026	 -4.34555645308e-05
0.000132194114847	 -4.76924286978e-05
0.00014508287785	 -5.2342381359e-05
0.000159228279334	 -5.74456989435e-05
0.000174752840001	 -6.30465835076e-05
0.000191791026167	 -6.91935475885e-05
0.000210490414451	 -7.59398327714e-05
0.000231012970008	 -8.33438726797e-05
0.000253536449397	 -9.14697970806e-05
0.000278255940221	 -0.000100387989003
0.000305385550883	 -0.000110175693672
0.000335160265094	 -0.000120917687209
0.000367837977183	 -0.000132707011602
0.00040370172586	 -0.000145645780438
0.000443062145758	 -0.000159846062933
0.000486260158007	 -0.000175430855024
0.000533669923121	 -0.000192535144541
0.000585702081806	 -0.000211307080386
0.000642807311728	 -0.000231909255886
0.000705480231072	 -0.000254520116717
0.000774263682681	 -0.000279335506874
0.000849753435909	 -0.0003065703647
0.000932603346883	 -0.000336460584585
0.0010235310219	 -0.000369265060065
0.00112332403298	 -0.000405267926173
0.00123284673944	 -0.00044478102044
0.00135304777458	 -0.0004881465835
0.00148496826225	 -0.000535740223412
0.00162975083462	 -0.000587974168564
0.00178864952906	 -0.000645300837868
0.00196304065004	 -0.00070821675889
0.00215443469003	 -0.000777266867813
0.00236448941265	 -0.000853049228601
0.0025950242114	 -0.000936220211852
0.00284803586844	 -0.00102750017848
0.00312571584969	 -0.00112767971702
0.00343046928631	 -0.00123762648873
0.00376493580679	 -0.00135829273898
0.00413201240012	 -0.00149072354069
0.00453487850813	 -0.00163606583969
0.00497702356433	 -0.00179557838079
0.00546227721768	 -0.0019706425994
0.00599484250319	 -0.00216277457226
0.00657933224658	 -0.00237363812972
0.00722080901839	 -0.00260505924155
0.00792482898354	 -0.00285904179898
0.00869749002618	 -0.00313778492693
0.00954548456662	 -0.00344370197296
0.0104761575279	 -0.00377944133274
0.011497569954	 -0.00414790928652
0.0126185688307	 -0.00455229503582
0.0138488637139	 -0.00499609814766
0.0151991108295	 -0.00548315862839
0.016681005372	 -0.00601768987053
0.018307382803	 -0.00660431473262
0.0200923300257	 -0.00724810503258
0.022051307399	 -0.00795462475323
0.0242012826479	 -0.00872997727868
0.0265608778295	 -0.00958085699507
0.0291505306283	 -0.0105146056057
0.031992671378	 -0.0115392735156
0.0351119173422	 -0.0126636866487
0.0385352859371	 -0.0138975190512
0.0422924287439	 -0.015251371606
0.0464158883361	 -0.0167368571608
0.0509413801482	 -0.018366692275
0.0559081018251	 -0.0201547957213
0.0613590727341	 -0.0221163936928
0.0673415065775	 -0.0242681314718
0.0739072203353	 -0.0266281909996
0.081113083079	 -0.0292164133829
0.0890215085445	 -0.0320544248117
0.0977009957299	 -0.0351657636206
0.107226722201	 -0.0385760052733
0.117681195243	 -0.0423128807662
0.129154966501	 -0.0464063823617
0.141747416293	 -0.0508888485458
0.155567614393	 -0.0557950175764
0.170735264747	 -0.0611620359877
0.187381742286	 -0.0670294048473
0.205651230835	 -0.0734388425307
0.225701971963	 -0.0804340384593
0.247707635599	 -0.0880602679775
0.271858824273	 -0.0963638350771
0.298364724028	 -0.105391307646
0.327454916288	 -0.115188511432
0.35938136638	 -0.125799254657
0.394420605944	 -0.137263768957
0.432876128108	 -0.149616874466
0.47508101621	 -0.162885910467
0.5214008288	 -0.177088516736
0.572236765935	 -0.192230402568
0.628029144183	 -0.208303293102
0.689261210435	 -0.225283282893
0.756463327555	 -0.243129845633
0.830217568132	 -0.261785721931
0.911162756115	 -0.281177845016
1.0	 -0.301219333646


==> tikz/data/size_effect_1D_wmodulus_vs_cvar_v1_ps0.9.dat <==
# For various cvar, Find slope between log(beta2) = 9.0 and log(beta1) = 8.0 with std_log = 1 and p_safe = 0.9 
# cvar	 slope = (log(sigma2)-log(sigma1))/(log(beta2)-log(beta1))
0.0001	 -3.607757316e-05
0.000109749876549	 -3.95950921135e-05
0.000120450354026	 -4.34555645317e-05
0.000132194114847	 -4.76924286996e-05
0.00014508287785	 -5.2342381359e-05
0.000159228279334	 -5.74456989444e-05
0.000174752840001	 -6.30465835076e-05
0.000191791026167	 -6.91935475885e-05
0.000210490414451	 -7.59398327705e-05
0.000231012970008	 -8.33438726797e-05
0.000253536449397	 -9.14697970806e-05
0.000278255940221	 -0.000100387989002
0.000305385550883	 -0.000110175693672
0.000335160265094	 -0.000120917687209
0.000367837977183	 -0.000132707011601
0.00040370172586	 -0.000145645780438
0.000443062145758	 -0.000159846062934
0.000486260158007	 -0.000175430855025
0.000533669923121	 -0.00019253514454
0.000585702081806	 -0.000211307080384
0.000642807311728	 -0.000231909255885
0.000705480231072	 -0.000254520116715
0.000774263682681	 -0.000279335506873
0.000849753435909	 -0.0003065703647
0.000932603346883	 -0.000336460584585
0.0010235310219	 -0.000369265060065
0.00112332403298	 -0.000405267926173
0.00123284673944	 -0.000444781020439
0.00135304777458	 -0.0004881465835
0.00148496826225	 -0.000535740223416
0.00162975083462	 -0.000587974168564
0.00178864952906	 -0.000645300837868
0.00196304065004	 -0.00070821675889
0.00215443469003	 -0.000777266867813
0.00236448941265	 -0.000853049228611
0.0025950242114	 -0.000936220211852
0.00284803586844	 -0.00102750017848
0.00312571584969	 -0.00112767971704
0.00343046928631	 -0.00123762648873
0.00376493580679	 -0.001358292739
0.00413201240012	 -0.00149072354069
0.00453487850813	 -0.00163606583969
0.00497702356433	 -0.00179557838079
0.00546227721768	 -0.0019706425994
0.00599484250319	 -0.00216277457226
0.00657933224658	 -0.00237363812972
0.00722080901839	 -0.00260505924155
0.00792482898354	 -0.00285904179898
0.00869749002618	 -0.00313778492693
0.00954548456662	 -0.00344370197295
0.0104761575279	 -0.00377944133274
0.011497569954	 -0.00414790928648
0.0126185688307	 -0.00455229503582
0.0138488637139	 -0.00499609814766
0.0151991108295	 -0.00548315862838
0.016681005372	 -0.00601768987053
0.018307382803	 -0.00660431473266
0.0200923300257	 -0.0072481050326
0.022051307399	 -0.00795462475323
0.0242012826479	 -0.00872997727864
0.0265608778295	 -0.00958085699517
0.0291505306283	 -0.0105146056057
0.031992671378	 -0.0115392735154
0.0351119173422	 -0.0126636866487
0.0385352859371	 -0.0138975190509
0.0422924287439	 -0.0152513716062
0.0464158883361	 -0.0167368571608
0.0509413801482	 -0.018366692275
0.0559081018251	 -0.0201547957211
0.0613590727341	 -0.0221163936928
0.0673415065775	 -0.0242681314718
0.0739072203353	 -0.0266281909996
0.081113083079	 -0.0292164133829
0.0890215085445	 -0.0320544248112
0.0977009957299	 -0.0351657636206
0.107226722201	 -0.038576005274
0.117681195243	 -0.0423128807664
0.129154966501	 -0.0464063823617
0.141747416293	 -0.0508888485458
0.155567614393	 -0.0557950175764
0.170735264747	 -0.0611620359877
0.187381742286	 -0.0670294048473
0.205651230835	 -0.0734388425307
0.225701971963	 -0.0804340384557
0.247707635599	 -0.0880602679743
0.271858824273	 -0.0963638350704
0.298364724028	 -0.10539130765
0.327454916288	 -0.115188511438
0.35938136638	 -0.125799254664
0.394420605944	 -0.137263768957
0.432876128108	 -0.149616874474
0.47508101621	 -0.162885910467
0.5214008288	 -0.177088516706
0.572236765935	 -0.192230402568
0.628029144183	 -0.208303293102
0.689261210435	 -0.225283282974
0.756463327555	 -0.243129845633
0.830217568132	 -0.261785722373
0.911162756115	 -0.281177845372
1.0	 -0.301219333598


==> tikz/data/size_effect_1D_wmodulus_vs_mean_cvar0.01_ps0.9.dat <==
# For various mu_log, Find slope between log(beta2) = 9.0 and log(beta1) = 8.0 with cvar = 0.01 and p_safe = 0.9 
# mu_log	 slope = (log(sigma2)-log(sigma1))/(log(beta2)-log(beta1))
0.001	 -0.00360766855224
0.00112332403298	 -0.00360766854726
0.00126185688307	 -0.00360766864786
0.00141747416293	 -0.00360766869412
0.00159228279334	 -0.00360766887001
0.00178864952906	 -0.0036076685257
0.00200923300257	 -0.00360766852971
0.00225701971963	 -0.00360766833456
0.00253536449397	 -0.00360766858992
0.00284803586844	 -0.00360766852878
0.0031992671378	 -0.00360766857732
0.0035938136638	 -0.00360766854812
0.0040370172586	 -0.00360766854781
0.00453487850813	 -0.00360766853811
0.00509413801482	 -0.00360766864602
0.00572236765935	 -0.00360766860022
0.00642807311728	 -0.00360766845699
0.00722080901839	 -0.00360766854836
0.0081113083079	 -0.00360766854731
0.00911162756115	 -0.00360766854804
0.010235310219	 -0.00360766854737
0.011497569954	 -0.00360766850246
0.0129154966501	 -0.00360766851908
0.014508287785	 -0.00360766855409
0.0162975083462	 -0.00360766854748
0.018307382803	 -0.00360766854745
0.0205651230835	 -0.00360766854299
0.0231012970008	 -0.00360766854761
0.025950242114	 -0.00360766852921
0.0291505306283	 -0.00360766853959
0.0327454916288	 -0.00360766854736
0.0367837977183	 -0.00360766854774
0.0413201240012	 -0.00360766854753
0.0464158883361	 -0.00360766854748
0.05214008288	 -0.00360766854745
0.0585702081806	 -0.0036076685386
0.0657933224658	 -0.00360766854234
0.0739072203353	 -0.00360766854837
0.0830217568132	 -0.00360766854848
0.0932603346883	 -0.00360766854977
0.104761575279	 -0.00360766854745
0.117681195243	 -0.00360766854774
0.132194114847	 -0.00360766854464
0.148496826225	 -0.00360766854753
0.16681005372	 -0.00360766854735
0.187381742286	 -0.0036076685496
0.210490414451	 -0.00360766854606
0.236448941265	 -0.00360766854746
0.265608778295	 -0.00360766854745
0.298364724028	 -0.00360766854789
0.335160265094	 -0.0036076685473
0.376493580679	 -0.00360766854745
0.422924287439	 -0.0036076685465
0.47508101621	 -0.00360766854747
0.533669923121	 -0.00360766854745
0.599484250319	 -0.00360766854747
0.673415065775	 -0.00360766854745
0.756463327555	 -0.00360766854755
0.849753435909	 -0.00360766854733
0.954548456662	 -0.00360766854745
1.07226722201	 -0.00360766854764
1.20450354026	 -0.00360766854745
1.35304777458	 -0.00360766854752
1.51991108295	 -0.00360766854739
1.70735264747	 -0.00360766854758
1.91791026167	 -0.00360766854744
2.15443469003	 -0.00360766854745
2.42012826479	 -0.00360766854744
2.71858824273	 -0.00360766854745
3.05385550883	 -0.00360766854745
3.43046928631	 -0.00360766854745
3.85352859371	 -0.00360766854745
4.32876128108	 -0.00360766854745
4.86260158007	 -0.00360766854751
5.46227721768	 -0.00360766854745
6.13590727341	 -0.00360766854745
6.89261210435	 -0.00360766854751
7.74263682681	 -0.00360766854745
8.69749002618	 -0.00360766854745
9.77009957299	 -0.00360766854745
10.9749876549	 -0.00360766854745
12.3284673944	 -0.00360766854747
13.8488637139	 -0.00360766854748
15.5567614393	 -0.00360766854746
17.4752840001	 -0.00360766854745
19.6304065004	 -0.00360766854748
22.051307399	 -0.00360766854745
24.7707635599	 -0.00360766854745
27.8255940221	 -0.00360766854745
31.2571584969	 -0.00360766854745
35.1119173422	 -0.00360766854745
39.4420605944	 -0.00360766854745
44.3062145758	 -0.00360766854744
49.7702356433	 -0.00360766854745
55.9081018251	 -0.00360766854745
62.8029144183	 -0.00360766854745
70.5480231072	 -0.00360766854745
79.2482898354	 -0.00360766854745
89.0215085445	 -0.00360766854745
100.0	 -0.00360766854746


==> tikz/data/size_effect_1D_wmodulus_vs_mean_cvar0.05_ps0.9.dat <==
# For various mu_log, Find slope between log(beta2) = 9.0 and log(beta1) = 8.0 with cvar = 0.05 and p_safe = 0.9 
# mu_log	 slope = (log(sigma2)-log(sigma1))/(log(beta2)-log(beta1))
0.001	 -0.0180277030427
0.00112332403298	 -0.0180277025273
0.00126185688307	 -0.0180277024919
0.00141747416293	 -0.0180277025614
0.00159228279334	 -0.0180277018994
0.00178864952906	 -0.0180277025301
0.00200923300257	 -0.0180277024885
0.00225701971963	 -0.0180277024888
0.00253536449397	 -0.0180277022521
0.00284803586844	 -0.0180277024888
0.0031992671378	 -0.0180277024545
0.0035938136638	 -0.018027702488
0.0040370172586	 -0.0180277025105
0.00453487850813	 -0.01802770254
0.00509413801482	 -0.0180277024953
0.00572236765935	 -0.0180277024857
0.00642807311728	 -0.0180277024916
0.00722080901839	 -0.0180277024883
0.0081113083079	 -0.0180277024888
0.00911162756115	 -0.0180277024888
0.010235310219	 -0.0180277024871
0.011497569954	 -0.018027702488
0.0129154966501	 -0.0180277024887
0.014508287785	 -0.0180277024889
0.0162975083462	 -0.018027702489
0.018307382803	 -0.0180277024888
0.0205651230835	 -0.0180277024743
0.0231012970008	 -0.0180277024943
0.025950242114	 -0.0180277024896
0.0291505306283	 -0.0180277025082
0.0327454916288	 -0.018027702513
0.0367837977183	 -0.0180277024854
0.0413201240012	 -0.0180277024891
0.0464158883361	 -0.0180277024893
0.05214008288	 -0.0180277024958
0.0585702081806	 -0.0180277024857
0.0657933224658	 -0.018027702492
0.0739072203353	 -0.0180277024888
0.0830217568132	 -0.0180277024873
0.0932603346883	 -0.018027702489
0.104761575279	 -0.018027702485
0.117681195243	 -0.0180277024889
0.132194114847	 -0.0180277024918
0.148496826225	 -0.0180277024888
0.16681005372	 -0.0180277024902
0.187381742286	 -0.0180277024893
0.210490414451	 -0.0180277024918
0.236448941265	 -0.0180277024909
0.265608778295	 -0.0180277024889
0.298364724028	 -0.0180277024888
0.335160265094	 -0.0180277024888
0.376493580679	 -0.0180277024895
0.422924287439	 -0.0180277024888
0.47508101621	 -0.018027702489
0.533669923121	 -0.0180277024889
0.599484250319	 -0.0180277024888
0.673415065775	 -0.0180277024897
0.756463327555	 -0.0180277024889
0.849753435909	 -0.0180277024888
0.954548456662	 -0.0180277024888
1.07226722201	 -0.0180277024887
1.20450354026	 -0.0180277024888
1.35304777458	 -0.0180277024886
1.51991108295	 -0.0180277024888
1.70735264747	 -0.0180277024892
1.91791026167	 -0.0180277024888
2.15443469003	 -0.0180277024891
2.42012826479	 -0.0180277024888
2.71858824273	 -0.0180277024888
3.05385550883	 -0.0180277024889
3.43046928631	 -0.0180277024889
3.85352859371	 -0.0180277024888
4.32876128108	 -0.0180277024888
4.86260158007	 -0.0180277024888
5.46227721768	 -0.0180277024888
6.13590727341	 -0.0180277024889
6.89261210435	 -0.0180277024888
7.74263682681	 -0.0180277024888
8.69749002618	 -0.0180277024889
9.77009957299	 -0.0180277024888
10.9749876549	 -0.0180277024888
12.3284673944	 -0.0180277024888
13.8488637139	 -0.0180277024888
15.5567614393	 -0.0180277024888
17.4752840001	 -0.0180277024888
19.6304065004	 -0.0180277024888
22.051307399	 -0.0180277024888
24.7707635599	 -0.0180277024888
27.8255940221	 -0.0180277024888
31.2571584969	 -0.0180277024888
35.1119173422	 -0.0180277024888
39.4420605944	 -0.0180277024888
44.3062145758	 -0.0180277024888
49.7702356433	 -0.0180277024888
55.9081018251	 -0.0180277024888
62.8029144183	 -0.0180277024888
70.5480231072	 -0.0180277024888
79.2482898354	 -0.0180277024888
89.0215085445	 -0.0180277024888
100.0	 -0.0180277024888


==> tikz/data/size_effect_1D_wmodulus_vs_mean_cvar0.1_ps0.9.dat <==
# For various mu_log, Find slope between log(beta2) = 9.0 and log(beta1) = 8.0 with cvar = 0.1 and p_safe = 0.9 
# mu_log	 slope = (log(sigma2)-log(sigma1))/(log(beta2)-log(beta1))
0.001	 -0.0359892565827
0.00112332403298	 -0.0359892563645
0.00126185688307	 -0.0359892568666
0.00141747416293	 -0.0359892563545
0.00159228279334	 -0.0359892563837
0.00178864952906	 -0.0359892563447
0.00200923300257	 -0.0359892564021
0.00225701971963	 -0.0359892565408
0.00253536449397	 -0.0359892566057
0.00284803586844	 -0.0359892565336
0.0031992671378	 -0.0359892561873
0.0035938136638	 -0.0359892563409
0.0040370172586	 -0.0359892564903
0.00453487850813	 -0.0359892562851
0.00509413801482	 -0.0359892563433
0.00572236765935	 -0.0359892563233
0.00642807311728	 -0.0359892563526
0.00722080901839	 -0.0359892563869
0.0081113083079	 -0.0359892563573
0.00911162756115	 -0.0359892563575
0.010235310219	 -0.0359892563644
0.011497569954	 -0.0359892563575
0.0129154966501	 -0.0359892562987
0.014508287785	 -0.0359892563577
0.0162975083462	 -0.0359892563625
0.018307382803	 -0.0359892563572
0.0205651230835	 -0.0359892563705
0.0231012970008	 -0.0359892563557
0.025950242114	 -0.0359892563574
0.0291505306283	 -0.0359892563575
0.0327454916288	 -0.0359892563572
0.0367837977183	 -0.0359892563571
0.0413201240012	 -0.0359892563595
0.0464158883361	 -0.0359892563575
0.05214008288	 -0.0359892563601
0.0585702081806	 -0.0359892563573
0.0657933224658	 -0.0359892563667
0.0739072203353	 -0.0359892563583
0.0830217568132	 -0.0359892563574
0.0932603346883	 -0.0359892563574
0.104761575279	 -0.0359892563586
0.117681195243	 -0.0359892563574
0.132194114847	 -0.0359892563574
0.148496826225	 -0.0359892563574
0.16681005372	 -0.0359892563574
0.187381742286	 -0.0359892563574
0.210490414451	 -0.0359892563574
0.236448941265	 -0.0359892563574
0.265608778295	 -0.0359892563587
0.298364724028	 -0.0359892563549
0.335160265094	 -0.0359892563579
0.376493580679	 -0.0359892563574
0.422924287439	 -0.0359892563573
0.47508101621	 -0.035989256359
0.533669923121	 -0.0359892563575
0.599484250319	 -0.0359892563584
0.673415065775	 -0.0359892563575
0.756463327555	 -0.0359892563574
0.849753435909	 -0.0359892563574
0.954548456662	 -0.0359892563574
1.07226722201	 -0.0359892563572
1.20450354026	 -0.0359892563574
1.35304777458	 -0.0359892563574
1.51991108295	 -0.0359892563574
1.70735264747	 -0.0359892563574
1.91791026167	 -0.0359892563574
2.15443469003	 -0.035989256357
2.42012826479	 -0.0359892563574
2.71858824273	 -0.0359892563574
3.05385550883	 -0.0359892563574
3.43046928631	 -0.0359892563574
3.85352859371	 -0.0359892563574
4.32876128108	 -0.0359892563574
4.86260158007	 -0.0359892563575
5.46227721768	 -0.0359892563575
6.13590727341	 -0.0359892563575
6.89261210435	 -0.0359892563574
7.74263682681	 -0.0359892563574
8.69749002618	 -0.0359892563574
9.77009957299	 -0.0359892563574
10.9749876549	 -0.0359892563574
12.3284673944	 -0.0359892563574
13.8488637139	 -0.0359892563574
15.5567614393	 -0.0359892563574
17.4752840001	 -0.0359892563574
19.6304065004	 -0.0359892563574
22.051307399	 -0.0359892563575
24.7707635599	 -0.0359892563574
27.8255940221	 -0.0359892563574
31.2571584969	 -0.0359892563574
35.1119173422	 -0.0359892563575
39.4420605944	 -0.0359892563574
44.3062145758	 -0.0359892563574
49.7702356433	 -0.0359892563574
55.9081018251	 -0.0359892563574
62.8029144183	 -0.0359892563574
70.5480231072	 -0.0359892563574
79.2482898354	 -0.0359892563574
89.0215085445	 -0.0359892563574
100.0	 -0.0359892563574


==> tikz/data/size_effect_1D_wmodulus_vs_mean_v10.0_ps0.9.dat <==
# For various v_log, Find slope between log(beta2) = 9.0 and log(beta1) = 8.0 with v_log = 10.0 and p_safe = 0.9 
# mu_log	 slope = (log(sigma2)-log(sigma1))/(log(beta2)-log(beta1))
4.86260158007	 -0.214566297079
5.33669923121	 -0.198149563554
5.85702081806	 -0.182656771939
6.42807311728	 -0.168101895502
7.05480231072	 -0.154484244844
7.74263682681	 -0.141790397528
8.49753435909	 -0.129996387402
9.32603346883	 -0.119069946756
10.235310219	 -0.108972644329
11.2332403298	 -0.0996618151284
12.3284673944	 -0.0910922254275
13.5304777458	 -0.0832174537824
14.8496826225	 -0.075990995363
16.2975083462	 -0.0693671134051
17.8864952906	 -0.0633014701438
19.6304065004	 -0.0577515724384
21.5443469003	 -0.0526770663961


==> tikz/data/size_effect_1D_wmodulus_vs_mean_v5.0_ps0.9.dat <==
# For various v_log, Find slope between log(beta2) = 9.0 and log(beta1) = 8.0 with v_log = 5.0 and p_safe = 0.9 
# mu_log	 slope = (log(sigma2)-log(sigma1))/(log(beta2)-log(beta1))
4.86260158007	 -0.158132926229
5.33669923121	 -0.145187243046
5.85702081806	 -0.133148903067
6.42807311728	 -0.121987699712
7.05480231072	 -0.111666692703
7.74263682681	 -0.10214420256
8.49753435909	 -0.093375551665
9.32603346883	 -0.0853145234942
10.235310219	 -0.0779145411363
11.2332403298	 -0.0711295852375
12.3284673944	 -0.0649148820533
13.5304777458	 -0.0592273964807
14.8496826225	 -0.0540261648993
16.2975083462	 -0.0492725000647
17.8864952906	 -0.0449300964119
19.6304065004	 -0.0409650597947
21.5443469003	 -0.0373458814399


==> tikz/data/size_effect_1D_wmodulus_vs_variance_cvar0.01_ps0.9.dat <==
# For various v_log, Find slope between log(beta2) = 9.0 and log(beta1) = 8.0 with mu_log = 1000.0 and p_safe = 0.9 
# v_log	 slope = (log(sigma2)-log(sigma1))/(log(beta2)-log(beta1))
0.001	 -0.00360766854753
0.00112332403298	 -0.00360766854761
0.00126185688307	 -0.00360766854745
0.00141747416293	 -0.00360766854745
0.00159228279334	 -0.00360766854745
0.00178864952906	 -0.0036076685474
0.00200923300257	 -0.00360766854745
0.00225701971963	 -0.00360766854747
0.00253536449397	 -0.00360766854745
0.00284803586844	 -0.00360766854745
0.0031992671378	 -0.00360766854745
0.0035938136638	 -0.00360766854747
0.0040370172586	 -0.00360766854745
0.00453487850813	 -0.00360766854745
0.00509413801482	 -0.00360766854741
0.00572236765935	 -0.00360766854741
0.00642807311728	 -0.00360766854745
0.00722080901839	 -0.00360766854746
0.0081113083079	 -0.00360766854743
0.00911162756115	 -0.00360766854745
0.010235310219	 -0.00360766854746
0.011497569954	 -0.00360766854745
0.0129154966501	 -0.00360766854745
0.014508287785	 -0.00360766854745
0.0162975083462	 -0.00360766854745
0.018307382803	 -0.00360766854744
0.0205651230835	 -0.00360766854745
0.0231012970008	 -0.00360766854747
0.025950242114	 -0.00360766854745
0.0291505306283	 -0.00360766854745
0.0327454916288	 -0.00360766854744
0.0367837977183	 -0.00360766854744
0.0413201240012	 -0.00360766854745
0.0464158883361	 -0.00360766854745
0.05214008288	 -0.00360766854747
0.0585702081806	 -0.00360766854744
0.0657933224658	 -0.00360766854744
0.0739072203353	 -0.00360766854745
0.0830217568132	 -0.00360766854745
0.0932603346883	 -0.00360766854745
0.104761575279	 -0.00360766854745
0.117681195243	 -0.00360766854745
0.132194114847	 -0.00360766854745
0.148496826225	 -0.00360766854745
0.16681005372	 -0.00360766854745
0.187381742286	 -0.00360766854745
0.210490414451	 -0.00360766854745
0.236448941265	 -0.00360766854745
0.265608778295	 -0.00360766854745
0.298364724028	 -0.00360766854745
0.335160265094	 -0.00360766854745
0.376493580679	 -0.00360766854745
0.422924287439	 -0.00360766854745
0.47508101621	 -0.00360766854745
0.533669923121	 -0.00360766854745
0.599484250319	 -0.00360766854745
0.673415065775	 -0.00360766854746
0.756463327555	 -0.00360766854745
0.849753435909	 -0.00360766854745
0.954548456662	 -0.00360766854745
1.07226722201	 -0.00360766854745
1.20450354026	 -0.00360766854745
1.35304777458	 -0.00360766854745
1.51991108295	 -0.00360766854745
1.70735264747	 -0.00360766854745
1.91791026167	 -0.00360766854745
2.15443469003	 -0.00360766854745
2.42012826479	 -0.00360766854745
2.71858824273	 -0.00360766854745
3.05385550883	 -0.00360766854745
3.43046928631	 -0.00360766854745
3.85352859371	 -0.00360766854745
4.32876128108	 -0.00360766854745
4.86260158007	 -0.00360766854745
5.46227721768	 -0.00360766854745
6.13590727341	 -0.00360766854745
6.89261210435	 -0.00360766854745
7.74263682681	 -0.00360766854745
8.69749002618	 -0.00360766854745
9.77009957299	 -0.00360766854745
10.9749876549	 -0.00360766854745
12.3284673944	 -0.00360766854745
13.8488637139	 -0.00360766854745
15.5567614393	 -0.00360766854745
17.4752840001	 -0.00360766854745
19.6304065004	 -0.00360766854745
22.051307399	 -0.00360766854745
24.7707635599	 -0.00360766854745
27.8255940221	 -0.00360766854745
31.2571584969	 -0.00360766854745
35.1119173422	 -0.00360766854745
39.4420605944	 -0.00360766854745
44.3062145758	 -0.00360766854745
49.7702356433	 -0.00360766854745
55.9081018251	 -0.00360766854745
62.8029144183	 -0.00360766854745
70.5480231072	 -0.00360766854745
79.2482898354	 -0.00360766854745
89.0215085445	 -0.00360766854745
100.0	 -0.00360766854745


==> tikz/data/size_effect_1D_wmodulus_vs_variance_cvar0.05_ps0.9.dat <==
# For various v_log, Find slope between log(beta2) = 9.0 and log(beta1) = 8.0 with mu_log = 200.0 and p_safe = 0.9 
# v_log	 slope = (log(sigma2)-log(sigma1))/(log(beta2)-log(beta1))
0.001	 -0.0180277024887
0.00112332403298	 -0.0180277024888
0.00126185688307	 -0.0180277024889
0.00141747416293	 -0.0180277024879
0.00159228279334	 -0.0180277024888
0.00178864952906	 -0.0180277024881
0.00200923300257	 -0.0180277024887
0.00225701971963	 -0.0180277024888
0.00253536449397	 -0.0180277024883
0.00284803586844	 -0.0180277024889
0.0031992671378	 -0.0180277024896
0.0035938136638	 -0.0180277024889
0.0040370172586	 -0.0180277024888
0.00453487850813	 -0.0180277024888
0.00509413801482	 -0.0180277024888
0.00572236765935	 -0.0180277024888
0.00642807311728	 -0.0180277024888
0.00722080901839	 -0.0180277024888
0.0081113083079	 -0.0180277024889
0.00911162756115	 -0.0180277024888
0.010235310219	 -0.0180277024888
0.011497569954	 -0.0180277024888
0.0129154966501	 -0.0180277024888
0.014508287785	 -0.0180277024888
0.0162975083462	 -0.0180277024888
0.018307382803	 -0.018027702489
0.0205651230835	 -0.0180277024888
0.0231012970008	 -0.0180277024887
0.025950242114	 -0.0180277024888
0.0291505306283	 -0.0180277024887
0.0327454916288	 -0.0180277024888
0.0367837977183	 -0.0180277024888
0.0413201240012	 -0.0180277024888
0.0464158883361	 -0.0180277024888
0.05214008288	 -0.0180277024889
0.0585702081806	 -0.0180277024888
0.0657933224658	 -0.0180277024888
0.0739072203353	 -0.0180277024888
0.0830217568132	 -0.0180277024888
0.0932603346883	 -0.0180277024889
0.104761575279	 -0.0180277024888
0.117681195243	 -0.0180277024888
0.132194114847	 -0.0180277024888
0.148496826225	 -0.0180277024888
0.16681005372	 -0.0180277024888
0.187381742286	 -0.0180277024888
0.210490414451	 -0.0180277024888
0.236448941265	 -0.0180277024888
0.265608778295	 -0.0180277024889
0.298364724028	 -0.0180277024888
0.335160265094	 -0.0180277024888
0.376493580679	 -0.0180277024889
0.422924287439	 -0.0180277024888
0.47508101621	 -0.0180277024888
0.533669923121	 -0.0180277024889
0.599484250319	 -0.0180277024888
0.673415065775	 -0.0180277024889
0.756463327555	 -0.0180277024888
0.849753435909	 -0.0180277024888
0.954548456662	 -0.0180277024888
1.07226722201	 -0.0180277024888
1.20450354026	 -0.0180277024888
1.35304777458	 -0.0180277024888
1.51991108295	 -0.0180277024888
1.70735264747	 -0.0180277024888
1.91791026167	 -0.0180277024888
2.15443469003	 -0.0180277024888
2.42012826479	 -0.0180277024888
2.71858824273	 -0.0180277024888
3.05385550883	 -0.0180277024888
3.43046928631	 -0.0180277024888
3.85352859371	 -0.0180277024888
4.32876128108	 -0.0180277024888
4.86260158007	 -0.0180277024888
5.46227721768	 -0.0180277024888
6.13590727341	 -0.0180277024888
6.89261210435	 -0.0180277024888
7.74263682681	 -0.0180277024888
8.69749002618	 -0.0180277024888
9.77009957299	 -0.0180277024888
10.9749876549	 -0.0180277024888
12.3284673944	 -0.0180277024888
13.8488637139	 -0.0180277024888
15.5567614393	 -0.0180277024888
17.4752840001	 -0.0180277024888
19.6304065004	 -0.0180277024888
22.051307399	 -0.0180277024888
24.7707635599	 -0.0180277024888
27.8255940221	 -0.0180277024888
31.2571584969	 -0.0180277024888
35.1119173422	 -0.0180277024888
39.4420605944	 -0.0180277024888
44.3062145758	 -0.0180277024888
49.7702356433	 -0.0180277024888
55.9081018251	 -0.0180277024888
62.8029144183	 -0.0180277024888
70.5480231072	 -0.0180277024888
79.2482898354	 -0.0180277024888
89.0215085445	 -0.0180277024888
100.0	 -0.0180277024888


==> tikz/data/size_effect_1D_wmodulus_vs_variance_cvar0.1_ps0.9.dat <==
# For various v_log, Find slope between log(beta2) = 9.0 and log(beta1) = 8.0 with mu_log = 100.0 and p_safe = 0.9 
# v_log	 slope = (log(sigma2)-log(sigma1))/(log(beta2)-log(beta1))
0.001	 -0.0359892563571
0.00112332403298	 -0.0359892563579
0.00126185688307	 -0.0359892563575
0.00141747416293	 -0.0359892563574
0.00159228279334	 -0.0359892563551
0.00178864952906	 -0.0359892563573
0.00200923300257	 -0.0359892563574
0.00225701971963	 -0.035989256359
0.00253536449397	 -0.0359892563574
0.00284803586844	 -0.0359892563575
0.0031992671378	 -0.0359892563575
0.0035938136638	 -0.0359892563584
0.0040370172586	 -0.0359892563577
0.00453487850813	 -0.0359892563575
0.00509413801482	 -0.0359892563567
0.00572236765935	 -0.0359892563574
0.00642807311728	 -0.0359892563578
0.00722080901839	 -0.0359892563574
0.0081113083079	 -0.0359892563574
0.00911162756115	 -0.0359892563574
0.010235310219	 -0.035989256357
0.011497569954	 -0.0359892563572
0.0129154966501	 -0.0359892563574
0.014508287785	 -0.0359892563574
0.0162975083462	 -0.0359892563574
0.018307382803	 -0.0359892563574
0.0205651230835	 -0.0359892563574
0.0231012970008	 -0.0359892563574
0.025950242114	 -0.0359892563574
0.0291505306283	 -0.0359892563574
0.0327454916288	 -0.0359892563574
0.0367837977183	 -0.0359892563574
0.0413201240012	 -0.0359892563574
0.0464158883361	 -0.035989256357
0.05214008288	 -0.0359892563569
0.0585702081806	 -0.0359892563574
0.0657933224658	 -0.0359892563574
0.0739072203353	 -0.0359892563574
0.0830217568132	 -0.0359892563573
0.0932603346883	 -0.0359892563574
0.104761575279	 -0.0359892563577
0.117681195243	 -0.0359892563574
0.132194114847	 -0.0359892563574
0.148496826225	 -0.0359892563574
0.16681005372	 -0.0359892563574
0.187381742286	 -0.0359892563574
0.210490414451	 -0.0359892563573
0.236448941265	 -0.0359892563575
0.265608778295	 -0.0359892563574
0.298364724028	 -0.0359892563575
0.335160265094	 -0.0359892563575
0.376493580679	 -0.0359892563575
0.422924287439	 -0.0359892563574
0.47508101621	 -0.0359892563574
0.533669923121	 -0.0359892563574
0.599484250319	 -0.0359892563574
0.673415065775	 -0.0359892563574
0.756463327555	 -0.0359892563574
0.849753435909	 -0.0359892563574
0.954548456662	 -0.0359892563574
1.07226722201	 -0.0359892563574
1.20450354026	 -0.0359892563574
1.35304777458	 -0.0359892563574
1.51991108295	 -0.0359892563574
1.70735264747	 -0.0359892563574
1.91791026167	 -0.0359892563574
2.15443469003	 -0.0359892563574
2.42012826479	 -0.0359892563574
2.71858824273	 -0.0359892563574
3.05385550883	 -0.0359892563574
3.43046928631	 -0.0359892563574
3.85352859371	 -0.0359892563574
4.32876128108	 -0.0359892563575
4.86260158007	 -0.0359892563575
5.46227721768	 -0.0359892563574
6.13590727341	 -0.0359892563574
6.89261210435	 -0.0359892563574
7.74263682681	 -0.0359892563574
8.69749002618	 -0.0359892563574
9.77009957299	 -0.0359892563574
10.9749876549	 -0.0359892563574
12.3284673944	 -0.0359892563575
13.8488637139	 -0.0359892563575
15.5567614393	 -0.0359892563574
17.4752840001	 -0.0359892563574
19.6304065004	 -0.0359892563574
22.051307399	 -0.0359892563574
24.7707635599	 -0.0359892563574
27.8255940221	 -0.0359892563574
31.2571584969	 -0.0359892563574
35.1119173422	 -0.0359892563574
39.4420605944	 -0.0359892563574
44.3062145758	 -0.0359892563574
49.7702356433	 -0.0359892563574
55.9081018251	 -0.0359892563574
62.8029144183	 -0.0359892563574
70.5480231072	 -0.0359892563574
79.2482898354	 -0.0359892563574
89.0215085445	 -0.0359892563574
100.0	 -0.0359892563574


==> tikz/data/size_effect_1D_wmodulus_vs_variance_m10.0_ps0.9.dat <==
# For various v_log, Find slope between log(beta2) = 9.0 and log(beta1) = 8.0 with mu_log = 10.0 and p_safe = 0.9 
# v_log	 slope = (log(sigma2)-log(sigma1))/(log(beta2)-log(beta1))
0.001	 -0.00114087023477
0.00112332403298	 -0.00120917356208
0.00126185688307	 -0.00128156612728
0.00141747416293	 -0.001358292739
0.00159228279334	 -0.00143961285991
0.00178864952906	 -0.00152580148375
0.00200923300257	 -0.00161715006425
0.00225701971963	 -0.00171396750046
0.00253536449397	 -0.00181658117984
0.00284803586844	 -0.00192533808448
0.0031992671378	 -0.00204060596295
0.0035938136638	 -0.00216277457224
0.0040370172586	 -0.00229225699385
0.00453487850813	 -0.00242949102812
0.00509413801482	 -0.00257494067185
0.00572236765935	 -0.00272909768401
0.00642807311728	 -0.00289248324446
0.00722080901839	 -0.0030656497115
0.0081113083079	 -0.00324918248379
0.00911162756115	 -0.00344370197296
0.010235310219	 -0.00364986569312
0.011497569954	 -0.0038683704746
0.0129154966501	 -0.00409995480785
0.014508287785	 -0.00434540132697
0.0162975083462	 -0.00460553943908
0.018307382803	 -0.00488124810875
0.0205651230835	 -0.00517345880621
0.0231012970008	 -0.00548315862838
0.025950242114	 -0.00581139360251
0.0291505306283	 -0.00615927218263
0.0327454916288	 -0.00652796894898
0.0367837977183	 -0.00691872852216
0.0413201240012	 -0.00733286970271
0.0464158883361	 -0.00777178984831
0.05214008288	 -0.00823696950138
0.0585702081806	 -0.00872997727864
0.0657933224658	 -0.00925247503656
0.0739072203353	 -0.00980622332582
0.0830217568132	 -0.0103930871475
0.0932603346883	 -0.0110150420259
0.104761575279	 -0.0116741804091
0.117681195243	 -0.0123727184133
0.132194114847	 -0.0131130029218
0.148496826225	 -0.0138975190509
0.16681005372	 -0.0147288979944
0.187381742286	 -0.0156099252565
0.210490414451	 -0.01654354928
0.236448941265	 -0.017532890477
0.265608778295	 -0.0185812506627
0.298364724028	 -0.0196921228923
0.335160265094	 -0.0208692016951
0.376493580679	 -0.0221163936928
0.422924287439	 -0.0234378285828
0.47508101621	 -0.0248378704608
0.533669923121	 -0.0263211294412
0.599484250319	 -0.0278924735255
0.673415065775	 -0.0295570406528
0.756463327555	 -0.0313202508462
0.849753435909	 -0.033187818349
0.954548456662	 -0.0351657636207
1.07226722201	 -0.037260425028
1.20450354026	 -0.0394784700385
1.35304777458	 -0.0418269056738
1.51991108295	 -0.044313087946
1.70735264747	 -0.0469447299336
1.91791026167	 -0.0497299081012
2.15443469003	 -0.0526770663961
2.42012826479	 -0.0557950175765
2.71858824273	 -0.0590929411431
3.05385550883	 -0.0625803771536
3.43046928631	 -0.0662672151017
3.85352859371	 -0.070163676937
4.32876128108	 -0.0742802932053
4.86260158007	 -0.0786278711814
5.46227721768	 -0.0832174537824
6.13590727341	 -0.0880602679741
6.89261210435	 -0.0931676613439
7.74263682681	 -0.0985510255028
8.69749002618	 -0.104221705054
9.77009957299	 -0.110190890969
10.9749876549	 -0.116469497482
12.3284673944	 -0.123068021921
13.8488637139	 -0.129996387402
15.5567614393	 -0.137263768959
17.4752840001	 -0.144878404479
19.6304065004	 -0.152847392787
22.051307399	 -0.161176482362
24.7707635599	 -0.169869855387
27.8255940221	 -0.178929913114
31.2571584969	 -0.188357069807
35.1119173422	 -0.198149563554
39.4420605944	 -0.208303293104
44.3062145758	 -0.218811690161
49.7702356433	 -0.229665636446
55.9081018251	 -0.240853433818
62.8029144183	 -0.252360834204
70.5480231072	 -0.264171133605
79.2482898354	 -0.276265331608
89.0215085445	 -0.28862235406
100.0	 -0.301219333694


==> tikz/data/size_effect_1D_wmodulus_vs_variance_m5.0_ps0.9.dat <==
# For various v_log, Find slope between log(beta2) = 9.0 and log(beta1) = 8.0 with mu_log = 5.0 and p_safe = 0.9 
# v_log	 slope = (log(sigma2)-log(sigma1))/(log(beta2)-log(beta1))
0.001	 -0.00228172362276
0.00112332403298	 -0.00241832706674
0.00126185688307	 -0.00256310837476
0.00141747416293	 -0.00271655704734
0.00159228279334	 -0.00287919187105
0.00178864952906	 -0.00305156266807
0.00200923300257	 -0.00323425214933
0.00225701971963	 -0.00342787787838
0.00253536449397	 -0.00363309435145
0.00284803586844	 -0.00385059520056
0.0031992671378	 -0.00408111552769
0.0035938136638	 -0.00432543437621
0.0040370172586	 -0.00458437734881
0.00453487850813	 -0.00485881937931
0.00509413801482	 -0.00514968766713
0.00572236765935	 -0.005457964785
0.00642807311728	 -0.00578469196727
0.00722080901839	 -0.00613097259075
0.0081113083079	 -0.00649797585788
0.00911162756115	 -0.00688694069331
0.010235310219	 -0.00729917986502
0.011497569954	 -0.00773608434283
0.0129154966501	 -0.008199127905
0.014508287785	 -0.00868987200696
0.0162975083462	 -0.00920997092445
0.018307382803	 -0.00976117718477
0.0205651230835	 -0.0103453472976
0.0231012970008	 -0.0109644478036
0.025950242114	 -0.0116205616477
0.0291505306283	 -0.012315894896
0.0327454916288	 -0.0130527838061
0.0367837977183	 -0.0138337022632
0.0413201240012	 -0.0146612695951
0.0464158883361	 -0.0155382587732
0.05214008288	 -0.0164676050098
0.0585702081806	 -0.017452414756
0.0657933224658	 -0.0184959751043
0.0739072203353	 -0.0196017635931
0.0830217568132	 -0.0207734584105
0.0932603346883	 -0.0220149489816
0.104761575279	 -0.0233303469252
0.117681195243	 -0.0247239973494
0.132194114847	 -0.026200490451
0.148496826225	 -0.0277646733663
0.16681005372	 -0.0294216622095
0.187381742286	 -0.0311768542158
0.210490414451	 -0.0330359398824
0.236448941265	 -0.0350049149815
0.265608778295	 -0.0370900922815
0.298364724028	 -0.0392981127883
0.335160265094	 -0.0416359562673
0.376493580679	 -0.0441109507721
0.422924287439	 -0.0467307808403
0.47508101621	 -0.0495034939705
0.533669923121	 -0.0524375049121
0.599484250319	 -0.055541597236
0.673415065775	 -0.0588249215588
0.756463327555	 -0.062296989713
0.849753435909	 -0.0659676640487
0.954548456662	 -0.0698471409547
1.07226722201	 -0.0739459275817
1.20450354026	 -0.0782748106527
1.35304777458	 -0.0828448161555
1.51991108295	 -0.0876671586263
1.70735264747	 -0.0927531787097
1.91791026167	 -0.0981142676532
2.15443469003	 -0.103761777459
2.42012826479	 -0.109706915539
2.71858824273	 -0.115960622935
3.05385550883	 -0.122533435509
3.43046928631	 -0.129435327994
3.85352859371	 -0.136675541389
4.32876128108	 -0.144262395027
4.86260158007	 -0.152203085571
5.46227721768	 -0.160503476313
6.13590727341	 -0.169167881387
6.89261210435	 -0.178198850803
7.74263682681	 -0.187596963383
8.69749002618	 -0.197360635957
9.77009957299	 -0.207485957755
10.9749876549	 -0.217966559568
12.3284673944	 -0.228793526948
13.8488637139	 -0.239955365829
15.5567614393	 -0.25143802755
17.4752840001	 -0.263224997709
19.6304065004	 -0.275297450444
22.051307399	 -0.287634466405
24.7707635599	 -0.300213308859
27.8255940221	 -0.313009749398
31.2571584969	 -0.325998431295
35.1119173422	 -0.339153256612
39.4420605944	 -0.352447782556
44.3062145758	 -0.365855610708
49.7702356433	 -0.37935075707
55.9081018251	 -0.392907988973
62.8029144183	 -0.406503119608
70.5480231072	 -0.42011325528
79.2482898354	 -0.433716988713
89.0215085445	 -0.447294543702
100.0	 -0.460827862563

